Direct and indirect operator learning strategies for parametric optimal control problems

This paper focuses on the use of learning nonlinear operators via Deep Operator Networks (DeepONets) for approximating the solutions of optimal control problems. We study two operator learning strategies, namely, indirect and direct, both based on DeepONets, for parametric families of optimal control problems where the same problem must be solved many times for different initial data, different parameters, different cost function weights, and different bounds defining the set of the admissible controls. In the indirect strategy two DeepONets approximate the solution operators of the state and adjoint systems, and their predictions are used inside iterative projected gradient algorithms for finding the optimal control. In the direct strategy, a single DeepONet approximates the operator that maps directly to the optimal control generated by a reference solver; consequently, a new control is obtained through a single evaluation of the network. In order to analyze the computational cost, the efficiency, the speed and the accuracy of the learning strategies, we consider an optimal control problem related to an ordinary differential system that describes the temporal evolution of the glioblastoma growth subject to therapeutic interventions. For this specific optimal control problem we propose a discretize-then-optimize strategy, based on an implicit-explicit finite difference method, and then, we develop several numerical experiments in order to compare the two DeepONet learning strategies for this problem. The proposed operator learning DeepONet strategies can be adapted to approximate large classes of optimal control problems related to diverse differential systems.

==> figuras/admisibilidad_integral.dat <==
eps pct1 pct2
0.0000000000e+00 1.0000000000e+02 4.6000000000e+01
1.5545951454e-03 1.0000000000e+02 5.0000000000e+01
3.1091902909e-03 1.0000000000e+02 5.8000000000e+01
4.6637854363e-03 1.0000000000e+02 6.6000000000e+01
6.2183805818e-03 1.0000000000e+02 7.1000000000e+01
7.7729757272e-03 1.0000000000e+02 7.7000000000e+01
9.3275708727e-03 1.0000000000e+02 7.9000000000e+01
1.0882166018e-02 1.0000000000e+02 8.2000000000e+01
1.2436761164e-02 1.0000000000e+02 8.7000000000e+01
1.3991356309e-02 1.0000000000e+02 8.9000000000e+01
1.5545951454e-02 1.0000000000e+02 9.0000000000e+01
1.7100546600e-02 1.0000000000e+02 9.1000000000e+01
1.8655141745e-02 1.0000000000e+02 9.2000000000e+01
2.0209736891e-02 1.0000000000e+02 9.3000000000e+01
2.1764332036e-02 1.0000000000e+02 9.4000000000e+01
2.3318927182e-02 1.0000000000e+02 9.4000000000e+01
2.4873522327e-02 1.0000000000e+02 9.4000000000e+01
2.6428117473e-02 1.0000000000e+02 9.5000000000e+01
2.7982712618e-02 1.0000000000e+02 9.5000000000e+01
2.9537307763e-02 1.0000000000e+02 9.5000000000e+01
3.1091902909e-02 1.0000000000e+02 9.5000000000e+01
3.2646498054e-02 1.0000000000e+02 9.6000000000e+01
3.4201093200e-02 1.0000000000e+02 9.7000000000e+01
3.5755688345e-02 1.0000000000e+02 9.7000000000e+01
3.7310283491e-02 1.0000000000e+02 9.8000000000e+01
3.8864878636e-02 1.0000000000e+02 9.8000000000e+01
4.0419473781e-02 1.0000000000e+02 9.8000000000e+01
4.1974068927e-02 1.0000000000e+02 9.8000000000e+01
4.3528664072e-02 1.0000000000e+02 9.8000000000e+01
4.5083259218e-02 1.0000000000e+02 9.8000000000e+01
4.6637854363e-02 1.0000000000e+02 9.8000000000e+01
4.8192449509e-02 1.0000000000e+02 9.8000000000e+01
4.9747044654e-02 1.0000000000e+02 9.8000000000e+01
5.1301639800e-02 1.0000000000e+02 9.8000000000e+01
5.2856234945e-02 1.0000000000e+02 9.8000000000e+01
5.4410830090e-02 1.0000000000e+02 9.8000000000e+01
5.5965425236e-02 1.0000000000e+02 9.9000000000e+01
5.7520020381e-02 1.0000000000e+02 9.9000000000e+01
5.9074615527e-02 1.0000000000e+02 9.9000000000e+01
6.0629210672e-02 1.0000000000e+02 1.0000000000e+02
6.2183805818e-02 1.0000000000e+02 1.0000000000e+02


==> figuras/admisibilidad_puntual.dat <==
eps pctC1 pctS1 pctC2 pctS2
0.0000000000e+00 1.0000000000e+02 1.0000000000e+02 1.0000000000e+00 0.0000000000e+00
6.5254141577e-03 1.0000000000e+02 1.0000000000e+02 4.0000000000e+00 5.0000000000e+00
1.3050828315e-02 1.0000000000e+02 1.0000000000e+02 1.5000000000e+01 2.7000000000e+01
1.9576242473e-02 1.0000000000e+02 1.0000000000e+02 2.7000000000e+01 4.5000000000e+01
2.6101656631e-02 1.0000000000e+02 1.0000000000e+02 3.7000000000e+01 5.9000000000e+01
3.2627070788e-02 1.0000000000e+02 1.0000000000e+02 4.5000000000e+01 7.3000000000e+01
3.9152484946e-02 1.0000000000e+02 1.0000000000e+02 5.5000000000e+01 8.2000000000e+01
4.5677899104e-02 1.0000000000e+02 1.0000000000e+02 5.9000000000e+01 8.6000000000e+01
5.2203313261e-02 1.0000000000e+02 1.0000000000e+02 6.6000000000e+01 9.0000000000e+01
5.8728727419e-02 1.0000000000e+02 1.0000000000e+02 7.1000000000e+01 9.5000000000e+01
6.5254141577e-02 1.0000000000e+02 1.0000000000e+02 7.8000000000e+01 9.7000000000e+01
7.1779555734e-02 1.0000000000e+02 1.0000000000e+02 7.9000000000e+01 9.7000000000e+01
7.8304969892e-02 1.0000000000e+02 1.0000000000e+02 8.4000000000e+01 9.7000000000e+01
8.4830384050e-02 1.0000000000e+02 1.0000000000e+02 8.6000000000e+01 9.8000000000e+01
9.1355798207e-02 1.0000000000e+02 1.0000000000e+02 8.8000000000e+01 9.8000000000e+01
9.7881212365e-02 1.0000000000e+02 1.0000000000e+02 9.2000000000e+01 9.8000000000e+01
1.0440662652e-01 1.0000000000e+02 1.0000000000e+02 9.2000000000e+01 9.8000000000e+01
1.1093204068e-01 1.0000000000e+02 1.0000000000e+02 9.3000000000e+01 9.8000000000e+01
1.1745745484e-01 1.0000000000e+02 1.0000000000e+02 9.3000000000e+01 9.8000000000e+01
1.2398286900e-01 1.0000000000e+02 1.0000000000e+02 9.4000000000e+01 9.8000000000e+01
1.3050828315e-01 1.0000000000e+02 1.0000000000e+02 9.4000000000e+01 9.8000000000e+01
1.3703369731e-01 1.0000000000e+02 1.0000000000e+02 9.4000000000e+01 9.8000000000e+01
1.4355911147e-01 1.0000000000e+02 1.0000000000e+02 9.4000000000e+01 9.8000000000e+01
1.5008452563e-01 1.0000000000e+02 1.0000000000e+02 9.4000000000e+01 9.9000000000e+01
1.5660993978e-01 1.0000000000e+02 1.0000000000e+02 9.4000000000e+01 9.9000000000e+01
1.6313535394e-01 1.0000000000e+02 1.0000000000e+02 9.5000000000e+01 9.9000000000e+01
1.6966076810e-01 1.0000000000e+02 1.0000000000e+02 9.6000000000e+01 9.9000000000e+01
1.7618618226e-01 1.0000000000e+02 1.0000000000e+02 9.7000000000e+01 9.9000000000e+01
1.8271159641e-01 1.0000000000e+02 1.0000000000e+02 9.7000000000e+01 9.9000000000e+01
1.8923701057e-01 1.0000000000e+02 1.0000000000e+02 9.7000000000e+01 9.9000000000e+01
1.9576242473e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 9.9000000000e+01
2.0228783889e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 9.9000000000e+01
2.0881325305e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 9.9000000000e+01
2.1533866720e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 9.9000000000e+01
2.2186408136e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 9.9000000000e+01
2.2838949552e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 1.0000000000e+02
2.3491490968e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 1.0000000000e+02
2.4144032383e-01 1.0000000000e+02 1.0000000000e+02 9.8000000000e+01 1.0000000000e+02
2.4796573799e-01 1.0000000000e+02 1.0000000000e+02 9.9000000000e+01 1.0000000000e+02
2.5449115215e-01 1.0000000000e+02 1.0000000000e+02 1.0000000000e+02 1.0000000000e+02
2.6101656631e-01 1.0000000000e+02 1.0000000000e+02 1.0000000000e+02 1.0000000000e+02


==> figuras/errores_prueba.dat <==
sample mseC1 mseS1 mseC2 mseS2
1.0000000000e+00 7.1166465006e-03 1.3786186364e-04 2.6681530007e-04 6.6858461178e-04
2.0000000000e+00 2.7946228373e-03 6.0581973776e-03 1.6006477343e-03 1.4486035605e-02
3.0000000000e+00 1.0634166110e-03 5.7997762088e-04 1.9045480971e-03 2.5709875719e-03
4.0000000000e+00 3.0884594456e-04 7.9185440994e-05 4.3952261445e-04 2.8099661541e-04
5.0000000000e+00 2.1000262549e-03 0.0000000000e+00 1.0437137009e-02 2.7751948530e-05
6.0000000000e+00 1.6025132717e-03 1.3836836541e-02 9.7782335968e-03 4.6276540358e-03
7.0000000000e+00 9.2549436506e-05 1.0170585392e-06 9.0455045081e-04 1.5049318476e-04
8.0000000000e+00 1.8561614125e-03 1.1850311368e-04 8.3300092938e-05 5.7005391228e-04
9.0000000000e+00 7.4949778832e-04 1.6510967195e-05 5.8425389282e-04 5.7917704675e-04
1.0000000000e+01 2.5945651700e-04 2.6101790319e-04 2.0797203079e-03 3.1959506076e-03
1.1000000000e+01 6.4471903517e-03 2.9269951667e-04 2.0767119897e-03 3.7303321621e-04
1.2000000000e+01 6.1497651062e-04 2.3878673028e-04 1.9967057512e-03 1.6165062975e-03
1.3000000000e+01 2.2121595333e-02 1.1720481014e-03 1.6111541177e-03 2.8955924912e-03
1.4000000000e+01 7.8137759302e-04 8.6937941033e-05 1.0467117174e-03 6.7434095234e-04
1.5000000000e+01 1.9013811430e-04 0.0000000000e+00 3.9486222393e-04 1.1488596065e-05
1.6000000000e+01 1.4290944046e-04 0.0000000000e+00 2.9131112308e-04 6.5942234982e-05
1.7000000000e+01 1.0105982193e-04 1.6847862524e-03 1.1387803920e-03 2.1496613379e-04
1.8000000000e+01 1.5605171536e-03 8.1212219713e-04 2.9702563994e-04 2.3039118445e-03
1.9000000000e+01 2.2064081039e-03 0.0000000000e+00 2.4281246652e-03 2.4167361674e-05
2.0000000000e+01 2.1996930222e-04 4.8135038590e-04 1.7995817992e-03 3.9280452521e-04
2.1000000000e+01 2.9060804191e-02 8.7183376489e-04 4.5987173609e-02 1.6694849347e-05
2.2000000000e+01 1.9670640778e-04 6.5784580491e-04 3.1774817212e-03 2.1581372114e-03
2.3000000000e+01 7.7934944043e-03 0.0000000000e+00 3.5450072010e-03 4.1801351742e-05
2.4000000000e+01 8.3585515259e-05 3.4290424568e-07 6.1471418245e-03 3.8818475888e-05
2.5000000000e+01 5.1682013986e-04 3.1995962023e-07 1.6605305192e-04 6.4027076458e-05
2.6000000000e+01 4.8780882701e-06 1.0923747150e-06 2.9153877004e-04 3.1993785559e-02
2.7000000000e+01 3.9905957563e-04 4.7101249135e-05 2.4336738943e-04 2.1191708075e-04
2.8000000000e+01 2.2860531096e-03 6.0665836771e-04 1.7657684261e-03 3.4749594027e-04
2.9000000000e+01 2.1231188412e-04 3.6305341951e-05 4.6204028555e-04 4.7618555612e-04
3.0000000000e+01 3.2239409417e-03 0.0000000000e+00 4.3556893001e-04 3.4209173610e-05
3.1000000000e+01 7.4272901025e-04 1.4356698980e-04 2.0991907976e-03 5.5091559061e-03
3.2000000000e+01 3.3226135886e-03 1.9527889284e-02 1.7356381956e-03 3.1138720177e-03
3.3000000000e+01 2.8550155089e-03 1.4214786627e-04 2.2770370087e-03 7.3043529476e-04
3.4000000000e+01 2.6215397662e-05 1.1543334399e-04 2.1107045973e-04 1.2084602523e-03
3.5000000000e+01 1.5949923533e-03 0.0000000000e+00 9.8383956838e-04 6.3926581400e-05
3.6000000000e+01 3.7845664377e-03 1.6396942350e-02 2.0693611800e-03 9.3384302914e-03
3.7000000000e+01 1.0331653103e-02 2.1424033301e-02 1.8565718993e-02 4.8957532852e-02
3.8000000000e+01 1.4455745877e-02 8.2352340775e-04 1.6758570123e-03 1.7430906447e-03
3.9000000000e+01 1.2059313017e-02 3.1793800732e-04 3.4332132251e-03 2.4472066964e-04
4.0000000000e+01 2.8528377565e-04 2.0671738816e-04 3.6244110401e-04 7.5335895025e-04
4.1000000000e+01 9.6785954708e-05 6.4010631566e-08 4.3234195009e-04 1.0182086194e-04
4.2000000000e+01 7.8876142060e-04 0.0000000000e+00 2.2837621244e-03 2.5038607846e-05
4.3000000000e+01 3.3241869552e-04 0.0000000000e+00 1.8292804002e-03 1.1092659735e-04
4.4000000000e+01 3.7949913477e-03 8.4201804156e-03 3.0745215700e-04 3.4034437273e-03
4.5000000000e+01 1.1119815989e-04 2.8844519532e-04 3.2368650931e-04 1.4659914082e-03
4.6000000000e+01 8.3665928294e-03 1.3662178415e-02 5.1339631661e-03 1.1847760805e-02
4.7000000000e+01 8.2231917032e-04 1.3589060692e-03 9.5773057920e-04 1.4640343176e-03
4.8000000000e+01 1.4883382333e-02 0.0000000000e+00 2.1818381417e-03 3.9035845459e-05
4.9000000000e+01 6.8668366372e-04 0.0000000000e+00 5.5303922851e-04 7.3588008518e-05
5.0000000000e+01 1.7646992587e-03 1.2684880334e-02 2.6136551254e-02 9.0157501992e-03
5.1000000000e+01 4.1684550748e-05 0.0000000000e+00 1.7625346741e-02 2.1270708479e-05
5.2000000000e+01 6.7141563177e-04 1.8131131325e-04 1.2905498189e-03 5.3913852140e-04
5.3000000000e+01 3.3438359111e-04 1.5853017573e-05 3.8548930336e-04 6.5141302972e-04
5.4000000000e+01 1.2786378703e-03 1.4955402048e-05 2.2313502163e-02 9.8867506145e-05
5.5000000000e+01 2.0298027309e-05 0.0000000000e+00 5.5477832747e-04 8.3917183298e-06
5.6000000000e+01 6.9803307740e-04 6.8125709603e-06 3.6467066910e-04 1.8637927224e-04
5.7000000000e+01 5.5734584026e-04 9.9704836577e-05 3.9587745584e-03 1.7381061044e-03
5.8000000000e+01 2.2121685089e-04 1.6305723449e-04 5.0022427825e-04 2.0307455683e-04
5.9000000000e+01 6.7999693007e-05 5.4699141613e-05 4.5141821293e-04 3.3712402703e-03
6.0000000000e+01 1.4531667483e-03 3.5200369631e-04 6.4271739859e-04 3.8309413972e-03
6.1000000000e+01 1.3529797771e-03 6.8999624517e-05 1.2077093698e-03 2.5041416342e-04
6.2000000000e+01 3.7582428985e-04 6.2793717829e-05 1.4179853197e-02 1.9525310236e-04
6.3000000000e+01 3.3664560862e-04 4.5870135538e-04 6.2652744499e-04 6.2515024884e-04
6.4000000000e+01 2.9469244929e-05 0.0000000000e+00 3.5823681969e-04 7.0724553812e-05
6.5000000000e+01 2.6007212223e-04 0.0000000000e+00 2.4085595732e-03 2.1899761358e-05
6.6000000000e+01 2.6290779717e-04 1.0616400416e-03 1.0987530961e-03 5.4313391835e-03
6.7000000000e+01 3.0632293446e-03 7.5357419469e-04 1.2408540754e-03 2.8919651729e-04
6.8000000000e+01 7.0190098503e-05 2.3002911848e-04 1.4377107223e-03 2.1244560132e-03
6.9000000000e+01 7.4020877536e-04 8.8219886680e-04 1.4962829755e-03 1.2404388594e-02
7.0000000000e+01 6.9159087029e-04 2.8161212941e-03 2.0613836303e-03 2.3305840794e-03
7.1000000000e+01 1.1822283072e-05 6.0377978629e-05 9.3097811605e-04 5.5898403605e-04
7.2000000000e+01 7.5499683045e-04 0.0000000000e+00 1.7299449415e-03 3.5621462205e-05
7.3000000000e+01 1.5230044362e-03 0.0000000000e+00 2.9176667362e-03 4.5127948846e-05
7.4000000000e+01 2.5268679823e-04 0.0000000000e+00 2.4188422452e-03 7.3714597402e-06
7.5000000000e+01 3.1599621697e-03 0.0000000000e+00 7.4247961338e-03 2.6815129573e-05
7.6000000000e+01 4.4935117291e-04 7.9866404690e-05 1.8799506504e-04 2.0996266503e-04
7.7000000000e+01 7.3558129791e-06 0.0000000000e+00 2.2485763833e-04 1.7594924183e-05
7.8000000000e+01 1.5497600885e-02 0.0000000000e+00 1.8705018079e-02 8.7631960380e-05
7.9000000000e+01 6.4297233517e-03 0.0000000000e+00 2.1792744283e-03 1.1300549985e-04
8.0000000000e+01 6.4631951391e-03 2.4738703224e-05 5.6819857178e-04 5.0642109318e-04
8.1000000000e+01 9.5963416804e-03 2.1395919100e-05 2.9485626628e-03 4.8244388088e-05
8.2000000000e+01 1.2640384539e-03 2.2490996104e-04 4.5334752851e-04 1.2721089739e-03
8.3000000000e+01 4.5356440141e-05 4.4488526661e-04 1.5715120752e-03 3.3311694366e-03
8.4000000000e+01 3.8415865952e-04 1.0712547006e-05 1.3574268870e-03 2.5130322761e-04
8.5000000000e+01 1.3581497063e-03 1.1770074682e-02 2.5311789421e-03 3.2891016371e-03
8.6000000000e+01 5.1947971069e-03 1.1642650922e-03 1.9803236056e-04 1.6250606871e-04
8.7000000000e+01 3.8399931026e-04 4.1534798815e-05 3.2195950514e-03 4.4751575121e-02
8.8000000000e+01 3.7611558772e-04 3.3124121179e-05 1.4460969437e-03 1.0526237115e-03
8.9000000000e+01 2.0373407273e-04 3.9994027265e-06 1.0305569251e-03 1.6897390262e-04
9.0000000000e+01 4.8484096172e-05 9.8752384708e-06 1.2733655621e-03 1.0294538655e-03
9.1000000000e+01 5.3557555949e-03 1.8069675847e-03 6.5445020466e-03 8.1103666140e-05
9.2000000000e+01 3.8713733008e-04 0.0000000000e+00 3.0611372498e-03 5.4230968296e-05
9.3000000000e+01 4.1503400247e-03 1.7147015087e-04 3.4994326084e-04 1.1518676785e-04
9.4000000000e+01 5.5129345085e-04 0.0000000000e+00 4.1298827821e-04 2.4003390056e-05
9.5000000000e+01 1.9388663118e-03 1.1532696656e-05 6.3227438701e-04 1.0255034584e-03
9.6000000000e+01 2.3926568242e-03 0.0000000000e+00 2.4544684930e-02 3.2302199910e-05
9.7000000000e+01 2.5307941590e-04 0.0000000000e+00 2.6173068786e-03 1.2579680314e-04
9.8000000000e+01 1.9636578440e-03 3.2613656080e-05 5.2935518396e-04 1.2620447939e-04
9.9000000000e+01 4.0323966977e-03 2.7041334995e-03 4.1260692191e-04 2.5880853925e-04
1.0000000000e+02 9.4892223575e-04 1.6145748301e-04 1.2801930352e-03 9.8847720016e-04


==> figuras/hist_edges_adjuntos.dat <==
edge count
2.1246862598e-03 0
2.5776717298e-03 4
3.1272342050e-03 9
3.7939640103e-03 21
4.6028413504e-03 43
5.5841722376e-03 119
6.7747239598e-03 161
8.2191026312e-03 297
9.9714244394e-03 453
1.2097343203e-02 662
1.4676510208e-02 836
1.7805558482e-02 1083
2.1601723323e-02 1189
2.6207234724e-02 1370
3.1794646269e-02 1427
3.8573300161e-02 1517
4.6797170590e-02 1480
5.6774379328e-02 1402
6.8878740047e-02 1267
8.3563763914e-02 1135
1.0137965118e-01 1037
1.2299390539e-01 908
1.4921634260e-01 757
1.8102943254e-01 599
2.1962510859e-01 481
2.6644942563e-01 380
3.2325673906e-01 273
3.9217543480e-01 215
4.7578767300e-01 192
5.7722613323e-01 141
7.0029138584e-01 125
8.4959428696e-01 86
1.0307287324e+00 58
1.2504812427e+00 56
1.5170852323e+00 35
1.8405294886e+00 31
2.2329324194e+00 29
2.7089960908e+00 24
3.2865570657e+00 23
3.9872546817e+00 13
4.8373418076e+00 11
5.8686684528e+00 11
7.1198750840e+00 9
8.6378403584e+00 2
1.0479437515e+01 4
1.2713665230e+01 2
1.5424232776e+01 5
1.8712696332e+01 10
2.2702263970e+01 0
2.7542411858e+01 3
3.3414484652e+01 0
4.0538489886e+01 1
4.9181340947e+01 0
5.9666857452e+01 0
7.2387897719e+01 0
8.7821077898e+01 0
1.0654462923e+02 1
1.2926006250e+02 0
1.5681845136e+02 2
1.9025231934e+02 0


==> figuras/hist_edges_controles.dat <==
edge count
2.0020639568e-05 0
2.3527202086e-05 0
2.7647929833e-05 0
3.2490392240e-05 2
3.8180999238e-05 2
4.4868301129e-05 5
5.2726866409e-05 12
6.1961838790e-05 18
7.2814292365e-05 32
8.5567524725e-05 60
1.0055445229e-04 103
1.1816630091e-04 165
1.3886281864e-04 241
1.6318427717e-04 342
1.9176557538e-04 439
2.2535281303e-04 531
2.6482276726e-04 604
3.1120578048e-04 700
3.6571265682e-04 787
4.2976626962e-04 823
5.0503870473e-04 919
5.9349490945e-04 1047
6.9744398646e-04 1039
8.1959947172e-04 1054
9.6315016988e-04 1068
1.1318433964e-03 1038
1.3300827991e-03 1016
1.5630433134e-03 966
1.8368062508e-03 909
2.1585180488e-03 815
2.5365768245e-03 773
2.9808516034e-03 729
3.5029399448e-03 614
4.1164706900e-03 545
4.8374597363e-03 462
5.6847281234e-03 434
6.6803933466e-03 347
7.8504467226e-03 292
9.2254318791e-03 225
1.0841242080e-02 220
1.2740057200e-02 134
1.4971444809e-02 120
1.7593654107e-02 103
2.0675136486e-02 65
2.4296332423e-02 38
2.8551771332e-02 44
3.3552539207e-02 31
3.9429178461e-02 24
4.6335095670e-02 18
5.4450566167e-02 10
6.3987440041e-02 7
7.5194672363e-02 7
8.8364822037e-02 6
1.0384168889e-01 5
1.2202928838e-01 5
1.4340239824e-01 0
1.6851895223e-01 2
1.9803460479e-01 1
2.3271984649e-01 1
2.7348011732e-01 0


==> figuras/hist_edges_estados.dat <==
edge count
1.9709887056e-06 3
2.2335101889e-06 3
2.5309976408e-06 6
2.8681082762e-06 15
3.2501196175e-06 25
3.6830121148e-06 40
4.1735627713e-06 65
4.7294512380e-06 109
5.3593800401e-06 190
6.0732108164e-06 209
6.8821187049e-06 311
7.7987672913e-06 397
8.8375068597e-06 458
1.0014599049e-05 519
1.1348471429e-05 598
1.2860005993e-05 617
1.4572866061e-05 678
1.6513866739e-05 687
1.8713394712e-05 678
2.1205883951e-05 765
2.4030354783e-05 682
2.7231024764e-05 762
3.0858000907e-05 777
3.4968064119e-05 828
3.9625558114e-05 785
4.4903396726e-05 815
5.0884205383e-05 740
5.7661614628e-05 765
6.5341725914e-05 684
7.4044772644e-05 691
8.3907002444e-05 599
9.5082810139e-05 604
1.0774715483e-04 570
1.2209829892e-04 484
1.3836091192e-04 475
1.5678958770e-04 419
1.7767283022e-04 392
2.0133757005e-04 335
2.2815428259e-04 328
2.5854278788e-04 312
2.9297882294e-04 286
3.3200148957e-04 259
3.7622169400e-04 215
4.2633171081e-04 206
4.8311602053e-04 135
5.4746359084e-04 117
6.2038179353e-04 99
7.0301217503e-04 85
7.9664832751e-04 53
9.0275614032e-04 43
1.0229967487e-03 25
1.1592525391e-03 15
1.3136566182e-03 15
1.4886262073e-03 13
1.6869004841e-03 3
1.9115834647e-03 5
2.1661925983e-03 3
2.4547138326e-03 1
2.7816640148e-03 2
3.1521616038e-03 0


==> figuras/muestra_18.dat <==
t C0 C1 C2 errC1 errC2 S0 S1 S2 errS1 errS2
5.0000000000e-03 0.0000000000e+00 0.0000000000e+00 9.3525648117e-04 0.0000000000e+00 9.3525648117e-04 0.0000000000e+00 0.0000000000e+00 -2.4923309684e-02 0.0000000000e+00 2.4923309684e-02
1.0000000000e-02 0.0000000000e+00 0.0000000000e+00 6.9899857044e-04 0.0000000000e+00 6.9899857044e-04 0.0000000000e+00 0.0000000000e+00 -2.2212162614e-02 0.0000000000e+00 2.2212162614e-02
1.5000000000e-02 0.0000000000e+00 0.0000000000e+00 4.7181546688e-04 0.0000000000e+00 4.7181546688e-04 0.0000000000e+00 0.0000000000e+00 -1.9593670964e-02 0.0000000000e+00 1.9593670964e-02
2.0000000000e-02 0.0000000000e+00 0.0000000000e+00 2.5378167629e-04 0.0000000000e+00 2.5378167629e-04 0.0000000000e+00 0.0000000000e+00 -1.7070665956e-02 0.0000000000e+00 1.7070665956e-02
2.5000000000e-02 0.0000000000e+00 0.0000000000e+00 4.5195221901e-05 0.0000000000e+00 4.5195221901e-05 0.0000000000e+00 0.0000000000e+00 -1.4644488692e-02 0.0000000000e+00 1.4644488692e-02
3.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.5361607075e-04 0.0000000000e+00 1.5361607075e-04 0.0000000000e+00 0.0000000000e+00 -1.2317001820e-02 0.0000000000e+00 1.2317001820e-02
3.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -3.4239888191e-04 0.0000000000e+00 3.4239888191e-04 0.0000000000e+00 0.0000000000e+00 -1.0089769959e-02 0.0000000000e+00 1.0089769959e-02
4.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -5.2098929882e-04 0.0000000000e+00 5.2098929882e-04 0.0000000000e+00 0.0000000000e+00 -7.9642087221e-03 0.0000000000e+00 7.9642087221e-03
4.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -6.8928301334e-04 0.0000000000e+00 6.8928301334e-04 0.0000000000e+00 0.0000000000e+00 -5.9420615435e-03 0.0000000000e+00 5.9420615435e-03
5.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.4687769413e-04 0.0000000000e+00 8.4687769413e-04 0.0000000000e+00 0.0000000000e+00 -4.0250122547e-03 0.0000000000e+00 4.0250122547e-03
5.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -9.9365413189e-04 0.0000000000e+00 9.9365413189e-04 0.0000000000e+00 0.0000000000e+00 -2.2136420012e-03 0.0000000000e+00 2.2136420012e-03
6.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.1296421289e-03 0.0000000000e+00 1.1296421289e-03 0.0000000000e+00 0.0000000000e+00 -5.0984323025e-04 0.0000000000e+00 5.0984323025e-04
6.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.2543797493e-03 0.0000000000e+00 1.2543797493e-03 0.0000000000e+00 0.0000000000e+00 1.0851174593e-03 0.0000000000e+00 1.0851174593e-03
7.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.3683736324e-03 0.0000000000e+00 1.3683736324e-03 0.0000000000e+00 0.0000000000e+00 2.5701969862e-03 0.0000000000e+00 2.5701969862e-03
7.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.4705508947e-03 0.0000000000e+00 1.4705508947e-03 0.0000000000e+00 0.0000000000e+00 3.9450079203e-03 0.0000000000e+00 3.9450079203e-03
8.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.5616714954e-03 0.0000000000e+00 1.5616714954e-03 0.0000000000e+00 0.0000000000e+00 5.2087157965e-03 0.0000000000e+00 5.2087157965e-03
8.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.6409605742e-03 0.0000000000e+00 1.6409605742e-03 0.0000000000e+00 0.0000000000e+00 6.3597410917e-03 0.0000000000e+00 6.3597410917e-03
9.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.7092376947e-03 0.0000000000e+00 1.7092376947e-03 0.0000000000e+00 0.0000000000e+00 7.3978602886e-03 0.0000000000e+00 7.3978602886e-03
9.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.7658025026e-03 0.0000000000e+00 1.7658025026e-03 0.0000000000e+00 0.0000000000e+00 8.3235055208e-03 0.0000000000e+00 8.3235055208e-03
1.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8108934164e-03 0.0000000000e+00 1.8108934164e-03 0.0000000000e+00 0.0000000000e+00 9.1358572245e-03 0.0000000000e+00 9.1358572245e-03
1.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8446892500e-03 0.0000000000e+00 1.8446892500e-03 0.0000000000e+00 0.0000000000e+00 9.8346322775e-03 0.0000000000e+00 9.8346322775e-03
1.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8673986197e-03 0.0000000000e+00 1.8673986197e-03 0.0000000000e+00 0.0000000000e+00 1.0420873761e-02 0.0000000000e+00 1.0420873761e-02
1.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8786638975e-03 0.0000000000e+00 1.8786638975e-03 0.0000000000e+00 0.0000000000e+00 1.0894238949e-02 0.0000000000e+00 1.0894238949e-02
1.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8789470196e-03 0.0000000000e+00 1.8789470196e-03 0.0000000000e+00 0.0000000000e+00 1.1255875230e-02 0.0000000000e+00 1.1255875230e-02
1.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8685609102e-03 0.0000000000e+00 1.8685609102e-03 0.0000000000e+00 0.0000000000e+00 1.1507034302e-02 0.0000000000e+00 1.1507034302e-02
1.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8477290869e-03 0.0000000000e+00 1.8477290869e-03 0.0000000000e+00 0.0000000000e+00 1.1647522449e-02 0.0000000000e+00 1.1647522449e-02
1.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8165558577e-03 0.0000000000e+00 1.8165558577e-03 0.0000000000e+00 0.0000000000e+00 1.1680215597e-02 0.0000000000e+00 1.1680215597e-02
1.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7754584551e-03 0.0000000000e+00 1.7754584551e-03 0.0000000000e+00 0.0000000000e+00 1.1607155204e-02 0.0000000000e+00 1.1607155204e-02
1.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7248243093e-03 0.0000000000e+00 1.7248243093e-03 0.0000000000e+00 0.0000000000e+00 1.1428758502e-02 0.0000000000e+00 1.1428758502e-02
1.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6651004553e-03 0.0000000000e+00 1.6651004553e-03 0.0000000000e+00 0.0000000000e+00 1.1149033904e-02 0.0000000000e+00 1.1149033904e-02
1.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5968233347e-03 0.0000000000e+00 1.5968233347e-03 0.0000000000e+00 0.0000000000e+00 1.0769531131e-02 0.0000000000e+00 1.0769531131e-02
1.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5203505754e-03 0.0000000000e+00 1.5203505754e-03 0.0000000000e+00 0.0000000000e+00 1.0293677449e-02 0.0000000000e+00 1.0293677449e-02
1.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4365166426e-03 0.0000000000e+00 1.4365166426e-03 0.0000000000e+00 0.0000000000e+00 9.7255259752e-03 0.0000000000e+00 9.7255259752e-03
1.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3458132744e-03 0.0000000000e+00 1.3458132744e-03 0.0000000000e+00 0.0000000000e+00 9.0681761503e-03 0.0000000000e+00 9.0681761503e-03
1.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2488812208e-03 0.0000000000e+00 1.2488812208e-03 0.0000000000e+00 0.0000000000e+00 8.3259344101e-03 0.0000000000e+00 8.3259344101e-03
1.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1463761330e-03 0.0000000000e+00 1.1463761330e-03 0.0000000000e+00 0.0000000000e+00 7.5029283762e-03 0.0000000000e+00 7.5029283762e-03
1.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0394006968e-03 0.0000000000e+00 1.0394006968e-03 0.0000000000e+00 0.0000000000e+00 6.6045224667e-03 0.0000000000e+00 6.6045224667e-03
1.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.2838704586e-04 0.0000000000e+00 9.2838704586e-04 0.0000000000e+00 0.0000000000e+00 5.6368559599e-03 0.0000000000e+00 5.6368559599e-03
1.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.1481039524e-04 0.0000000000e+00 8.1481039524e-04 0.0000000000e+00 0.0000000000e+00 4.6041160822e-03 0.0000000000e+00 4.6041160822e-03
2.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.9919228554e-04 0.0000000000e+00 6.9919228554e-04 0.0000000000e+00 0.0000000000e+00 3.5135298967e-03 0.0000000000e+00 3.5135298967e-03
2.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.8300793171e-04 0.0000000000e+00 5.8300793171e-04 0.0000000000e+00 0.0000000000e+00 2.3711770773e-03 0.0000000000e+00 2.3711770773e-03
2.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.6671926975e-04 0.0000000000e+00 4.6671926975e-04 0.0000000000e+00 0.0000000000e+00 1.1845827103e-03 0.0000000000e+00 1.1845827103e-03
2.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.5183131695e-04 0.0000000000e+00 3.5183131695e-04 0.0000000000e+00 0.0000000000e+00 -3.9890408516e-05 0.0000000000e+00 3.9890408516e-05
2.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.3947656155e-04 0.0000000000e+00 2.3947656155e-04 0.0000000000e+00 0.0000000000e+00 -1.2937486172e-03 0.0000000000e+00 1.2937486172e-03
2.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3063848019e-04 0.0000000000e+00 1.3063848019e-04 0.0000000000e+00 0.0000000000e+00 -2.5697648525e-03 0.0000000000e+00 2.5697648525e-03
2.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.6851892471e-05 0.0000000000e+00 2.6851892471e-05 0.0000000000e+00 0.0000000000e+00 -3.8586854935e-03 0.0000000000e+00 3.8586854935e-03
2.3500000000e-01 0.0000000000e+00 0.0000000000e+00 7.0631504059e-05 0.0000000000e+00 7.0631504059e-05 0.0000000000e+00 0.0000000000e+00 -5.1524192095e-03 0.0000000000e+00 5.1524192095e-03
2.4000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6079843044e-04 0.0000000000e+00 1.6079843044e-04 0.0000000000e+00 0.0000000000e+00 -6.4414888620e-03 0.0000000000e+00 6.4414888620e-03
2.4500000000e-01 0.0000000000e+00 0.0000000000e+00 2.4221837521e-04 0.0000000000e+00 2.4221837521e-04 0.0000000000e+00 0.0000000000e+00 -7.7169239521e-03 0.0000000000e+00 7.7169239521e-03
2.5000000000e-01 0.0000000000e+00 0.0000000000e+00 3.1328201294e-04 0.0000000000e+00 3.1328201294e-04 0.0000000000e+00 0.0000000000e+00 -8.9698284864e-03 0.0000000000e+00 8.9698284864e-03
2.5500000000e-01 0.0000000000e+00 0.0000000000e+00 3.7315487862e-04 0.0000000000e+00 3.7315487862e-04 0.0000000000e+00 0.0000000000e+00 -1.0189607739e-02 0.0000000000e+00 1.0189607739e-02
2.6000000000e-01 0.0000000000e+00 0.0000000000e+00 4.2013823986e-04 0.0000000000e+00 4.2013823986e-04 0.0000000000e+00 0.0000000000e+00 -1.1367648840e-02 0.0000000000e+00 1.1367648840e-02
2.6500000000e-01 0.0000000000e+00 0.0000000000e+00 4.5342743397e-04 0.0000000000e+00 4.5342743397e-04 0.0000000000e+00 0.0000000000e+00 -1.2494087219e-02 0.0000000000e+00 1.2494087219e-02
2.7000000000e-01 0.0000000000e+00 0.0000000000e+00 4.7124922276e-04 0.0000000000e+00 4.7124922276e-04 0.0000000000e+00 0.0000000000e+00 -1.3558417559e-02 0.0000000000e+00 1.3558417559e-02
2.7500000000e-01 0.0000000000e+00 0.0000000000e+00 4.7282874584e-04 0.0000000000e+00 4.7282874584e-04 0.0000000000e+00 0.0000000000e+00 -1.4552593231e-02 0.0000000000e+00 1.4552593231e-02
2.8000000000e-01 0.0000000000e+00 0.0000000000e+00 4.5691430569e-04 0.0000000000e+00 4.5691430569e-04 0.0000000000e+00 0.0000000000e+00 -1.5465915203e-02 0.0000000000e+00 1.5465915203e-02
2.8500000000e-01 0.0000000000e+00 0.0000000000e+00 4.2253732681e-04 0.0000000000e+00 4.2253732681e-04 0.0000000000e+00 0.0000000000e+00 -1.6290530562e-02 0.0000000000e+00 1.6290530562e-02
2.9000000000e-01 0.0000000000e+00 0.0000000000e+00 3.6886334419e-04 0.0000000000e+00 3.6886334419e-04 0.0000000000e+00 0.0000000000e+00 -1.7017036676e-02 0.0000000000e+00 1.7017036676e-02
2.9500000000e-01 0.0000000000e+00 0.0000000000e+00 2.9489398003e-04 0.0000000000e+00 2.9489398003e-04 0.0000000000e+00 0.0000000000e+00 -1.7637565732e-02 0.0000000000e+00 1.7637565732e-02
3.0000000000e-01 0.0000000000e+00 0.0000000000e+00 2.0042061806e-04 0.0000000000e+00 2.0042061806e-04 0.0000000000e+00 0.0000000000e+00 -1.8145546317e-02 0.0000000000e+00 1.8145546317e-02
3.0500000000e-01 0.0000000000e+00 0.0000000000e+00 8.4623694420e-05 0.0000000000e+00 8.4623694420e-05 0.0000000000e+00 0.0000000000e+00 -1.8532380462e-02 0.0000000000e+00 1.8532380462e-02
3.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.2630901337e-05 0.0000000000e+00 5.2630901337e-05 0.0000000000e+00 0.0000000000e+00 -1.8793717027e-02 0.0000000000e+00 1.8793717027e-02
3.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1140277386e-04 0.0000000000e+00 2.1140277386e-04 0.0000000000e+00 0.0000000000e+00 -1.8923953176e-02 0.0000000000e+00 1.8923953176e-02
3.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.9158761501e-04 0.0000000000e+00 3.9158761501e-04 0.0000000000e+00 0.0000000000e+00 -1.8919155002e-02 0.0000000000e+00 1.8919155002e-02
3.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.9284269810e-04 0.0000000000e+00 5.9284269810e-04 0.0000000000e+00 0.0000000000e+00 -1.8777087331e-02 0.0000000000e+00 1.8777087331e-02
3.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.1476569176e-04 0.0000000000e+00 8.1476569176e-04 0.0000000000e+00 0.0000000000e+00 -1.8495991826e-02 0.0000000000e+00 1.8495991826e-02
3.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0559707880e-03 0.0000000000e+00 1.0559707880e-03 0.0000000000e+00 0.0000000000e+00 -1.8076047301e-02 0.0000000000e+00 1.8076047301e-02
3.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3158470392e-03 0.0000000000e+00 1.3158470392e-03 0.0000000000e+00 0.0000000000e+00 -1.7518311739e-02 0.0000000000e+00 1.7518311739e-02
3.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5926510096e-03 0.0000000000e+00 1.5926510096e-03 0.0000000000e+00 0.0000000000e+00 -1.6825631261e-02 0.0000000000e+00 1.6825631261e-02
3.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8848925829e-03 0.0000000000e+00 1.8848925829e-03 0.0000000000e+00 0.0000000000e+00 -1.6003087163e-02 0.0000000000e+00 1.6003087163e-02
3.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1900832653e-03 0.0000000000e+00 2.1900832653e-03 0.0000000000e+00 0.0000000000e+00 -1.5056297183e-02 0.0000000000e+00 1.5056297183e-02
3.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.5067031384e-03 0.0000000000e+00 2.5067031384e-03 0.0000000000e+00 0.0000000000e+00 -1.3994082808e-02 0.0000000000e+00 1.3994082808e-02
3.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.8318613768e-03 0.0000000000e+00 2.8318613768e-03 0.0000000000e+00 0.0000000000e+00 -1.2824967504e-02 0.0000000000e+00 1.2824967504e-02
3.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.1630843878e-03 0.0000000000e+00 3.1630843878e-03 0.0000000000e+00 0.0000000000e+00 -1.1560767889e-02 0.0000000000e+00 1.1560767889e-02
3.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.4970939159e-03 0.0000000000e+00 3.4970939159e-03 0.0000000000e+00 0.0000000000e+00 -1.0214060545e-02 0.0000000000e+00 1.0214060545e-02
3.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.8313120604e-03 0.0000000000e+00 3.8313120604e-03 0.0000000000e+00 0.0000000000e+00 -8.7986439466e-03 0.0000000000e+00 8.7986439466e-03
3.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.1620284319e-03 0.0000000000e+00 4.1620284319e-03 0.0000000000e+00 0.0000000000e+00 -7.3302835226e-03 0.0000000000e+00 7.3302835226e-03
3.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.4858902693e-03 0.0000000000e+00 4.4858902693e-03 0.0000000000e+00 0.0000000000e+00 -5.8257877827e-03 0.0000000000e+00 5.8257877827e-03
3.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.7995150089e-03 0.0000000000e+00 4.7995150089e-03 0.0000000000e+00 0.0000000000e+00 -4.3020695448e-03 0.0000000000e+00 4.3020695448e-03
4.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.1000267267e-03 0.0000000000e+00 5.1000267267e-03 0.0000000000e+00 0.0000000000e+00 -2.7785152197e-03 0.0000000000e+00 2.7785152197e-03
4.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.3829103708e-03 0.0000000000e+00 5.3829103708e-03 0.0000000000e+00 0.0000000000e+00 -1.2740343809e-03 0.0000000000e+00 1.2740343809e-03
4.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.6458413601e-03 0.0000000000e+00 5.6458413601e-03 0.0000000000e+00 0.0000000000e+00 1.9297003746e-04 0.0000000000e+00 1.9297003746e-04
4.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.8849304914e-03 0.0000000000e+00 5.8849304914e-03 0.0000000000e+00 0.0000000000e+00 1.6016662121e-03 0.0000000000e+00 1.6016662121e-03
4.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.0973614454e-03 0.0000000000e+00 6.0973614454e-03 0.0000000000e+00 0.0000000000e+00 2.9338896275e-03 0.0000000000e+00 2.9338896275e-03
4.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.2804669142e-03 0.0000000000e+00 6.2804669142e-03 0.0000000000e+00 0.0000000000e+00 4.1711479425e-03 0.0000000000e+00 4.1711479425e-03
4.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.4312517643e-03 0.0000000000e+00 6.4312517643e-03 0.0000000000e+00 0.0000000000e+00 5.2950531244e-03 0.0000000000e+00 5.2950531244e-03
4.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.5480619669e-03 0.0000000000e+00 6.5480619669e-03 0.0000000000e+00 0.0000000000e+00 6.2883496284e-03 0.0000000000e+00 6.2883496284e-03
4.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.6289156675e-03 0.0000000000e+00 6.6289156675e-03 0.0000000000e+00 0.0000000000e+00 7.1357935667e-03 0.0000000000e+00 7.1357935667e-03
4.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.6719502211e-03 0.0000000000e+00 6.6719502211e-03 0.0000000000e+00 0.0000000000e+00 7.8236609697e-03 0.0000000000e+00 7.8236609697e-03
4.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.6764652729e-03 0.0000000000e+00 6.6764652729e-03 0.0000000000e+00 0.0000000000e+00 8.3398073912e-03 0.0000000000e+00 8.3398073912e-03
4.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.6418051720e-03 0.0000000000e+00 6.6418051720e-03 0.0000000000e+00 0.0000000000e+00 8.6727589369e-03 0.0000000000e+00 8.6727589369e-03
4.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.5677911043e-03 0.0000000000e+00 6.5677911043e-03 0.0000000000e+00 0.0000000000e+00 8.8162124157e-03 0.0000000000e+00 8.8162124157e-03
4.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.4547210932e-03 0.0000000000e+00 6.4547210932e-03 0.0000000000e+00 0.0000000000e+00 8.7622255087e-03 0.0000000000e+00 8.7622255087e-03
4.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.3035488129e-03 0.0000000000e+00 6.3035488129e-03 0.0000000000e+00 0.0000000000e+00 8.5079669952e-03 0.0000000000e+00 8.5079669952e-03
4.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.1156153679e-03 0.0000000000e+00 6.1156153679e-03 0.0000000000e+00 0.0000000000e+00 8.0525428057e-03 0.0000000000e+00 8.0525428057e-03
4.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.8920979500e-03 0.0000000000e+00 5.8920979500e-03 0.0000000000e+00 0.0000000000e+00 7.3961168528e-03 0.0000000000e+00 7.3961168528e-03
4.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.6357830763e-03 0.0000000000e+00 5.6357830763e-03 0.0000000000e+00 0.0000000000e+00 6.5430551767e-03 0.0000000000e+00 6.5430551767e-03
4.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.3493529558e-03 0.0000000000e+00 5.3493529558e-03 0.0000000000e+00 0.0000000000e+00 5.4982602596e-03 0.0000000000e+00 5.4982602596e-03
4.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.0350427628e-03 0.0000000000e+00 5.0350427628e-03 0.0000000000e+00 0.0000000000e+00 4.2710006237e-03 0.0000000000e+00 4.2710006237e-03
5.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.6966820955e-03 0.0000000000e+00 4.6966820955e-03 0.0000000000e+00 0.0000000000e+00 2.8694868088e-03 0.0000000000e+00 2.8694868088e-03
5.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.3379664421e-03 0.0000000000e+00 4.3379664421e-03 0.0000000000e+00 0.0000000000e+00 1.3076812029e-03 0.0000000000e+00 1.3076812029e-03
5.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.9628297091e-03 0.0000000000e+00 3.9628297091e-03 0.0000000000e+00 0.0000000000e+00 -4.0152668953e-04 0.0000000000e+00 4.0152668953e-04
5.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.5753399134e-03 0.0000000000e+00 3.5753399134e-03 0.0000000000e+00 0.0000000000e+00 -2.2421628237e-03 0.0000000000e+00 2.2421628237e-03
5.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.1796991825e-03 0.0000000000e+00 3.1796991825e-03 0.0000000000e+00 0.0000000000e+00 -4.1975229979e-03 0.0000000000e+00 4.1975229979e-03
5.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.7807652950e-03 0.0000000000e+00 2.7807652950e-03 0.0000000000e+00 0.0000000000e+00 -6.2496215105e-03 0.0000000000e+00 6.2496215105e-03
5.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.3828595877e-03 0.0000000000e+00 2.3828595877e-03 0.0000000000e+00 0.0000000000e+00 -8.3791613579e-03 0.0000000000e+00 8.3791613579e-03
5.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.9907355309e-03 0.0000000000e+00 1.9907355309e-03 0.0000000000e+00 0.0000000000e+00 -1.0566025972e-02 0.0000000000e+00 1.0566025972e-02
5.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6092807055e-03 0.0000000000e+00 1.6092807055e-03 0.0000000000e+00 0.0000000000e+00 -1.2789413333e-02 0.0000000000e+00 1.2789413333e-02
5.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2423098087e-03 0.0000000000e+00 1.2423098087e-03 0.0000000000e+00 0.0000000000e+00 -1.5029206872e-02 0.0000000000e+00 1.5029206872e-02
5.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.9518725872e-04 0.0000000000e+00 8.9518725872e-04 0.0000000000e+00 0.0000000000e+00 -1.7264351249e-02 0.0000000000e+00 1.7264351249e-02
5.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.7180225849e-04 0.0000000000e+00 5.7180225849e-04 0.0000000000e+00 0.0000000000e+00 -1.9474267960e-02 0.0000000000e+00 1.9474267960e-02
5.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.7672946453e-04 0.0000000000e+00 2.7672946453e-04 0.0000000000e+00 0.0000000000e+00 -2.1637782454e-02 0.0000000000e+00 2.1637782454e-02
5.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3396143913e-05 0.0000000000e+00 1.3396143913e-05 0.0000000000e+00 0.0000000000e+00 -2.3735731840e-02 0.0000000000e+00 2.3735731840e-02
5.7000000000e-01 0.0000000000e+00 0.0000000000e+00 2.1420419216e-04 0.0000000000e+00 2.1420419216e-04 0.0000000000e+00 0.0000000000e+00 -2.5748714805e-02 0.0000000000e+00 2.5748714805e-02
5.7500000000e-01 0.0000000000e+00 0.0000000000e+00 4.0274858475e-04 0.0000000000e+00 4.0274858475e-04 0.0000000000e+00 0.0000000000e+00 -2.7658060193e-02 0.0000000000e+00 2.7658060193e-02
5.8000000000e-01 0.0000000000e+00 0.0000000000e+00 5.4877996445e-04 0.0000000000e+00 5.4877996445e-04 0.0000000000e+00 0.0000000000e+00 -2.9445543885e-02 0.0000000000e+00 2.9445543885e-02
5.8500000000e-01 0.0000000000e+00 0.0000000000e+00 6.4994394779e-04 0.0000000000e+00 6.4994394779e-04 0.0000000000e+00 0.0000000000e+00 -3.1096681952e-02 0.0000000000e+00 3.1096681952e-02
5.9000000000e-01 0.0000000000e+00 0.0000000000e+00 7.0364773273e-04 0.0000000000e+00 7.0364773273e-04 0.0000000000e+00 0.0000000000e+00 -3.2594904304e-02 0.0000000000e+00 3.2594904304e-02
5.9500000000e-01 0.0000000000e+00 0.0000000000e+00 7.0802867413e-04 0.0000000000e+00 7.0802867413e-04 0.0000000000e+00 0.0000000000e+00 -3.3926740289e-02 0.0000000000e+00 3.3926740289e-02
6.0000000000e-01 0.0000000000e+00 0.0000000000e+00 6.6116452217e-04 0.0000000000e+00 6.6116452217e-04 0.0000000000e+00 0.0000000000e+00 -3.5080209374e-02 0.0000000000e+00 3.5080209374e-02
6.0500000000e-01 0.0000000000e+00 0.0000000000e+00 5.6236982346e-04 0.0000000000e+00 5.6236982346e-04 0.0000000000e+00 0.0000000000e+00 -3.6043971777e-02 0.0000000000e+00 3.6043971777e-02
6.1000000000e-01 0.0000000000e+00 0.0000000000e+00 4.0997564793e-04 0.0000000000e+00 4.0997564793e-04 0.0000000000e+00 0.0000000000e+00 -3.6808416247e-02 0.0000000000e+00 3.6808416247e-02
6.1500000000e-01 0.0000000000e+00 0.0000000000e+00 2.0466744900e-04 0.0000000000e+00 2.0466744900e-04 0.0000000000e+00 0.0000000000e+00 -3.7365928292e-02 0.0000000000e+00 3.7365928292e-02
6.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.3852796555e-05 0.0000000000e+00 5.3852796555e-05 0.0000000000e+00 0.0000000000e+00 -3.7710756063e-02 0.0000000000e+00 3.7710756063e-02
6.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.6522746086e-04 0.0000000000e+00 3.6522746086e-04 0.0000000000e+00 0.0000000000e+00 -3.7837475538e-02 0.0000000000e+00 3.7837475538e-02
6.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.2833895683e-04 0.0000000000e+00 7.2833895683e-04 0.0000000000e+00 0.0000000000e+00 -3.7743374705e-02 0.0000000000e+00 3.7743374705e-02
6.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1419504881e-03 0.0000000000e+00 1.1419504881e-03 0.0000000000e+00 0.0000000000e+00 -3.7426605821e-02 0.0000000000e+00 3.7426605821e-02
6.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6041547060e-03 0.0000000000e+00 1.6041547060e-03 0.0000000000e+00 0.0000000000e+00 -3.6887630820e-02 0.0000000000e+00 3.6887630820e-02
6.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1124631166e-03 0.0000000000e+00 2.1124631166e-03 0.0000000000e+00 0.0000000000e+00 -3.6127984524e-02 0.0000000000e+00 3.6127984524e-02
6.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.6645809412e-03 0.0000000000e+00 2.6645809412e-03 0.0000000000e+00 0.0000000000e+00 -3.5150095820e-02 0.0000000000e+00 3.5150095820e-02
6.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.2576769590e-03 0.0000000000e+00 3.2576769590e-03 0.0000000000e+00 0.0000000000e+00 -3.3959150314e-02 0.0000000000e+00 3.3959150314e-02
6.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.8877278566e-03 0.0000000000e+00 3.8877278566e-03 0.0000000000e+00 0.0000000000e+00 -3.2560184598e-02 0.0000000000e+00 3.2560184598e-02
6.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.5516639948e-03 0.0000000000e+00 4.5516639948e-03 0.0000000000e+00 0.0000000000e+00 -3.0961647630e-02 0.0000000000e+00 3.0961647630e-02
6.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.2449256182e-03 0.0000000000e+00 5.2449256182e-03 0.0000000000e+00 0.0000000000e+00 -2.9171541333e-02 0.0000000000e+00 2.9171541333e-02
6.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.9632509947e-03 0.0000000000e+00 5.9632509947e-03 0.0000000000e+00 0.0000000000e+00 -2.7199074626e-02 0.0000000000e+00 2.7199074626e-02
6.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.7019313574e-03 0.0000000000e+00 6.7019313574e-03 0.0000000000e+00 0.0000000000e+00 -2.5055900216e-02 0.0000000000e+00 2.5055900216e-02
6.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.4560046196e-03 0.0000000000e+00 7.4560046196e-03 0.0000000000e+00 0.0000000000e+00 -2.2754266858e-02 0.0000000000e+00 2.2754266858e-02
6.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.2201659679e-03 0.0000000000e+00 8.2201659679e-03 0.0000000000e+00 0.0000000000e+00 -2.0305991173e-02 0.0000000000e+00 2.0305991173e-02
6.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.9891999960e-03 0.0000000000e+00 8.9891999960e-03 0.0000000000e+00 0.0000000000e+00 -1.7726078629e-02 0.0000000000e+00 1.7726078629e-02
7.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.7569674253e-03 0.0000000000e+00 9.7569674253e-03 0.0000000000e+00 0.0000000000e+00 -1.5029296279e-02 0.0000000000e+00 1.5029296279e-02
7.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0518401861e-02 0.0000000000e+00 1.0518401861e-02 0.0000000000e+00 0.0000000000e+00 -1.2231096625e-02 0.0000000000e+00 1.2231096625e-02
7.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1266723275e-02 0.0000000000e+00 1.1266723275e-02 0.0000000000e+00 0.0000000000e+00 -9.3473643064e-03 0.0000000000e+00 9.3473643064e-03
7.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1996135116e-02 0.0000000000e+00 1.1996135116e-02 0.0000000000e+00 0.0000000000e+00 -6.3959211111e-03 0.0000000000e+00 6.3959211111e-03
7.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2700870633e-02 0.0000000000e+00 1.2700870633e-02 0.0000000000e+00 0.0000000000e+00 -3.3933222294e-03 0.0000000000e+00 3.3933222294e-03
7.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3374507427e-02 0.0000000000e+00 1.3374507427e-02 0.0000000000e+00 0.0000000000e+00 -3.5841763020e-04 0.0000000000e+00 3.5841763020e-04
7.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4010846615e-02 0.0000000000e+00 1.4010846615e-02 0.0000000000e+00 0.0000000000e+00 2.6919990778e-03 0.0000000000e+00 2.6919990778e-03
7.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4603912830e-02 0.0000000000e+00 1.4603912830e-02 0.0000000000e+00 0.0000000000e+00 5.7376176119e-03 0.0000000000e+00 5.7376176119e-03
7.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5147849917e-02 0.0000000000e+00 1.5147849917e-02 0.0000000000e+00 0.0000000000e+00 8.7619274855e-03 0.0000000000e+00 8.7619274855e-03
7.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5636444092e-02 0.0000000000e+00 1.5636444092e-02 0.0000000000e+00 0.0000000000e+00 1.1744603515e-02 0.0000000000e+00 1.1744603515e-02
7.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6064450145e-02 0.0000000000e+00 1.6064450145e-02 0.0000000000e+00 0.0000000000e+00 1.4667958021e-02 0.0000000000e+00 1.4667958021e-02
7.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6425892711e-02 0.0000000000e+00 1.6425892711e-02 0.0000000000e+00 0.0000000000e+00 1.7514184117e-02 0.0000000000e+00 1.7514184117e-02
7.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6716048121e-02 0.0000000000e+00 1.6716048121e-02 0.0000000000e+00 0.0000000000e+00 2.0264640450e-02 0.0000000000e+00 2.0264640450e-02
7.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6930550337e-02 0.0000000000e+00 1.6930550337e-02 0.0000000000e+00 0.0000000000e+00 2.2902354598e-02 0.0000000000e+00 2.2902354598e-02
7.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7063930631e-02 0.0000000000e+00 1.7063930631e-02 0.0000000000e+00 0.0000000000e+00 2.5410100818e-02 0.0000000000e+00 2.5410100818e-02
7.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7113044858e-02 0.0000000000e+00 1.7113044858e-02 0.0000000000e+00 0.0000000000e+00 2.7771428227e-02 0.0000000000e+00 2.7771428227e-02
7.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7074197531e-02 0.0000000000e+00 1.7074197531e-02 0.0000000000e+00 0.0000000000e+00 2.9971465468e-02 0.0000000000e+00 2.9971465468e-02
7.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6944542527e-02 0.0000000000e+00 1.6944542527e-02 0.0000000000e+00 0.0000000000e+00 3.1995698810e-02 0.0000000000e+00 3.1995698810e-02
7.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6721591353e-02 0.0000000000e+00 1.6721591353e-02 0.0000000000e+00 0.0000000000e+00 3.3830687404e-02 0.0000000000e+00 3.3830687404e-02
7.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6403809190e-02 0.0000000000e+00 1.6403809190e-02 0.0000000000e+00 0.0000000000e+00 3.5463824868e-02 0.0000000000e+00 3.5463824868e-02
8.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5990242362e-02 0.0000000000e+00 1.5990242362e-02 0.0000000000e+00 0.0000000000e+00 3.6884576082e-02 0.0000000000e+00 3.6884576082e-02
8.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5480473638e-02 0.0000000000e+00 1.5480473638e-02 0.0000000000e+00 0.0000000000e+00 3.8083896041e-02 0.0000000000e+00 3.8083896041e-02
8.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4875069261e-02 0.0000000000e+00 1.4875069261e-02 0.0000000000e+00 0.0000000000e+00 3.9052248001e-02 0.0000000000e+00 3.9052248001e-02
8.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4175191522e-02 0.0000000000e+00 1.4175191522e-02 0.0000000000e+00 0.0000000000e+00 3.9783880115e-02 0.0000000000e+00 3.9783880115e-02
8.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3383060694e-02 0.0000000000e+00 1.3383060694e-02 0.0000000000e+00 0.0000000000e+00 4.0274724364e-02 0.0000000000e+00 4.0274724364e-02
8.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2501657009e-02 0.0000000000e+00 1.2501657009e-02 0.0000000000e+00 0.0000000000e+00 4.0520742536e-02 0.0000000000e+00 4.0520742536e-02
8.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1534824967e-02 0.0000000000e+00 1.1534824967e-02 0.0000000000e+00 0.0000000000e+00 4.0521204472e-02 0.0000000000e+00 4.0521204472e-02
8.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0486796498e-02 0.0000000000e+00 1.0486796498e-02 0.0000000000e+00 0.0000000000e+00 4.0276065469e-02 0.0000000000e+00 4.0276065469e-02
8.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.3633681536e-03 0.0000000000e+00 9.3633681536e-03 0.0000000000e+00 0.0000000000e+00 3.9788499475e-02 0.0000000000e+00 3.9788499475e-02
8.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.1707686186e-03 0.0000000000e+00 8.1707686186e-03 0.0000000000e+00 0.0000000000e+00 3.9061442018e-02 0.0000000000e+00 3.9061442018e-02
8.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.9159567356e-03 0.0000000000e+00 6.9159567356e-03 0.0000000000e+00 0.0000000000e+00 3.8102641702e-02 0.0000000000e+00 3.8102641702e-02
8.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.6065618992e-03 0.0000000000e+00 5.6065618992e-03 0.0000000000e+00 0.0000000000e+00 3.6918297410e-02 0.0000000000e+00 3.6918297410e-02
8.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.2513310909e-03 0.0000000000e+00 4.2513310909e-03 0.0000000000e+00 0.0000000000e+00 3.5519376397e-02 0.0000000000e+00 3.5519376397e-02
8.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.8592348099e-03 0.0000000000e+00 2.8592348099e-03 0.0000000000e+00 0.0000000000e+00 3.3915817738e-02 0.0000000000e+00 3.3915817738e-02
8.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4401376247e-03 0.0000000000e+00 1.4401376247e-03 0.0000000000e+00 0.0000000000e+00 3.2121464610e-02 0.0000000000e+00 3.2121464610e-02
8.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.2170286179e-06 0.0000000000e+00 4.2170286179e-06 0.0000000000e+00 0.0000000000e+00 3.0150637031e-02 0.0000000000e+00 3.0150637031e-02
8.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.4386028051e-03 0.0000000000e+00 1.4386028051e-03 0.0000000000e+00 0.0000000000e+00 2.8018876910e-02 0.0000000000e+00 2.8018876910e-02
8.8500000000e-01 0.0000000000e+00 0.0000000000e+00 2.8765946627e-03 0.0000000000e+00 2.8765946627e-03 0.0000000000e+00 0.0000000000e+00 2.5742158294e-02 0.0000000000e+00 2.5742158294e-02
8.9000000000e-01 0.0000000000e+00 0.0000000000e+00 4.2990893126e-03 0.0000000000e+00 4.2990893126e-03 0.0000000000e+00 0.0000000000e+00 2.3339524865e-02 0.0000000000e+00 2.3339524865e-02
8.9500000000e-01 0.0000000000e+00 0.0000000000e+00 5.6947618723e-03 0.0000000000e+00 5.6947618723e-03 0.0000000000e+00 0.0000000000e+00 2.0829290152e-02 0.0000000000e+00 2.0829290152e-02
9.0000000000e-01 0.0000000000e+00 0.0000000000e+00 7.0526152849e-03 0.0000000000e+00 7.0526152849e-03 0.0000000000e+00 0.0000000000e+00 1.8231257796e-02 0.0000000000e+00 1.8231257796e-02
9.0500000000e-01 0.0000000000e+00 0.0000000000e+00 8.3613842726e-03 0.0000000000e+00 8.3613842726e-03 0.0000000000e+00 0.0000000000e+00 1.5564575791e-02 0.0000000000e+00 1.5564575791e-02
9.1000000000e-01 0.0000000000e+00 0.0000000000e+00 9.6107870340e-03 0.0000000000e+00 9.6107870340e-03 0.0000000000e+00 0.0000000000e+00 1.2850031257e-02 0.0000000000e+00 1.2850031257e-02
9.1500000000e-01 0.0000000000e+00 0.0000000000e+00 1.0789647698e-02 0.0000000000e+00 1.0789647698e-02 0.0000000000e+00 0.0000000000e+00 1.0107353330e-02 0.0000000000e+00 1.0107353330e-02
9.2000000000e-01 0.0000000000e+00 0.0000000000e+00 1.1888399720e-02 0.0000000000e+00 1.1888399720e-02 0.0000000000e+00 0.0000000000e+00 7.3579996824e-03 0.0000000000e+00 7.3579996824e-03
9.2500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2897655368e-02 0.0000000000e+00 1.2897655368e-02 0.0000000000e+00 0.0000000000e+00 4.6200305223e-03 0.0000000000e+00 4.6200305223e-03
9.3000000000e-01 0.0000000000e+00 0.0000000000e+00 1.3808369637e-02 0.0000000000e+00 1.3808369637e-02 0.0000000000e+00 0.0000000000e+00 1.9138902426e-03 0.0000000000e+00 1.9138902426e-03
9.3500000000e-01 0.0000000000e+00 0.0000000000e+00 1.4612689614e-02 0.0000000000e+00 1.4612689614e-02 0.0000000000e+00 0.0000000000e+00 -7.4158608913e-04 0.0000000000e+00 7.4158608913e-04
9.4000000000e-01 0.0000000000e+00 0.0000000000e+00 1.5303656459e-02 0.0000000000e+00 1.5303656459e-02 0.0000000000e+00 0.0000000000e+00 -3.3290982246e-03 0.0000000000e+00 3.3290982246e-03
9.4500000000e-01 0.0000000000e+00 0.0000000000e+00 1.5874773264e-02 0.0000000000e+00 1.5874773264e-02 0.0000000000e+00 0.0000000000e+00 -5.8316290379e-03 0.0000000000e+00 5.8316290379e-03
9.5000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6320869327e-02 0.0000000000e+00 1.6320869327e-02 0.0000000000e+00 0.0000000000e+00 -8.2329660654e-03 0.0000000000e+00 8.2329660654e-03
9.5500000000e-01 0.0000000000e+00 0.0000000000e+00 1.6637772322e-02 0.0000000000e+00 1.6637772322e-02 0.0000000000e+00 0.0000000000e+00 -1.0519325733e-02 0.0000000000e+00 1.0519325733e-02
9.6000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6822367907e-02 0.0000000000e+00 1.6822367907e-02 0.0000000000e+00 0.0000000000e+00 -1.2676969171e-02 0.0000000000e+00 1.2676969171e-02
9.6500000000e-01 0.0000000000e+00 0.0000000000e+00 1.6872406006e-02 0.0000000000e+00 1.6872406006e-02 0.0000000000e+00 0.0000000000e+00 -1.4695301652e-02 0.0000000000e+00 1.4695301652e-02
9.7000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6786947846e-02 0.0000000000e+00 1.6786947846e-02 0.0000000000e+00 0.0000000000e+00 -1.6563132405e-02 0.0000000000e+00 1.6563132405e-02
9.7500000000e-01 0.0000000000e+00 0.0000000000e+00 1.6566589475e-02 0.0000000000e+00 1.6566589475e-02 0.0000000000e+00 0.0000000000e+00 -1.8271982670e-02 0.0000000000e+00 1.8271982670e-02
9.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6212388873e-02 0.0000000000e+00 1.6212388873e-02 0.0000000000e+00 0.0000000000e+00 -1.9815430045e-02 0.0000000000e+00 1.9815430045e-02
9.8500000000e-01 0.0000000000e+00 0.0000000000e+00 1.5726581216e-02 0.0000000000e+00 1.5726581216e-02 0.0000000000e+00 0.0000000000e+00 -2.1186545491e-02 0.0000000000e+00 2.1186545491e-02
9.9000000000e-01 0.0000000000e+00 0.0000000000e+00 1.5112981200e-02 0.0000000000e+00 1.5112981200e-02 0.0000000000e+00 0.0000000000e+00 -2.2384479642e-02 0.0000000000e+00 2.2384479642e-02
9.9500000000e-01 0.0000000000e+00 0.0000000000e+00 1.4376312494e-02 0.0000000000e+00 1.4376312494e-02 0.0000000000e+00 0.0000000000e+00 -2.3404046893e-02 0.0000000000e+00 2.3404046893e-02
1.0000000000e+00 0.0000000000e+00 0.0000000000e+00 1.3522103429e-02 0.0000000000e+00 1.3522103429e-02 0.0000000000e+00 0.0000000000e+00 -2.4245664477e-02 0.0000000000e+00 2.4245664477e-02
1.0050000000e+00 0.0000000000e+00 0.0000000000e+00 1.2556836009e-02 0.0000000000e+00 1.2556836009e-02 0.0000000000e+00 0.0000000000e+00 -2.4910286069e-02 0.0000000000e+00 2.4910286069e-02
1.0100000000e+00 0.0000000000e+00 0.0000000000e+00 1.1487916112e-02 0.0000000000e+00 1.1487916112e-02 0.0000000000e+00 0.0000000000e+00 -2.5399759412e-02 0.0000000000e+00 2.5399759412e-02
1.0150000000e+00 0.0000000000e+00 0.0000000000e+00 1.0323852301e-02 0.0000000000e+00 1.0323852301e-02 0.0000000000e+00 0.0000000000e+00 -2.5718018413e-02 0.0000000000e+00 2.5718018413e-02
1.0200000000e+00 0.0000000000e+00 0.0000000000e+00 9.0733170509e-03 0.0000000000e+00 9.0733170509e-03 0.0000000000e+00 0.0000000000e+00 -2.5869414210e-02 0.0000000000e+00 2.5869414210e-02
1.0250000000e+00 0.0000000000e+00 0.0000000000e+00 7.7467709780e-03 0.0000000000e+00 7.7467709780e-03 0.0000000000e+00 0.0000000000e+00 -2.5860026479e-02 0.0000000000e+00 2.5860026479e-02
1.0300000000e+00 0.0000000000e+00 0.0000000000e+00 6.3540935516e-03 0.0000000000e+00 6.3540935516e-03 0.0000000000e+00 0.0000000000e+00 -2.5697305799e-02 0.0000000000e+00 2.5697305799e-02
1.0350000000e+00 0.0000000000e+00 0.0000000000e+00 4.9066692591e-03 0.0000000000e+00 4.9066692591e-03 0.0000000000e+00 0.0000000000e+00 -2.5388926268e-02 0.0000000000e+00 2.5388926268e-02
1.0400000000e+00 0.0000000000e+00 0.0000000000e+00 3.4158378839e-03 0.0000000000e+00 3.4158378839e-03 0.0000000000e+00 0.0000000000e+00 -2.4943590164e-02 0.0000000000e+00 2.4943590164e-02
1.0450000000e+00 0.0000000000e+00 0.0000000000e+00 1.8934607506e-03 0.0000000000e+00 1.8934607506e-03 0.0000000000e+00 0.0000000000e+00 -2.4371832609e-02 0.0000000000e+00 2.4371832609e-02
1.0500000000e+00 0.0000000000e+00 0.0000000000e+00 3.5212934017e-04 0.0000000000e+00 3.5212934017e-04 0.0000000000e+00 0.0000000000e+00 -2.3683235049e-02 0.0000000000e+00 2.3683235049e-02
1.0550000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1958926916e-03 0.0000000000e+00 1.1958926916e-03 0.0000000000e+00 0.0000000000e+00 -2.2888705134e-02 0.0000000000e+00 2.2888705134e-02
1.0600000000e+00 0.0000000000e+00 0.0000000000e+00 -2.7375817299e-03 0.0000000000e+00 2.7375817299e-03 0.0000000000e+00 0.0000000000e+00 -2.2000387311e-02 0.0000000000e+00 2.2000387311e-02
1.0650000000e+00 0.0000000000e+00 0.0000000000e+00 -4.2602270842e-03 0.0000000000e+00 4.2602270842e-03 0.0000000000e+00 0.0000000000e+00 -2.1029323339e-02 0.0000000000e+00 2.1029323339e-02
1.0700000000e+00 0.0000000000e+00 0.0000000000e+00 -5.7506412268e-03 0.0000000000e+00 5.7506412268e-03 0.0000000000e+00 0.0000000000e+00 -1.9987776875e-02 0.0000000000e+00 1.9987776875e-02
1.0750000000e+00 0.0000000000e+00 0.0000000000e+00 -7.1957856417e-03 0.0000000000e+00 7.1957856417e-03 0.0000000000e+00 0.0000000000e+00 -1.8887564540e-02 0.0000000000e+00 1.8887564540e-02
1.0800000000e+00 0.0000000000e+00 0.0000000000e+00 -8.5823088884e-03 0.0000000000e+00 8.5823088884e-03 0.0000000000e+00 0.0000000000e+00 -1.7741769552e-02 0.0000000000e+00 1.7741769552e-02
1.0850000000e+00 0.0000000000e+00 0.0000000000e+00 -9.8972171545e-03 0.0000000000e+00 9.8972171545e-03 0.0000000000e+00 0.0000000000e+00 -1.6562268138e-02 0.0000000000e+00 1.6562268138e-02
1.0900000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1127904058e-02 0.0000000000e+00 1.1127904058e-02 0.0000000000e+00 0.0000000000e+00 -1.5360787511e-02 0.0000000000e+00 1.5360787511e-02
1.0950000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2261569500e-02 0.0000000000e+00 1.2261569500e-02 0.0000000000e+00 0.0000000000e+00 -1.4149501920e-02 0.0000000000e+00 1.4149501920e-02
1.1000000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3285234571e-02 0.0000000000e+00 1.3285234571e-02 0.0000000000e+00 0.0000000000e+00 -1.2939885259e-02 0.0000000000e+00 1.2939885259e-02
1.1050000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4186531305e-02 0.0000000000e+00 1.4186531305e-02 0.0000000000e+00 0.0000000000e+00 -1.1743441224e-02 0.0000000000e+00 1.1743441224e-02
1.1100000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4953732491e-02 0.0000000000e+00 1.4953732491e-02 0.0000000000e+00 0.0000000000e+00 -1.0571405292e-02 0.0000000000e+00 1.0571405292e-02
1.1150000000e+00 0.0000000000e+00 0.0000000000e+00 -1.5573978424e-02 0.0000000000e+00 1.5573978424e-02 0.0000000000e+00 0.0000000000e+00 -9.4345957041e-03 0.0000000000e+00 9.4345957041e-03
1.1200000000e+00 0.0000000000e+00 0.0000000000e+00 -1.6036048532e-02 0.0000000000e+00 1.6036048532e-02 0.0000000000e+00 0.0000000000e+00 -8.3413571119e-03 0.0000000000e+00 8.3413571119e-03
1.1250000000e+00 0.0000000000e+00 0.0000000000e+00 -1.6328886151e-02 0.0000000000e+00 1.6328886151e-02 0.0000000000e+00 0.0000000000e+00 -7.3020905256e-03 0.0000000000e+00 7.3020905256e-03
1.1300000000e+00 0.0000000000e+00 1.8460294596e-02 -1.6440168023e-02 1.8460294596e-02 1.6440168023e-02 0.0000000000e+00 0.0000000000e+00 -6.3257664442e-03 0.0000000000e+00 6.3257664442e-03
1.1350000000e+00 0.0000000000e+00 2.3087984035e-02 -1.6360446811e-02 2.3087984035e-02 1.6360446811e-02 0.0000000000e+00 0.0000000000e+00 -5.4195374250e-03 0.0000000000e+00 5.4195374250e-03
1.1400000000e+00 0.0000000000e+00 2.7828369968e-02 -1.6078203917e-02 2.7828369968e-02 1.6078203917e-02 0.0000000000e+00 0.0000000000e+00 -4.5921951532e-03 0.0000000000e+00 4.5921951532e-03
1.1450000000e+00 0.0000000000e+00 3.2684227024e-02 -1.5583619475e-02 3.2684227024e-02 1.5583619475e-02 0.0000000000e+00 0.0000000000e+00 -3.8478672504e-03 0.0000000000e+00 3.8478672504e-03
1.1500000000e+00 0.0000000000e+00 3.7663219228e-02 -1.4866858721e-02 3.7663219228e-02 1.4866858721e-02 0.0000000000e+00 0.0000000000e+00 -3.1944662333e-03 0.0000000000e+00 3.1944662333e-03
1.1550000000e+00 0.0000000000e+00 4.2772359635e-02 -1.3918206096e-02 4.2772359635e-02 1.3918206096e-02 0.0000000000e+00 0.0000000000e+00 -2.6355087757e-03 0.0000000000e+00 2.6355087757e-03
1.1600000000e+00 0.0000000000e+00 4.8016709954e-02 -1.2728154659e-02 4.8016709954e-02 1.2728154659e-02 0.0000000000e+00 0.0000000000e+00 -2.1764487028e-03 0.0000000000e+00 2.1764487028e-03
1.1650000000e+00 0.0000000000e+00 5.3396674107e-02 -1.1288002133e-02 5.3396674107e-02 1.1288002133e-02 0.0000000000e+00 0.0000000000e+00 -1.8188804388e-03 0.0000000000e+00 1.8188804388e-03
1.1700000000e+00 0.0000000000e+00 5.8919339714e-02 -9.5889121294e-03 5.8919339714e-02 9.5889121294e-03 0.0000000000e+00 0.0000000000e+00 -1.5666782856e-03 0.0000000000e+00 1.5666782856e-03
1.1750000000e+00 0.0000000000e+00 6.4585433152e-02 -7.6229870319e-03 6.4585433152e-02 7.6229870319e-03 0.0000000000e+00 0.0000000000e+00 -1.4202743769e-03 0.0000000000e+00 1.4202743769e-03
1.1800000000e+00 0.0000000000e+00 7.0398526252e-02 -5.3819268942e-03 7.0398526252e-02 5.3819268942e-03 0.0000000000e+00 0.0000000000e+00 -1.3797730207e-03 0.0000000000e+00 1.3797730207e-03
1.1850000000e+00 0.0000000000e+00 7.6356470706e-02 -2.8579533100e-03 7.6356470706e-02 2.8579533100e-03 0.0000000000e+00 0.0000000000e+00 -1.4462918043e-03 0.0000000000e+00 1.4462918043e-03
1.1900000000e+00 0.0000000000e+00 8.2457066839e-02 -4.4032931328e-05 8.2457066839e-02 4.4032931328e-05 0.0000000000e+00 0.0000000000e+00 -1.6177445650e-03 0.0000000000e+00 1.6177445650e-03
1.1950000000e+00 3.6569808218e-03 8.8701709822e-02 3.0667930841e-03 8.5044729000e-02 5.9018773768e-04 0.0000000000e+00 0.0000000000e+00 -1.8921345472e-03 0.0000000000e+00 1.8921345472e-03
1.2000000000e+00 1.0046257730e-02 9.5088779266e-02 6.4809918404e-03 8.5042521536e-02 3.5652658899e-03 0.0000000000e+00 0.0000000000e+00 -2.2664815187e-03 0.0000000000e+00 2.2664815187e-03
1.2050000000e+00 1.6556561151e-02 1.0161406205e-01 1.0205432773e-02 8.5057500900e-02 6.3511283779e-03 0.0000000000e+00 0.0000000000e+00 -2.7378946543e-03 0.0000000000e+00 2.7378946543e-03
1.2100000000e+00 2.3191323009e-02 1.0826931405e-01 1.4245808125e-02 8.5077991045e-02 8.9455148845e-03 0.0000000000e+00 0.0000000000e+00 -3.3009201288e-03 0.0000000000e+00 3.3009201288e-03
1.2150000000e+00 2.9954104349e-02 1.1505612833e-01 1.8607214093e-02 8.5102023985e-02 1.1346890256e-02 0.0000000000e+00 0.0000000000e+00 -3.9515048265e-03 0.0000000000e+00 3.9515048265e-03
1.2200000000e+00 3.6848593093e-02 1.2197019745e-01 2.3295357823e-02 8.5121604362e-02 1.3553235269e-02 0.0000000000e+00 0.0000000000e+00 -4.6828538179e-03 0.0000000000e+00 4.6828538179e-03
1.2250000000e+00 4.3878601718e-02 1.2900695353e-01 2.8314441442e-02 8.5128351810e-02 1.5564160275e-02 0.0000000000e+00 0.0000000000e+00 -5.4880231619e-03 0.0000000000e+00 5.4880231619e-03
1.2300000000e+00 5.1048064827e-02 1.3616254821e-01 3.3668980002e-02 8.5114483380e-02 1.7379084825e-02 0.0000000000e+00 0.0000000000e+00 -6.3611418009e-03 0.0000000000e+00 6.3611418009e-03
1.2350000000e+00 5.8361036609e-02 1.4343255398e-01 3.9362654090e-02 8.5071517369e-02 1.8998382519e-02 0.0000000000e+00 0.0000000000e+00 -7.2941631079e-03 0.0000000000e+00 7.2941631079e-03
1.2400000000e+00 6.5821688164e-02 1.5081572869e-01 4.5399025083e-02 8.4994040523e-02 2.0422663082e-02 0.0000000000e+00 0.0000000000e+00 -8.2785338163e-03 0.0000000000e+00 8.2785338163e-03
1.2450000000e+00 7.3434304694e-02 1.5831125582e-01 5.1780417562e-02 8.4876951123e-02 2.1653887132e-02 0.0000000000e+00 0.0000000000e+00 -9.3069225550e-03 0.0000000000e+00 9.3069225550e-03
1.2500000000e+00 8.1203282531e-02 1.6591563950e-01 5.8509469032e-02 8.4712356973e-02 2.2693813499e-02 0.0000000000e+00 0.0000000000e+00 -1.0369092226e-02 0.0000000000e+00 1.0369092226e-02
1.2550000000e+00 8.9133126006e-02 1.7362543408e-01 6.5587267280e-02 8.4492308072e-02 2.3545858726e-02 0.0000000000e+00 0.0000000000e+00 -1.1456415057e-02 0.0000000000e+00 1.1456415057e-02
1.2600000000e+00 9.7228444126e-02 1.8144586233e-01 7.3015183210e-02 8.4217418202e-02 2.4213260916e-02 0.0000000000e+00 0.0000000000e+00 -1.2560620904e-02 0.0000000000e+00 1.2560620904e-02
1.2650000000e+00 1.0549394706e-01 1.8937074455e-01 8.0793306231e-02 8.3876797490e-02 2.4700640833e-02 0.0000000000e+00 0.0000000000e+00 -1.3671025634e-02 0.0000000000e+00 1.3671025634e-02
1.2700000000e+00 1.1393444244e-01 1.9740555927e-01 8.8920921087e-02 8.3471116834e-02 2.5013521349e-02 0.0000000000e+00 0.0000000000e+00 -1.4778509736e-02 0.0000000000e+00 1.4778509736e-02
1.2750000000e+00 1.2255483136e-01 2.0554708342e-01 9.7397014499e-02 8.2992252061e-02 2.5157816858e-02 0.0000000000e+00 0.0000000000e+00 -1.5874356031e-02 0.0000000000e+00 1.5874356031e-02
1.2800000000e+00 1.3136010426e-01 2.1379913870e-01 1.0621975362e-01 8.2439034441e-02 2.5140350640e-02 0.0000000000e+00 0.0000000000e+00 -1.6948983073e-02 0.0000000000e+00 1.6948983073e-02
1.2850000000e+00 1.4035533649e-01 2.2216495338e-01 1.1538548768e-01 8.1809616887e-02 2.4969848813e-02 0.0000000000e+00 0.0000000000e+00 -1.7992690206e-02 0.0000000000e+00 1.7992690206e-02
1.2900000000e+00 1.4954568358e-01 2.3064433999e-01 1.2489107251e-01 8.1098656410e-02 2.4654611064e-02 0.0000000000e+00 0.0000000000e+00 -1.8996581435e-02 0.0000000000e+00 1.8996581435e-02
1.2950000000e+00 1.5893637632e-01 2.3924122267e-01 1.3473129272e-01 8.0304846346e-02 2.4205083596e-02 0.0000000000e+00 0.0000000000e+00 -1.9952908158e-02 0.0000000000e+00 1.9952908158e-02
1.3000000000e+00 1.6853271553e-01 2.4795898023e-01 1.4490073919e-01 7.9426264702e-02 2.3631976334e-02 0.0000000000e+00 0.0000000000e+00 -2.0853295922e-02 0.0000000000e+00 2.0853295922e-02
1.3050000000e+00 1.7834006647e-01 2.5680019988e-01 1.5539291501e-01 7.8460133417e-02 2.2947151458e-02 0.0000000000e+00 0.0000000000e+00 -2.1688848734e-02 0.0000000000e+00 2.1688848734e-02
1.3100000000e+00 1.8836385304e-01 2.6576579758e-01 1.6619986296e-01 7.7401944544e-02 2.2163990083e-02 0.0000000000e+00 0.0000000000e+00 -2.2453710437e-02 0.0000000000e+00 2.2453710437e-02
1.3150000000e+00 1.9860955160e-01 2.7486371271e-01 1.7731341720e-01 7.6254161111e-02 2.1296134399e-02 0.0000000000e+00 0.0000000000e+00 -2.3140892386e-02 0.0000000000e+00 2.3140892386e-02
1.3200000000e+00 2.0908268445e-01 2.8409413088e-01 1.8872314692e-01 7.5011446433e-02 2.0359537535e-02 0.0000000000e+00 0.0000000000e+00 -2.3744016886e-02 0.0000000000e+00 2.3744016886e-02
1.3250000000e+00 2.1978881306e-01 2.9346109378e-01 2.0041951537e-01 7.3672280724e-02 1.9369297685e-02 0.0000000000e+00 0.0000000000e+00 -2.4257585406e-02 0.0000000000e+00 2.4257585406e-02
1.3300000000e+00 2.3073353082e-01 3.0296685527e-01 2.1239069104e-01 7.2233324453e-02 1.8342839776e-02 0.0000000000e+00 0.0000000000e+00 -2.4676829576e-02 0.0000000000e+00 2.4676829576e-02
1.3350000000e+00 2.4192245557e-01 3.1261547768e-01 2.2462448478e-01 7.0693022117e-02 1.7297970789e-02 0.0000000000e+00 0.0000000000e+00 -2.4997785687e-02 0.0000000000e+00 2.4997785687e-02
1.3400000000e+00 2.5336122167e-01 3.2241205286e-01 2.3710793257e-01 6.9050831192e-02 1.6253289100e-02 0.0000000000e+00 0.0000000000e+00 -2.5216445327e-02 0.0000000000e+00 2.5216445327e-02
1.3450000000e+00 2.6505547176e-01 3.3235734829e-01 2.4982696772e-01 6.7301876527e-02 1.5228504047e-02 0.0000000000e+00 0.0000000000e+00 -2.5331094861e-02 0.0000000000e+00 2.5331094861e-02
1.3500000000e+00 2.7701084815e-01 3.4245650521e-01 2.6276758313e-01 6.5445657064e-02 1.4243265015e-02 0.0000000000e+00 0.0000000000e+00 -2.5338754058e-02 0.0000000000e+00 2.5338754058e-02
1.3550000000e+00 2.8923298376e-01 3.5271021379e-01 2.7591413260e-01 6.3477230033e-02 1.3318851164e-02 0.0000000000e+00 0.0000000000e+00 -2.5238677859e-02 0.0000000000e+00 2.5238677859e-02
1.3600000000e+00 3.0172749282e-01 3.6312430851e-01 2.8925153613e-01 6.1396815696e-02 1.2475956685e-02 0.0000000000e+00 0.0000000000e+00 -2.5030687451e-02 0.0000000000e+00 2.5030687451e-02
1.3650000000e+00 3.1449996105e-01 3.7370006332e-01 3.0276346207e-01 5.9200102262e-02 1.1736498988e-02 0.0000000000e+00 0.0000000000e+00 -2.4713173509e-02 0.0000000000e+00 2.4713173509e-02
1.3700000000e+00 3.2755593561e-01 3.8444107673e-01 3.1643408537e-01 5.6885141118e-02 1.1121850241e-02 0.0000000000e+00 0.0000000000e+00 -2.4288788438e-02 0.0000000000e+00 2.4288788438e-02
1.3750000000e+00 3.4090091452e-01 3.9534788078e-01 3.3024662733e-01 5.4446966259e-02 1.0654287191e-02 0.0000000000e+00 0.0000000000e+00 -2.3757711053e-02 0.0000000000e+00 2.3757711053e-02
1.3800000000e+00 3.5454033587e-01 4.0642628124e-01 3.4418502450e-01 5.1885945367e-02 1.0355311368e-02 0.0000000000e+00 0.0000000000e+00 -2.3122340441e-02 0.0000000000e+00 2.3122340441e-02
1.3850000000e+00 3.6847956655e-01 4.1767707547e-01 3.5823225975e-01 4.9197508912e-02 1.0247306804e-02 0.0000000000e+00 0.0000000000e+00 -2.2383466363e-02 0.0000000000e+00 2.2383466363e-02
1.3900000000e+00 3.8272389074e-01 4.2910183128e-01 3.7237226963e-01 4.6377940542e-02 1.0351621110e-02 0.0000000000e+00 0.0000000000e+00 -2.1545067430e-02 0.0000000000e+00 2.1545067430e-02
1.3950000000e+00 3.9727849794e-01 4.4070495247e-01 3.8658857346e-01 4.3426454532e-02 1.0689924484e-02 0.0000000000e+00 0.0000000000e+00 -2.0609766245e-02 0.0000000000e+00 2.0609766245e-02
1.4000000000e+00 4.1214847079e-01 4.5248437676e-01 4.0086570382e-01 4.0335905971e-02 1.1282766968e-02 0.0000000000e+00 0.0000000000e+00 -1.9580379128e-02 0.0000000000e+00 1.9580379128e-02
1.4050000000e+00 4.2733877251e-01 4.6444293817e-01 4.1518729925e-01 3.7104165660e-02 1.2151473261e-02 0.0000000000e+00 0.0000000000e+00 -1.8461078405e-02 0.0000000000e+00 1.8461078405e-02
1.4100000000e+00 4.4285423410e-01 4.7658336881e-01 4.2953842878e-01 3.3729134705e-02 1.3315805317e-02 0.0000000000e+00 0.0000000000e+00 -1.7254084349e-02 0.0000000000e+00 1.7254084349e-02
1.4150000000e+00 4.5869954121e-01 4.8890388934e-01 4.4390451908e-01 3.0204348126e-02 1.4795022131e-02 0.0000000000e+00 0.0000000000e+00 -1.5963926911e-02 0.0000000000e+00 1.5963926911e-02
1.4200000000e+00 4.7487922085e-01 5.0140863978e-01 4.5827054977e-01 2.6529418930e-02 1.6608671074e-02 0.0000000000e+00 0.0000000000e+00 -1.4593958855e-02 0.0000000000e+00 1.4593958855e-02
1.4250000000e+00 4.9139762779e-01 5.1409816979e-01 4.7262299061e-01 2.2700542002e-02 1.8774637184e-02 0.0000000000e+00 0.0000000000e+00 -1.3146460056e-02 0.0000000000e+00 1.3146460056e-02
1.4300000000e+00 5.0825893088e-01 5.2696912657e-01 4.8694825172e-01 1.8710195696e-02 2.1310679154e-02 0.0000000000e+00 0.0000000000e+00 -1.1626526713e-02 0.0000000000e+00 1.1626526713e-02
1.4350000000e+00 5.2546709909e-01 5.4002255202e-01 5.0123262405e-01 1.4555452930e-02 2.4234475039e-02 0.0000000000e+00 0.0000000000e+00 -1.0034695268e-02 0.0000000000e+00 1.0034695268e-02
1.4400000000e+00 5.4302588756e-01 5.5326105302e-01 5.1546460390e-01 1.0235165462e-02 2.7561283660e-02 0.0000000000e+00 0.0000000000e+00 -8.3755999804e-03 0.0000000000e+00 8.3755999804e-03
1.4450000000e+00 5.6093882346e-01 5.6668234924e-01 5.2963054180e-01 5.7435257838e-03 3.1308281655e-02 4.2315022939e-07 3.3177778843e-06 -6.6501945257e-03 2.8946276549e-06 6.6506176759e-03
1.4500000000e+00 5.7869639465e-01 5.8028741984e-01 5.4371964931e-01 1.5910251914e-03 3.4976745333e-02 2.7581568654e-05 3.3357592172e-05 -4.8612654209e-03 5.7760235185e-06 4.8888469896e-03
1.4550000000e+00 5.8452169904e-01 5.9407484156e-01 5.5771952868e-01 9.5531425241e-03 2.6802170364e-02 9.7994570566e-05 9.3058883325e-05 -3.0099004507e-03 4.9356872407e-06 3.1078950213e-03
1.4600000000e+00 5.9053913815e-01 6.0804400797e-01 5.7161891460e-01 1.7504869813e-02 1.8920223549e-02 2.0398299939e-04 1.8232742089e-04 -1.0972172022e-03 2.1655578497e-05 1.3012002016e-03
1.4650000000e+00 5.9674689532e-01 6.2219649148e-01 5.8540695906e-01 2.5449596168e-02 1.1339936260e-02 3.7411648067e-04 2.9539423551e-04 8.7609887123e-04 7.8722245154e-05 5.0198239056e-04
1.4700000000e+00 6.0314322039e-01 6.2709900993e-01 5.9907239676e-01 2.3955789535e-02 4.0708236356e-03 5.7447690918e-04 4.3572033015e-04 2.9100179672e-03 1.3875657903e-04 2.3355410580e-03
1.4750000000e+00 6.0972643076e-01 6.3026802071e-01 6.1260461807e-01 2.0541589953e-02 2.8781873134e-03 8.0418186274e-04 6.1589154934e-04 5.0050765276e-03 1.8829031340e-04 4.2008946649e-03
1.4800000000e+00 6.1649490213e-01 6.3348483039e-01 6.2599229813e-01 1.6989928263e-02 9.4973959995e-03 1.1346303436e-03 8.1898065842e-04 7.1620196104e-03 3.1564968522e-04 6.0273892668e-03
1.4850000000e+00 6.2344705088e-01 6.3675031724e-01 6.3922524452e-01 1.3303266365e-02 1.5778193647e-02 1.5152161903e-03 1.0424336235e-03 9.3812197447e-03 4.7278256681e-04 7.8660035543e-03
1.4900000000e+00 6.3058135036e-01 6.4006887136e-01 6.5229189396e-01 9.4875210020e-03 2.1710543598e-02 1.9253939405e-03 1.2863471946e-03 1.1665627360e-02 6.3904674593e-04 9.7402334198e-03
1.4950000000e+00 6.3789632144e-01 6.4344298224e-01 6.6518211365e-01 5.5466607993e-03 2.7285792208e-02 2.3572859892e-03 1.5832667791e-03 1.4017999172e-02 7.7401921012e-04 1.1660713183e-02
1.5000000000e+00 6.4539052474e-01 6.4687659315e-01 6.7788469791e-01 1.4860684106e-03 3.2494173177e-02 2.8119134231e-03 1.9352490556e-03 1.6439855099e-02 8.7666436751e-04 1.3627941676e-02
1.5050000000e+00 6.5306255382e-01 6.5037470685e-01 6.9038861990e-01 2.6878469696e-03 3.7326066076e-02 3.4038866149e-03 2.3027291234e-03 1.8934577703e-02 1.1011574915e-03 1.5530691089e-02
1.5100000000e+00 6.6091100382e-01 6.5394017960e-01 7.0268297195e-01 6.9708242256e-03 4.1771968133e-02 4.1325988906e-03 2.7219530045e-03 2.1507397294e-02 1.4106458861e-03 1.7374798403e-02
1.5150000000e+00 6.6893449634e-01 6.5757972190e-01 7.1475684643e-01 1.1354774444e-02 4.5822350085e-02 4.9276282886e-03 3.1406346117e-03 2.4162024260e-02 1.7869936769e-03 1.9234395971e-02
1.5200000000e+00 6.7713169725e-01 6.6129914803e-01 7.2659921646e-01 1.5832549225e-02 4.9467519210e-02 5.7683617213e-03 3.5968770845e-03 2.6903048158e-02 2.1714846368e-03 2.1134686436e-02
1.5250000000e+00 6.8550129785e-01 6.6510328537e-01 7.3819905519e-01 2.0398012478e-02 5.2697757343e-02 6.6284183318e-03 4.0672370254e-03 2.9735743999e-02 2.5611813064e-03 2.3107325668e-02
1.5300000000e+00 6.9404201163e-01 6.6899939882e-01 7.4954605103e-01 2.5042612813e-02 5.5504039395e-02 7.5370422792e-03 4.5688565071e-03 3.2666757703e-02 2.9681857721e-03 2.5129715424e-02
1.5350000000e+00 7.0275255303e-01 6.7299330044e-01 7.6062893867e-01 2.9759252591e-02 5.7876385647e-02 8.4435641408e-03 5.2297506858e-03 3.5702526569e-02 3.2138134549e-03 2.7258962429e-02
1.5400000000e+00 7.1163165680e-01 6.7709052830e-01 7.7143794298e-01 3.4541128492e-02 5.9806286187e-02 9.3996341506e-03 5.9921568099e-03 3.8850888610e-02 3.4074773407e-03 2.9451254459e-02
1.5450000000e+00 7.2067804581e-01 6.8129898863e-01 7.8196269274e-01 3.9379057175e-02 6.1284646928e-02 1.0373534403e-02 6.8176600591e-03 4.2118743062e-02 3.5558743436e-03 3.1745208659e-02
1.5500000000e+00 7.2989045001e-01 6.8562305753e-01 7.9219442606e-01 4.4267392480e-02 6.2303976052e-02 1.1918762194e-02 7.6939178330e-03 4.5515477657e-02 4.2248443612e-03 3.3596715463e-02
1.5550000000e+00 7.3926744872e-01 6.9006879743e-01 8.0212354660e-01 4.9198651298e-02 6.2856097876e-02 1.3701021875e-02 8.5625280072e-03 4.9050122499e-02 5.1384938680e-03 3.5349100624e-02
1.5600000000e+00 7.4880774146e-01 6.9464110836e-01 8.1174206734e-01 5.4166633102e-02 6.2934325878e-02 1.5591098459e-02 9.4763509049e-03 5.2733853459e-02 6.1147475543e-03 3.7142755000e-02
1.5650000000e+00 7.5851008929e-01 6.9934375692e-01 8.2104361057e-01 5.9166332367e-02 6.2533521287e-02 1.7565860595e-02 1.0460501017e-02 5.6576386094e-02 7.1053595788e-03 3.9010525499e-02
1.5700000000e+00 7.6837326250e-01 7.0418088152e-01 8.3002072573e-01 6.4192380977e-02 6.1647463228e-02 1.9601219522e-02 1.1435669353e-02 6.0591287911e-02 8.1655501694e-03 4.0990068389e-02
1.5750000000e+00 7.7839603381e-01 7.0915384556e-01 8.3866882324e-01 6.9242188251e-02 6.0272789430e-02 2.1680359443e-02 1.2529664377e-02 6.4789801836e-02 9.1506950656e-03 4.3109442393e-02
1.5800000000e+00 7.8857717112e-01 7.1426475567e-01 8.4698379040e-01 7.4312415452e-02 5.8406619281e-02 2.3752569598e-02 1.5190447543e-02 6.9185763597e-02 8.5621220546e-03 4.5433194000e-02
1.5850000000e+00 7.9891543727e-01 7.1951433997e-01 8.5496294498e-01 7.9401097301e-02 5.6047507715e-02 2.5930672264e-02 1.8169597952e-02 7.3794215918e-02 7.7610743121e-03 4.7863543653e-02
1.5900000000e+00 8.0940954640e-01 7.2490143661e-01 8.6260557175e-01 8.4508109792e-02 5.3196025347e-02 2.8111355916e-02 2.1215857651e-02 7.8629672527e-02 6.8954982653e-03 5.0518316611e-02
1.5950000000e+00 8.2005821941e-01 7.3042509993e-01 8.6991196871e-01 8.9633119486e-02 4.9853749294e-02 3.1477900039e-02 2.4409447376e-02 8.3707280457e-02 7.0684526635e-03 5.2229380418e-02
1.6000000000e+00 8.3085997293e-01 7.3608166823e-01 8.7688356638e-01 9.4778304701e-02 4.6023593448e-02 3.6200680454e-02 2.7712526272e-02 8.9044496417e-02 8.4881541814e-03 5.2843815963e-02
1.6050000000e+00 8.4181355973e-01 7.4186881927e-01 8.8352477551e-01 9.9944740466e-02 4.1711215772e-02 4.1189261949e-02 3.1108559150e-02 9.4657018781e-02 1.0080702800e-02 5.3467756831e-02
1.6100000000e+00 8.5291803021e-01 7.4778053238e-01 8.8984048367e-01 1.0513749783e-01 3.6922453453e-02 4.6582280952e-02 3.5181209057e-02 1.0056100786e-01 1.1401071895e-02 5.3978726906e-02
1.6150000000e+00 8.6417245906e-01 7.5381322965e-01 8.9583760500e-01 1.1035922941e-01 3.1665145939e-02 5.2631423912e-02 3.9706457475e-02 1.0677374899e-01 1.2924966437e-02 5.4142325082e-02
1.6200000000e+00 8.7557599325e-01 7.5996171839e-01 9.0152430534e-01 1.1561427486e-01 2.5948312095e-02 5.9188554416e-02 4.4651288543e-02 1.1331038177e-01 1.4537265873e-02 5.4121827354e-02
1.6250000000e+00 8.8450851913e-01 7.6621871888e-01 9.0691107512e-01 1.1828980025e-01 2.2402555984e-02 6.6217982056e-02 5.0267698974e-02 1.2018735707e-01 1.5950283082e-02 5.3969375012e-02
1.6300000000e+00 8.8914981357e-01 7.7257938013e-01 9.1200870275e-01 1.1657043344e-01 2.2858889184e-02 7.3739487004e-02 5.6368400464e-02 1.2741909921e-01 1.7371086540e-02 5.3679612208e-02
1.6350000000e+00 8.9386672192e-01 7.7903885597e-01 9.1683077812e-01 1.1482786595e-01 2.2964056205e-02 8.1920673286e-02 6.2944246185e-02 1.3501915336e-01 1.8976427102e-02 5.3098480070e-02
1.6400000000e+00 8.9865861953e-01 7.8559102561e-01 9.2138981819e-01 1.1306759392e-01 2.2731198661e-02 9.0709012707e-02 7.0039806113e-02 1.4299929142e-01 2.0669206594e-02 5.2290278713e-02
1.6450000000e+00 9.0352495427e-01 7.9223274935e-01 9.2570042610e-01 1.1129220492e-01 2.2175471830e-02 1.0007272877e-01 7.7866145239e-02 1.5137092769e-01 2.2206583535e-02 5.1298198918e-02
1.6500000000e+00 9.0846524388e-01 7.9895950077e-01 9.2977768183e-01 1.0950574312e-01 2.1312437943e-02 1.1006824818e-01 8.6371414303e-02 1.6014188528e-01 2.3696833879e-02 5.0073637099e-02
1.6550000000e+00 9.1347910451e-01 8.0576980933e-01 9.3363749981e-01 1.0770929518e-01 2.0158395300e-02 1.2078159474e-01 9.5485640946e-02 1.6931954026e-01 2.5295953796e-02 4.8537945521e-02
1.6600000000e+00 9.1856626811e-01 8.1266240053e-01 9.3729496002e-01 1.0590386758e-01 1.8728691914e-02 1.3231103797e-01 1.0541084054e-01 1.7890891433e-01 2.6900197430e-02 4.6597876358e-02
1.6650000000e+00 9.2372659639e-01 8.1963621142e-01 9.4076585770e-01 1.0409038497e-01 1.7039261307e-02 1.4479892904e-01 1.1622509392e-01 1.8891225755e-01 2.8573835122e-02 4.4113328509e-02
1.6700000000e+00 9.2896011167e-01 8.2669497398e-01 9.4406521320e-01 1.0226513769e-01 1.5105101532e-02 1.6042969938e-01 1.2894420608e-01 1.9933009148e-01 3.1485493301e-02 3.8900392091e-02
1.6750000000e+00 9.3426805201e-01 8.3383894598e-01 9.4720762968e-01 1.0042910603e-01 1.2939577669e-02 1.7638010524e-01 1.4276071542e-01 2.1016058326e-01 3.3619389827e-02 3.3780478015e-02
1.6800000000e+00 9.3965046377e-01 8.4107136484e-01 9.5020693541e-01 9.8579098927e-02 1.0556471640e-02 1.9238075062e-01 1.5694683662e-01 2.2140030563e-01 3.5433913998e-02 2.9019555008e-02
1.6850000000e+00 9.4510727109e-01 8.4839864740e-01 9.5307636261e-01 9.6708623694e-02 7.9690915182e-03 2.0843247290e-01 1.7115941080e-01 2.3304337263e-01 3.7273062099e-02 2.4610899735e-02
1.6900000000e+00 9.5063839955e-01 8.5582288166e-01 9.5582735538e-01 9.4815517891e-02 5.1889558307e-03 2.2453580388e-01 1.8540363428e-01 2.4508194625e-01 3.9132169596e-02 2.0546142373e-02
1.6950000000e+00 9.5624377563e-01 8.6335164186e-01 9.5847076178e-01 9.2892133768e-02 2.2269861436e-03 2.4069172206e-01 1.9968626757e-01 2.5750613213e-01 4.1005454489e-02 1.6814410064e-02
1.7000000000e+00 9.6192332668e-01 8.7098888468e-01 9.6101540327e-01 9.0934441999e-02 9.0792340481e-04 2.5690110414e-01 2.1401403443e-01 2.7030402422e-01 4.2887069715e-02 1.3402920077e-02
1.7050000000e+00 9.6767698058e-01 8.7873929316e-01 9.6346956491e-01 8.8937687422e-02 4.2074156632e-03 2.7316478617e-01 2.2839499639e-01 2.8346356750e-01 4.4769789782e-02 1.0298781328e-02
1.7100000000e+00 9.7255430101e-01 8.8660666008e-01 9.6583896875e-01 8.5947640925e-02 6.7153322533e-03 2.8948395009e-01 2.4283708118e-01 2.9696831107e-01 4.6646868906e-02 7.4843609846e-03
1.7150000000e+00 9.7530133132e-01 8.9459481506e-01 9.6812856197e-01 8.0706516260e-02 7.1727693435e-03 3.0586038270e-01 2.5734727444e-01 3.1080219150e-01 4.8513108253e-02 4.9418088004e-03
1.7200000000e+00 9.7808685086e-01 9.0270505176e-01 9.7034144402e-01 7.5381799099e-02 7.7454068470e-03 3.2229558043e-01 2.7193290703e-01 3.2494527102e-01 5.0362673402e-02 2.6496905844e-03
1.7250000000e+00 9.8091072945e-01 9.1093812786e-01 9.7247886658e-01 6.9972601591e-02 8.4318628772e-03 3.3879131939e-01 2.8660143479e-01 3.3937603235e-01 5.2189884601e-02 5.8471296568e-04
1.7300000000e+00 9.8377284512e-01 9.1929114946e-01 9.7454106808e-01 6.4481695660e-02 9.2317770393e-03 3.5534930445e-01 3.0135879336e-01 3.5407102108e-01 5.3990511097e-02 1.2782833733e-03
1.7350000000e+00 9.8667308384e-01 9.2776185053e-01 9.7652643919e-01 5.8911233316e-02 1.0146644654e-02 3.7197121250e-01 3.1620995652e-01 3.6900365353e-01 5.5761255976e-02 2.9675589694e-03
1.7400000000e+00 9.8961133938e-01 9.3601776457e-01 9.7843199968e-01 5.3593574813e-02 1.1179339701e-02 3.8865883509e-01 3.3116059035e-01 3.8414275646e-01 5.7498244737e-02 4.5160786279e-03
1.7450000000e+00 9.9258751309e-01 9.4002371541e-01 9.8025357723e-01 5.2563797688e-02 1.2333935861e-02 4.0541401536e-01 3.4621495059e-01 3.9945596457e-01 5.9199064767e-02 5.9580507944e-03
1.7500000000e+00 9.9422452019e-01 9.4407780141e-01 9.8198461533e-01 5.0146718777e-02 1.2239904864e-02 4.2223875293e-01 3.6137524637e-01 4.1490519047e-01 6.0863506565e-02 7.3335624653e-03
1.7550000000e+00 9.9569665297e-01 9.4817564204e-01 9.8361968994e-01 4.7521010928e-02 1.2076963028e-02 4.3913484211e-01 3.7664523292e-01 4.3044936657e-01 6.2489609193e-02 8.6854755452e-03
1.7600000000e+00 9.9718784794e-01 9.5231148445e-01 9.8515081406e-01 4.4876363485e-02 1.2037033882e-02 4.5610400956e-01 3.9202636548e-01 4.4604140520e-01 6.4077644086e-02 1.0062604362e-02
1.7650000000e+00 9.9833331977e-01 9.5647972818e-01 9.8656970263e-01 4.1853591593e-02 1.1763617144e-02 4.7314800160e-01 4.0751954870e-01 4.6163058281e-01 6.5628452899e-02 1.1517418789e-02
1.7700000000e+00 9.9907614470e-01 9.6067459341e-01 9.8786789179e-01 3.8401551290e-02 1.1208252912e-02 4.9026854775e-01 4.2312523981e-01 4.7716307640e-01 6.7143307937e-02 1.3105471348e-02
1.7750000000e+00 9.9944895959e-01 9.6489059594e-01 9.8903673887e-01 3.4558363657e-02 1.0412220721e-02 5.0746748184e-01 4.3884398351e-01 4.9257814884e-01 6.8623498335e-02 1.4889333000e-02
1.7800000000e+00 9.9950930529e-01 9.6912173023e-01 9.9006789923e-01 3.0387575061e-02 9.4414060633e-03 5.2474670502e-01 4.5467394572e-01 5.0781506300e-01 7.0072759296e-02 1.6931642019e-02
1.7850000000e+00 9.9950930529e-01 9.7336190699e-01 9.9095392227e-01 2.6147398298e-02 8.5553830187e-03 5.4210791154e-01 4.7061333190e-01 5.2281022072e-01 7.1494579644e-02 1.9297690821e-02
1.7900000000e+00 9.9950930529e-01 9.7760517804e-01 9.9168878794e-01 2.1904127245e-02 7.8205173532e-03 5.5955279368e-01 4.8665847434e-01 5.3749948740e-01 7.2894319346e-02 2.2053306284e-02
1.7950000000e+00 9.9950930529e-01 9.8184579378e-01 9.9226760864e-01 1.7663511507e-02 7.2416966478e-03 5.7708307934e-01 5.0280469607e-01 5.5182182789e-01 7.4278383269e-02 2.5261251447e-02
1.8000000000e+00 9.9950930529e-01 9.8607823607e-01 9.9268895388e-01 1.3431069218e-02 6.8203514139e-03 5.9470055640e-01 5.1904726294e-01 5.6572079659e-01 7.5653293465e-02 2.8979759815e-02
1.8050000000e+00 9.9950930529e-01 9.9029665893e-01 9.9295252562e-01 9.2126463583e-03 6.5567796747e-03 6.1240692510e-01 5.3537790871e-01 5.7914578915e-01 7.7029016389e-02 3.3261135954e-02
1.8100000000e+00 9.9950930529e-01 9.9315702740e-01 9.9306160212e-01 6.3522778857e-03 6.4477031748e-03 6.3020388618e-01 5.5178909276e-01 5.9205639362e-01 7.8414793418e-02 3.8147492558e-02
1.8150000000e+00 9.9950930529e-01 9.9520279066e-01 9.9302220345e-01 4.3065146282e-03 6.4871018450e-03 6.4809317116e-01 5.6827274220e-01 6.0442441702e-01 7.9820428960e-02 4.3668754140e-02
1.8200000000e+00 9.9950930529e-01 9.9723193840e-01 9.9284392595e-01 2.2773668861e-03 6.6653793375e-03 6.6607648679e-01 5.8481735788e-01 6.1623317003e-01 8.1259128906e-02 4.9843316754e-02
1.8250000000e+00 9.9950930529e-01 9.9924266557e-01 9.9253863096e-01 2.6663972276e-04 6.9706743280e-03 6.8415574277e-01 6.0141480309e-01 6.2748330832e-01 8.2740939681e-02 5.6672434456e-02
1.8300000000e+00 9.9950930529e-01 9.9949209942e-01 9.9212086201e-01 1.7205869809e-05 7.3884432833e-03 7.0233276415e-01 6.1805523519e-01 6.3818806410e-01 8.4277528965e-02 6.4144700054e-02
1.8350000000e+00 9.9950930529e-01 9.9949209942e-01 9.9160730839e-01 1.7205869809e-05 7.9019969026e-03 7.2060928727e-01 6.3472941905e-01 6.4837628603e-01 8.5879868226e-02 7.2233001244e-02
1.8400000000e+00 9.9950930529e-01 9.9949209942e-01 9.9101597071e-01 1.7205869809e-05 8.4933345835e-03 7.3898707769e-01 6.5143081696e-01 6.5809035301e-01 8.7556260726e-02 8.0896724674e-02
1.8450000000e+00 9.9950930529e-01 9.9949209942e-01 9.9036610126e-01 1.7205869809e-05 9.1432040254e-03 7.5746787908e-01 6.6815174086e-01 6.6738218069e-01 8.9316138219e-02 9.0085698385e-02
1.8500000000e+00 9.9950930529e-01 9.9949209942e-01 9.8967623711e-01 1.7205869809e-05 9.8330681841e-03 7.7605344050e-01 6.8488762274e-01 6.7631345987e-01 9.1165817767e-02 9.9739980632e-02
1.8550000000e+00 9.9950930529e-01 9.9949209942e-01 9.8896485567e-01 1.7205869809e-05 1.0544449619e-02 7.9474552094e-01 7.0163266648e-01 6.8495076895e-01 9.3112854465e-02 1.0979475199e-01
1.8600000000e+00 9.9950930529e-01 9.9949209942e-01 9.8824965954e-01 1.7205869809e-05 1.1259645752e-02 8.1354588870e-01 7.1838248367e-01 6.9336342812e-01 9.5163405028e-02 1.2018246058e-01
1.8650000000e+00 9.9950930529e-01 9.9949209942e-01 9.8754626513e-01 1.7205869809e-05 1.1963040165e-02 8.3245634970e-01 7.3513206850e-01 7.0162087679e-01 9.7324281199e-02 1.3083547291e-01
1.8700000000e+00 9.9950930529e-01 9.9949209942e-01 9.8686826229e-01 1.7205869809e-05 1.2641042999e-02 8.5147876894e-01 7.5187489366e-01 7.0978933573e-01 9.9603875279e-02 1.4168943321e-01
1.8750000000e+00 9.9950930529e-01 9.9949209942e-01 9.8622846603e-01 1.7205869809e-05 1.3280839256e-02 8.7061494165e-01 7.6860226403e-01 7.1793049574e-01 1.0201267762e-01 1.5268444591e-01
1.8800000000e+00 9.9950930529e-01 9.9949209942e-01 9.8563629389e-01 1.7205869809e-05 1.3873011402e-02 8.8986667043e-01 7.8530416514e-01 7.2609972954e-01 1.0456250529e-01 1.6376694089e-01
1.8850000000e+00 9.9950930529e-01 9.9949209942e-01 9.8509865999e-01 1.7205869809e-05 1.4410645298e-02 9.0923576941e-01 8.0196645814e-01 7.3434454203e-01 1.0726931128e-01 1.7489122739e-01
1.8900000000e+00 9.9950930529e-01 9.9949209942e-01 9.8462277651e-01 1.7205869809e-05 1.4886528782e-02 9.2872411632e-01 8.1857367612e-01 7.4270403385e-01 1.1015044021e-01 1.8602008247e-01
1.8950000000e+00 9.9950930529e-01 9.9949209942e-01 9.8421084881e-01 1.7205869809e-05 1.5298456482e-02 9.4833369386e-01 8.3510862232e-01 7.5120919943e-01 1.1322507154e-01 1.9712449443e-01
1.9000000000e+00 9.9950930529e-01 9.9949209942e-01 9.8386573792e-01 1.7205869809e-05 1.5643567375e-02 9.6806635647e-01 8.5155198015e-01 7.5988233089e-01 1.1651437632e-01 2.0818402557e-01
1.9050000000e+00 9.9950930529e-01 9.9949209942e-01 9.8358750343e-01 1.7205869809e-05 1.5921801857e-02 9.8792396905e-01 8.6788944333e-01 7.6873916388e-01 1.2003452572e-01 2.1918480517e-01
1.9100000000e+00 9.9950930529e-01 9.9949209942e-01 9.8337638378e-01 1.7205869809e-05 1.6132921509e-02 1.0000000000e+00 8.8410837192e-01 7.7778822184e-01 1.1589162808e-01 2.2221177816e-01
1.9150000000e+00 9.9950930529e-01 9.9949209942e-01 9.8322969675e-01 1.7205869809e-05 1.6279608540e-02 1.0000000000e+00 9.0020233607e-01 7.8702998161e-01 9.9797663927e-02 2.1297001839e-01
1.9200000000e+00 9.9950930529e-01 9.9949209942e-01 9.8314529657e-01 1.7205869809e-05 1.6364008717e-02 1.0000000000e+00 9.1617950214e-01 7.9646188021e-01 8.3820497864e-02 2.0353811979e-01
1.9250000000e+00 9.9950930529e-01 9.9949209942e-01 9.8312073946e-01 1.7205869809e-05 1.6388565830e-02 1.0000000000e+00 9.3205563746e-01 8.0607646704e-01 6.7944362544e-02 1.9392353296e-01
1.9300000000e+00 9.9950930529e-01 9.9949209942e-01 9.8315143585e-01 1.7205869809e-05 1.6357869438e-02 1.0000000000e+00 9.4786697330e-01 8.1585961580e-01 5.2133026696e-02 1.8414038420e-01
1.9350000000e+00 9.9950930529e-01 9.9949209942e-01 9.8323428631e-01 1.7205869809e-05 1.6275018982e-02 1.0000000000e+00 9.6366441555e-01 8.2579851151e-01 3.6335584450e-02 1.7420148849e-01
1.9400000000e+00 9.9950930529e-01 9.9949209942e-01 9.8336505890e-01 1.7205869809e-05 1.6144246391e-02 1.0000000000e+00 9.7951507340e-01 8.3587688208e-01 2.0484926597e-02 1.6412311792e-01
1.9450000000e+00 9.9950930529e-01 9.9949209942e-01 9.8354011774e-01 1.7205869809e-05 1.5969187550e-02 1.0000000000e+00 9.9549939140e-01 8.4607440233e-01 4.5006086021e-03 1.5392559767e-01
1.9500000000e+00 9.9950930529e-01 9.9949209942e-01 9.8375517130e-01 1.7205869809e-05 1.5754133991e-02 1.0000000000e+00 1.0000000000e+00 8.5637348890e-01 0.0000000000e+00 1.4362651110e-01
1.9550000000e+00 9.9950930529e-01 9.9949209942e-01 9.8400616646e-01 1.7205869809e-05 1.5503138832e-02 1.0000000000e+00 1.0000000000e+00 8.6675220728e-01 0.0000000000e+00 1.3324779272e-01
1.9600000000e+00 9.9950930529e-01 9.9949209942e-01 9.8428976536e-01 1.7205869809e-05 1.5219539932e-02 1.0000000000e+00 1.0000000000e+00 8.7719261646e-01 0.0000000000e+00 1.2280738354e-01
1.9650000000e+00 9.9950930529e-01 9.9949209942e-01 9.8460185528e-01 1.7205869809e-05 1.4907450012e-02 1.0000000000e+00 1.0000000000e+00 8.8767349720e-01 0.0000000000e+00 1.1232650280e-01
1.9700000000e+00 9.9950930529e-01 9.9949209942e-01 9.8493957520e-01 1.7205869809e-05 1.4569730095e-02 1.0000000000e+00 1.0000000000e+00 8.9817535877e-01 0.0000000000e+00 1.0182464123e-01
1.9750000000e+00 9.9950930529e-01 9.9949209942e-01 9.8529934883e-01 1.7205869809e-05 1.4209956459e-02 1.0000000000e+00 1.0000000000e+00 9.0868037939e-01 0.0000000000e+00 9.1319620609e-02
1.9800000000e+00 9.9950930529e-01 9.9949209942e-01 9.8567789793e-01 1.7205869809e-05 1.3831407360e-02 1.0000000000e+00 1.0000000000e+00 9.1916853189e-01 0.0000000000e+00 8.0831468105e-02
1.9850000000e+00 9.9950930529e-01 9.9949209942e-01 9.8607355356e-01 1.7205869809e-05 1.3435751728e-02 1.0000000000e+00 1.0000000000e+00 9.2962419987e-01 0.0000000000e+00 7.0375800133e-02
1.9900000000e+00 9.9950930529e-01 9.9949209942e-01 9.8648232222e-01 1.7205869809e-05 1.3026983074e-02 1.0000000000e+00 1.0000000000e+00 9.4002968073e-01 0.0000000000e+00 5.9970319271e-02
1.9950000000e+00 9.9950930529e-01 9.9949209942e-01 9.8690295219e-01 1.7205869809e-05 1.2606353096e-02 1.0000000000e+00 1.0000000000e+00 9.5037043095e-01 0.0000000000e+00 4.9629569054e-02
2.0000000000e+00 9.9950930529e-01 9.9949209942e-01 9.8733341694e-01 1.7205869809e-05 1.2175888352e-02 1.0000000000e+00 1.0000000000e+00 9.6063160896e-01 0.0000000000e+00 3.9368391037e-02


==> figuras/muestra_3.dat <==
t C0 C1 C2 errC1 errC2 S0 S1 S2 errS1 errS2
5.0000000000e-03 0.0000000000e+00 0.0000000000e+00 2.1957114339e-02 0.0000000000e+00 2.1957114339e-02 0.0000000000e+00 0.0000000000e+00 5.4241567850e-03 0.0000000000e+00 5.4241567850e-03
1.0000000000e-02 0.0000000000e+00 0.0000000000e+00 2.0274758339e-02 0.0000000000e+00 2.0274758339e-02 0.0000000000e+00 0.0000000000e+00 2.5663226843e-03 0.0000000000e+00 2.5663226843e-03
1.5000000000e-02 0.0000000000e+00 0.0000000000e+00 1.8632993102e-02 0.0000000000e+00 1.8632993102e-02 0.0000000000e+00 0.0000000000e+00 -2.0472705364e-04 0.0000000000e+00 2.0472705364e-04
2.0000000000e-02 0.0000000000e+00 0.0000000000e+00 1.7032876611e-02 0.0000000000e+00 1.7032876611e-02 0.0000000000e+00 0.0000000000e+00 -2.8866082430e-03 0.0000000000e+00 2.8866082430e-03
2.5000000000e-02 0.0000000000e+00 0.0000000000e+00 1.5475258231e-02 0.0000000000e+00 1.5475258231e-02 0.0000000000e+00 0.0000000000e+00 -5.4767578840e-03 0.0000000000e+00 5.4767578840e-03
3.0000000000e-02 0.0000000000e+00 0.0000000000e+00 1.3961002231e-02 0.0000000000e+00 1.3961002231e-02 0.0000000000e+00 0.0000000000e+00 -7.9725533724e-03 0.0000000000e+00 7.9725533724e-03
3.5000000000e-02 0.0000000000e+00 0.0000000000e+00 1.2491255999e-02 0.0000000000e+00 1.2491255999e-02 0.0000000000e+00 0.0000000000e+00 -1.0372161865e-02 0.0000000000e+00 1.0372161865e-02
4.0000000000e-02 0.0000000000e+00 0.0000000000e+00 1.1066555977e-02 0.0000000000e+00 1.1066555977e-02 0.0000000000e+00 0.0000000000e+00 -1.2673527002e-02 0.0000000000e+00 1.2673527002e-02
4.5000000000e-02 0.0000000000e+00 0.0000000000e+00 9.6879899502e-03 0.0000000000e+00 9.6879899502e-03 0.0000000000e+00 0.0000000000e+00 -1.4874294400e-02 0.0000000000e+00 1.4874294400e-02
5.0000000000e-02 0.0000000000e+00 0.0000000000e+00 8.3562582731e-03 0.0000000000e+00 8.3562582731e-03 0.0000000000e+00 0.0000000000e+00 -1.6971841455e-02 0.0000000000e+00 1.6971841455e-02
5.5000000000e-02 0.0000000000e+00 0.0000000000e+00 7.0722252131e-03 0.0000000000e+00 7.0722252131e-03 0.0000000000e+00 0.0000000000e+00 -1.8965110183e-02 0.0000000000e+00 1.8965110183e-02
6.0000000000e-02 0.0000000000e+00 0.0000000000e+00 5.8366954327e-03 0.0000000000e+00 5.8366954327e-03 0.0000000000e+00 0.0000000000e+00 -2.0851776004e-02 0.0000000000e+00 2.0851776004e-02
6.5000000000e-02 0.0000000000e+00 0.0000000000e+00 4.6502351761e-03 0.0000000000e+00 4.6502351761e-03 0.0000000000e+00 0.0000000000e+00 -2.2629573941e-02 0.0000000000e+00 2.2629573941e-02
7.0000000000e-02 0.0000000000e+00 0.0000000000e+00 3.5135596991e-03 0.0000000000e+00 3.5135596991e-03 0.0000000000e+00 0.0000000000e+00 -2.4298027158e-02 0.0000000000e+00 2.4298027158e-02
7.5000000000e-02 0.0000000000e+00 0.0000000000e+00 2.4272948503e-03 0.0000000000e+00 2.4272948503e-03 0.0000000000e+00 0.0000000000e+00 -2.5854066014e-02 0.0000000000e+00 2.5854066014e-02
8.0000000000e-02 0.0000000000e+00 0.0000000000e+00 1.3921111822e-03 0.0000000000e+00 1.3921111822e-03 0.0000000000e+00 0.0000000000e+00 -2.7297422290e-02 0.0000000000e+00 2.7297422290e-02
8.5000000000e-02 0.0000000000e+00 0.0000000000e+00 4.0827691555e-04 0.0000000000e+00 4.0827691555e-04 0.0000000000e+00 0.0000000000e+00 -2.8625279665e-02 0.0000000000e+00 2.8625279665e-02
9.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -5.2349269390e-04 0.0000000000e+00 5.2349269390e-04 0.0000000000e+00 0.0000000000e+00 -2.9838100076e-02 0.0000000000e+00 2.9838100076e-02
9.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.4029294252e-03 0.0000000000e+00 1.4029294252e-03 0.0000000000e+00 0.0000000000e+00 -3.0933573842e-02 0.0000000000e+00 3.0933573842e-02
1.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.2295564413e-03 0.0000000000e+00 2.2295564413e-03 0.0000000000e+00 0.0000000000e+00 -3.1912013888e-02 0.0000000000e+00 3.1912013888e-02
1.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.0031651258e-03 0.0000000000e+00 3.0031651258e-03 0.0000000000e+00 0.0000000000e+00 -3.2771095634e-02 0.0000000000e+00 3.2771095634e-02
1.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.7239044905e-03 0.0000000000e+00 3.7239044905e-03 0.0000000000e+00 0.0000000000e+00 -3.3512264490e-02 0.0000000000e+00 3.3512264490e-02
1.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.3912827969e-03 0.0000000000e+00 4.3912827969e-03 0.0000000000e+00 0.0000000000e+00 -3.4133449197e-02 0.0000000000e+00 3.4133449197e-02
1.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.0055384636e-03 0.0000000000e+00 5.0055384636e-03 0.0000000000e+00 0.0000000000e+00 -3.4635603428e-02 0.0000000000e+00 3.4635603428e-02
1.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.5666118860e-03 0.0000000000e+00 5.5666118860e-03 0.0000000000e+00 0.0000000000e+00 -3.5018593073e-02 0.0000000000e+00 3.5018593073e-02
1.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.0748457909e-03 0.0000000000e+00 6.0748457909e-03 0.0000000000e+00 0.0000000000e+00 -3.5283058882e-02 0.0000000000e+00 3.5283058882e-02
1.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.5302699804e-03 0.0000000000e+00 6.5302699804e-03 0.0000000000e+00 0.0000000000e+00 -3.5429731011e-02 0.0000000000e+00 3.5429731011e-02
1.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.9338530302e-03 0.0000000000e+00 6.9338530302e-03 0.0000000000e+00 0.0000000000e+00 -3.5459443927e-02 0.0000000000e+00 3.5459443927e-02
1.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.2855204344e-03 0.0000000000e+00 7.2855204344e-03 0.0000000000e+00 0.0000000000e+00 -3.5373374820e-02 0.0000000000e+00 3.5373374820e-02
1.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.5864046812e-03 0.0000000000e+00 7.5864046812e-03 0.0000000000e+00 0.0000000000e+00 -3.5173088312e-02 0.0000000000e+00 3.5173088312e-02
1.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.8371316195e-03 0.0000000000e+00 7.8371316195e-03 0.0000000000e+00 0.0000000000e+00 -3.4860521555e-02 0.0000000000e+00 3.4860521555e-02
1.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.0384463072e-03 0.0000000000e+00 8.0384463072e-03 0.0000000000e+00 0.0000000000e+00 -3.4437716007e-02 0.0000000000e+00 3.4437716007e-02
1.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.1915706396e-03 0.0000000000e+00 8.1915706396e-03 0.0000000000e+00 0.0000000000e+00 -3.3907726407e-02 0.0000000000e+00 3.3907726407e-02
1.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.2978457212e-03 0.0000000000e+00 8.2978457212e-03 0.0000000000e+00 0.0000000000e+00 -3.3273100853e-02 0.0000000000e+00 3.3273100853e-02
1.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.3582401276e-03 0.0000000000e+00 8.3582401276e-03 0.0000000000e+00 0.0000000000e+00 -3.2536432147e-02 0.0000000000e+00 3.2536432147e-02
1.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.3744078875e-03 0.0000000000e+00 8.3744078875e-03 0.0000000000e+00 0.0000000000e+00 -3.1701818109e-02 0.0000000000e+00 3.1701818109e-02
1.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.3481818438e-03 0.0000000000e+00 8.3481818438e-03 0.0000000000e+00 0.0000000000e+00 -3.0773386359e-02 0.0000000000e+00 3.0773386359e-02
1.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.2813352346e-03 0.0000000000e+00 8.2813352346e-03 0.0000000000e+00 0.0000000000e+00 -2.9755309224e-02 0.0000000000e+00 2.9755309224e-02
1.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.1753581762e-03 0.0000000000e+00 8.1753581762e-03 0.0000000000e+00 0.0000000000e+00 -2.8652071953e-02 0.0000000000e+00 2.8652071953e-02
2.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.0329030752e-03 0.0000000000e+00 8.0329030752e-03 0.0000000000e+00 0.0000000000e+00 -2.7469202876e-02 0.0000000000e+00 2.7469202876e-02
2.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.8560262918e-03 0.0000000000e+00 7.8560262918e-03 0.0000000000e+00 0.0000000000e+00 -2.6211664081e-02 0.0000000000e+00 2.6211664081e-02
2.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.6473057270e-03 0.0000000000e+00 7.6473057270e-03 0.0000000000e+00 0.0000000000e+00 -2.4884983897e-02 0.0000000000e+00 2.4884983897e-02
2.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.4089467525e-03 0.0000000000e+00 7.4089467525e-03 0.0000000000e+00 0.0000000000e+00 -2.3495212197e-02 0.0000000000e+00 2.3495212197e-02
2.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.1441680193e-03 0.0000000000e+00 7.1441680193e-03 0.0000000000e+00 0.0000000000e+00 -2.2049590945e-02 0.0000000000e+00 2.2049590945e-02
2.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.8553835154e-03 0.0000000000e+00 6.8553835154e-03 0.0000000000e+00 0.0000000000e+00 -2.0553320646e-02 0.0000000000e+00 2.0553320646e-02
2.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.5457969904e-03 0.0000000000e+00 6.5457969904e-03 0.0000000000e+00 0.0000000000e+00 -1.9014522433e-02 0.0000000000e+00 1.9014522433e-02
2.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.2185823917e-03 0.0000000000e+00 6.2185823917e-03 0.0000000000e+00 0.0000000000e+00 -1.7440304160e-02 0.0000000000e+00 1.7440304160e-02
2.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.8771222830e-03 0.0000000000e+00 5.8771222830e-03 0.0000000000e+00 0.0000000000e+00 -1.5837565064e-02 0.0000000000e+00 1.5837565064e-02
2.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.5246502161e-03 0.0000000000e+00 5.5246502161e-03 0.0000000000e+00 0.0000000000e+00 -1.4214009047e-02 0.0000000000e+00 1.4214009047e-02
2.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.1644742489e-03 0.0000000000e+00 5.1644742489e-03 0.0000000000e+00 0.0000000000e+00 -1.2577906251e-02 0.0000000000e+00 1.2577906251e-02
2.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.8004239798e-03 0.0000000000e+00 4.8004239798e-03 0.0000000000e+00 0.0000000000e+00 -1.0936051607e-02 0.0000000000e+00 1.0936051607e-02
2.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.4360011816e-03 0.0000000000e+00 4.4360011816e-03 0.0000000000e+00 0.0000000000e+00 -9.2967003584e-03 0.0000000000e+00 9.2967003584e-03
2.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.0749013424e-03 0.0000000000e+00 4.0749013424e-03 0.0000000000e+00 0.0000000000e+00 -7.6674520969e-03 0.0000000000e+00 7.6674520969e-03
2.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.7208348513e-03 0.0000000000e+00 3.7208348513e-03 0.0000000000e+00 0.0000000000e+00 -6.0569196939e-03 0.0000000000e+00 6.0569196939e-03
2.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.3773332834e-03 0.0000000000e+00 3.3773332834e-03 0.0000000000e+00 0.0000000000e+00 -4.4704675674e-03 0.0000000000e+00 4.4704675674e-03
2.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.0483603477e-03 0.0000000000e+00 3.0483603477e-03 0.0000000000e+00 0.0000000000e+00 -2.9171258211e-03 0.0000000000e+00 2.9171258211e-03
2.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.7370452881e-03 0.0000000000e+00 2.7370452881e-03 0.0000000000e+00 0.0000000000e+00 -1.4023035765e-03 0.0000000000e+00 1.4023035765e-03
2.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.4475306273e-03 0.0000000000e+00 2.4475306273e-03 0.0000000000e+00 0.0000000000e+00 6.6667795181e-05 0.0000000000e+00 6.6667795181e-05
2.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1826922894e-03 0.0000000000e+00 2.1826922894e-03 0.0000000000e+00 0.0000000000e+00 1.4845579863e-03 0.0000000000e+00 1.4845579863e-03
3.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.9458532333e-03 0.0000000000e+00 1.9458532333e-03 0.0000000000e+00 0.0000000000e+00 2.8472095728e-03 0.0000000000e+00 2.8472095728e-03
3.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7402768135e-03 0.0000000000e+00 1.7402768135e-03 0.0000000000e+00 0.0000000000e+00 4.1488111019e-03 0.0000000000e+00 4.1488111019e-03
3.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5687346458e-03 0.0000000000e+00 1.5687346458e-03 0.0000000000e+00 0.0000000000e+00 5.3874552250e-03 0.0000000000e+00 5.3874552250e-03
3.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4335066080e-03 0.0000000000e+00 1.4335066080e-03 0.0000000000e+00 0.0000000000e+00 6.5597295761e-03 0.0000000000e+00 6.5597295761e-03
3.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3370811939e-03 0.0000000000e+00 1.3370811939e-03 0.0000000000e+00 0.0000000000e+00 7.6648443937e-03 0.0000000000e+00 7.6648443937e-03
3.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2814253569e-03 0.0000000000e+00 1.2814253569e-03 0.0000000000e+00 0.0000000000e+00 8.7025612593e-03 0.0000000000e+00 8.7025612593e-03
3.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2677758932e-03 0.0000000000e+00 1.2677758932e-03 0.0000000000e+00 0.0000000000e+00 9.6736699343e-03 0.0000000000e+00 9.6736699343e-03
3.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2975335121e-03 0.0000000000e+00 1.2975335121e-03 0.0000000000e+00 0.0000000000e+00 1.0581493378e-02 0.0000000000e+00 1.0581493378e-02
3.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3711601496e-03 0.0000000000e+00 1.3711601496e-03 0.0000000000e+00 0.0000000000e+00 1.1429429054e-02 0.0000000000e+00 1.1429429054e-02
3.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4891177416e-03 0.0000000000e+00 1.4891177416e-03 0.0000000000e+00 0.0000000000e+00 1.2222766876e-02 0.0000000000e+00 1.2222766876e-02
3.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6507655382e-03 0.0000000000e+00 1.6507655382e-03 0.0000000000e+00 0.0000000000e+00 1.2968406081e-02 0.0000000000e+00 1.2968406081e-02
3.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8558651209e-03 0.0000000000e+00 1.8558651209e-03 0.0000000000e+00 0.0000000000e+00 1.3674944639e-02 0.0000000000e+00 1.3674944639e-02
3.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1025687456e-03 0.0000000000e+00 2.1025687456e-03 0.0000000000e+00 0.0000000000e+00 1.4352157712e-02 0.0000000000e+00 1.4352157712e-02
3.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.3891776800e-03 0.0000000000e+00 2.3891776800e-03 0.0000000000e+00 0.0000000000e+00 1.5010878444e-02 0.0000000000e+00 1.5010878444e-02
3.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.7133375406e-03 0.0000000000e+00 2.7133375406e-03 0.0000000000e+00 0.0000000000e+00 1.5664428473e-02 0.0000000000e+00 1.5664428473e-02
3.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.0721575022e-03 0.0000000000e+00 3.0721575022e-03 0.0000000000e+00 0.0000000000e+00 1.6326442361e-02 0.0000000000e+00 1.6326442361e-02
3.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.4621506929e-03 0.0000000000e+00 3.4621506929e-03 0.0000000000e+00 0.0000000000e+00 1.7011836171e-02 0.0000000000e+00 1.7011836171e-02
3.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.8793385029e-03 0.0000000000e+00 3.8793385029e-03 0.0000000000e+00 0.0000000000e+00 1.7737388611e-02 0.0000000000e+00 1.7737388611e-02
3.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.3196231127e-03 0.0000000000e+00 4.3196231127e-03 0.0000000000e+00 0.0000000000e+00 1.8519923091e-02 0.0000000000e+00 1.8519923091e-02
3.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.7779530287e-03 0.0000000000e+00 4.7779530287e-03 0.0000000000e+00 0.0000000000e+00 1.9376933575e-02 0.0000000000e+00 1.9376933575e-02
4.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.2492767572e-03 0.0000000000e+00 5.2492767572e-03 0.0000000000e+00 0.0000000000e+00 2.0326972008e-02 0.0000000000e+00 2.0326972008e-02
4.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.7282894850e-03 0.0000000000e+00 5.7282894850e-03 0.0000000000e+00 0.0000000000e+00 2.1388515830e-02 0.0000000000e+00 2.1388515830e-02
4.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.2092095613e-03 0.0000000000e+00 6.2092095613e-03 0.0000000000e+00 0.0000000000e+00 2.2578760982e-02 0.0000000000e+00 2.2578760982e-02
4.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.6860169172e-03 0.0000000000e+00 6.6860169172e-03 0.0000000000e+00 0.0000000000e+00 2.3917779326e-02 0.0000000000e+00 2.3917779326e-02
4.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.1527957916e-03 0.0000000000e+00 7.1527957916e-03 0.0000000000e+00 0.0000000000e+00 2.5421604514e-02 0.0000000000e+00 2.5421604514e-02
4.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.6035112143e-03 0.0000000000e+00 7.6035112143e-03 0.0000000000e+00 0.0000000000e+00 2.7106776834e-02 0.0000000000e+00 2.7106776834e-02
4.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.0319792032e-03 0.0000000000e+00 8.0319792032e-03 0.0000000000e+00 0.0000000000e+00 2.8990134597e-02 0.0000000000e+00 2.8990134597e-02
4.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.4322392941e-03 0.0000000000e+00 8.4322392941e-03 0.0000000000e+00 0.0000000000e+00 3.1084984541e-02 0.0000000000e+00 3.1084984541e-02
4.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.7986141443e-03 0.0000000000e+00 8.7986141443e-03 0.0000000000e+00 0.0000000000e+00 3.3404305577e-02 0.0000000000e+00 3.3404305577e-02
4.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.1251879930e-03 0.0000000000e+00 9.1251879930e-03 0.0000000000e+00 0.0000000000e+00 3.5959005356e-02 0.0000000000e+00 3.5959005356e-02
4.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.4068497419e-03 0.0000000000e+00 9.4068497419e-03 0.0000000000e+00 0.0000000000e+00 3.8757696748e-02 0.0000000000e+00 3.8757696748e-02
4.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.6382498741e-03 0.0000000000e+00 9.6382498741e-03 0.0000000000e+00 0.0000000000e+00 4.1807904840e-02 0.0000000000e+00 4.1807904840e-02
4.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.8149627447e-03 0.0000000000e+00 9.8149627447e-03 0.0000000000e+00 0.0000000000e+00 4.5113041997e-02 0.0000000000e+00 4.5113041997e-02
4.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.9323987961e-03 0.0000000000e+00 9.9323987961e-03 0.0000000000e+00 0.0000000000e+00 4.8676744103e-02 0.0000000000e+00 4.8676744103e-02
4.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.9865645170e-03 0.0000000000e+00 9.9865645170e-03 0.0000000000e+00 0.0000000000e+00 5.2498340607e-02 0.0000000000e+00 5.2498340607e-02
4.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.9742561579e-03 0.0000000000e+00 9.9742561579e-03 0.0000000000e+00 0.0000000000e+00 5.6574508548e-02 0.0000000000e+00 5.6574508548e-02
4.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.8925083876e-03 0.0000000000e+00 9.8925083876e-03 0.0000000000e+00 0.0000000000e+00 6.0900688171e-02 0.0000000000e+00 6.0900688171e-02
4.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.7384154797e-03 0.0000000000e+00 9.7384154797e-03 0.0000000000e+00 0.0000000000e+00 6.5470151603e-02 0.0000000000e+00 6.5470151603e-02
4.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.5098465681e-03 0.0000000000e+00 9.5098465681e-03 0.0000000000e+00 0.0000000000e+00 7.0271603763e-02 0.0000000000e+00 7.0271603763e-02
4.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.2054605484e-03 0.0000000000e+00 9.2054605484e-03 0.0000000000e+00 0.0000000000e+00 7.5295224786e-02 0.0000000000e+00 7.5295224786e-02
5.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.8236629963e-03 0.0000000000e+00 8.8236629963e-03 0.0000000000e+00 0.0000000000e+00 8.0526530743e-02 0.0000000000e+00 8.0526530743e-02
5.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.3636939526e-03 0.0000000000e+00 8.3636939526e-03 0.0000000000e+00 0.0000000000e+00 8.5949294269e-02 0.0000000000e+00 8.5949294269e-02
5.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.8251361847e-03 0.0000000000e+00 7.8251361847e-03 0.0000000000e+00 0.0000000000e+00 9.1546922922e-02 0.0000000000e+00 9.1546922922e-02
5.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.2077810764e-03 0.0000000000e+00 7.2077810764e-03 0.0000000000e+00 0.0000000000e+00 9.7300402820e-02 0.0000000000e+00 9.7300402820e-02
5.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.5119415522e-03 0.0000000000e+00 6.5119415522e-03 0.0000000000e+00 0.0000000000e+00 1.0319025815e-01 0.0000000000e+00 1.0319025815e-01
5.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.7380646467e-03 0.0000000000e+00 5.7380646467e-03 0.0000000000e+00 0.0000000000e+00 1.0919538140e-01 0.0000000000e+00 1.0919538140e-01
5.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.8868507147e-03 0.0000000000e+00 4.8868507147e-03 0.0000000000e+00 0.0000000000e+00 1.1529469490e-01 0.0000000000e+00 1.1529469490e-01
5.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.9592832327e-03 0.0000000000e+00 3.9592832327e-03 0.0000000000e+00 0.0000000000e+00 1.2146577239e-01 0.0000000000e+00 1.2146577239e-01
5.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.9564350843e-03 0.0000000000e+00 2.9564350843e-03 0.0000000000e+00 0.0000000000e+00 1.2768670917e-01 0.0000000000e+00 1.2768670917e-01
5.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8797665834e-03 0.0000000000e+00 1.8797665834e-03 8.2525813991e-03 2.2294897941e-03 1.3393563032e-01 6.0230916050e-03 1.2568304892e-01
5.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.3044002056e-04 0.0000000000e+00 7.3044002056e-04 1.6665699844e-02 1.1066728306e-02 1.4019104838e-01 5.5989715378e-03 1.2352534854e-01
5.5500000000e-01 0.0000000000e+00 0.0000000000e+00 4.8999488354e-04 0.0000000000e+00 4.8999488354e-04 2.5080278320e-02 1.9692246438e-02 1.4643158019e-01 5.3880318826e-03 1.2135130187e-01
5.6000000000e-01 0.0000000000e+00 0.0000000000e+00 1.7800480127e-03 0.0000000000e+00 1.7800480127e-03 3.3500584963e-02 2.8111355196e-02 1.5263646841e-01 5.3892297667e-03 1.1913588345e-01
5.6500000000e-01 0.0000000000e+00 0.0000000000e+00 3.1381398439e-03 0.0000000000e+00 3.1381398439e-03 4.1931053510e-02 3.6331099885e-02 1.5878692269e-01 5.5999536251e-03 1.1685586918e-01
5.7000000000e-01 0.0000000000e+00 0.0000000000e+00 4.5628547668e-03 0.0000000000e+00 4.5628547668e-03 5.0373226764e-02 4.4360810354e-02 1.6486452520e-01 6.0124164103e-03 1.1449129843e-01
5.7500000000e-01 0.0000000000e+00 0.0000000000e+00 6.0527473688e-03 0.0000000000e+00 6.0527473688e-03 5.8827543290e-02 5.2211073032e-02 1.7085254192e-01 6.6164702580e-03 1.1202499863e-01
5.8000000000e-01 0.0000000000e+00 0.0000000000e+00 7.6065212488e-03 0.0000000000e+00 7.6065212488e-03 6.7294857611e-02 5.9893973666e-02 1.7673461139e-01 7.4008839454e-03 1.0943975378e-01
5.8500000000e-01 0.0000000000e+00 0.0000000000e+00 9.2224478722e-03 0.0000000000e+00 9.2224478722e-03 7.5774858670e-02 6.7422710814e-02 1.8249897659e-01 8.3521478568e-03 1.0672411792e-01
5.9000000000e-01 0.0000000000e+00 0.0000000000e+00 1.0900020599e-02 0.0000000000e+00 1.0900020599e-02 8.4264617781e-02 7.4811559942e-02 1.8813230097e-01 9.4530578390e-03 1.0386768319e-01
5.9500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2637868524e-02 0.0000000000e+00 1.2637868524e-02 9.2761429893e-02 8.2075564666e-02 1.9362509251e-01 1.0685865227e-02 1.0086366261e-01
6.0000000000e-01 0.0000000000e+00 0.0000000000e+00 1.4435276389e-02 0.0000000000e+00 1.4435276389e-02 1.0126203829e-01 8.9228810185e-02 1.9896933436e-01 1.2033228108e-02 9.7707296072e-02
6.0500000000e-01 0.0000000000e+00 0.0000000000e+00 1.6290858388e-02 0.0000000000e+00 1.6290858388e-02 1.0975999003e-01 9.6287225888e-02 2.0415917039e-01 1.3472764146e-02 9.4399180356e-02
6.1000000000e-01 0.0000000000e+00 0.0000000000e+00 1.8205061555e-02 0.0000000000e+00 1.8205061555e-02 1.1825074704e-01 1.0326480874e-01 2.0918975770e-01 1.4985938294e-02 9.0939010667e-02
6.1500000000e-01 0.0000000000e+00 0.0000000000e+00 2.0176813006e-02 0.0000000000e+00 2.0176813006e-02 1.2672621982e-01 1.1017592385e-01 2.1406012774e-01 1.6550295970e-02 8.7333907920e-02
6.2000000000e-01 0.0000000000e+00 0.0000000000e+00 2.2206053138e-02 0.0000000000e+00 2.2206053138e-02 1.3517889858e-01 1.1703331256e-01 2.1877154708e-01 1.8145586022e-02 8.3592648496e-02
6.2500000000e-01 0.0000000000e+00 0.0000000000e+00 2.4293199182e-02 0.0000000000e+00 2.4293199182e-02 1.4359935588e-01 1.2384899330e-01 2.2332552075e-01 1.9750362571e-02 7.9726164879e-02
6.3000000000e-01 0.0000000000e+00 0.0000000000e+00 2.6437953115e-02 0.0000000000e+00 2.6437953115e-02 1.5197829857e-01 1.3063514848e-01 2.2772678733e-01 2.1343150089e-02 7.5748488755e-02
6.3500000000e-01 0.0000000000e+00 0.0000000000e+00 2.8641209006e-02 0.0000000000e+00 2.8641209006e-02 1.6030384316e-01 1.3740043848e-01 2.3198203743e-01 2.2903404679e-02 7.1678194269e-02
6.4000000000e-01 0.0000000000e+00 0.0000000000e+00 3.0903071165e-02 0.0000000000e+00 3.0903071165e-02 1.6856613267e-01 1.4415465480e-01 2.3610047996e-01 2.4411477877e-02 6.7534347287e-02
6.4500000000e-01 0.0000000000e+00 0.0000000000e+00 3.3224776387e-02 0.0000000000e+00 3.3224776387e-02 1.7675205389e-01 1.5090385814e-01 2.4009317160e-01 2.5848195746e-02 6.3341117711e-02
6.5000000000e-01 0.0000000000e+00 0.0000000000e+00 3.5607263446e-02 0.0000000000e+00 3.5607263446e-02 1.8484826454e-01 1.5765730100e-01 2.4397227168e-01 2.7190963547e-02 5.9124007136e-02
6.5500000000e-01 0.0000000000e+00 0.0000000000e+00 3.8051798940e-02 0.0000000000e+00 3.8051798940e-02 1.9284195801e-01 1.6441881113e-01 2.4775236845e-01 2.8423146883e-02 5.4910410440e-02
6.6000000000e-01 0.0000000000e+00 0.0000000000e+00 4.0559545159e-02 0.0000000000e+00 4.0559545159e-02 2.0071938934e-01 1.7119566103e-01 2.5145113468e-01 2.9523728304e-02 5.0731745344e-02
6.6500000000e-01 0.0000000000e+00 0.0000000000e+00 4.3132469058e-02 0.0000000000e+00 4.3132469058e-02 2.0846612045e-01 1.7799212161e-01 2.5508585572e-01 3.0473998838e-02 4.6619735271e-02
6.7000000000e-01 0.0000000000e+00 0.0000000000e+00 4.5772299170e-02 0.0000000000e+00 4.5772299170e-02 2.1606757250e-01 1.8481331929e-01 2.5867658854e-01 3.1254253210e-02 4.2609016034e-02
6.7500000000e-01 0.0000000000e+00 0.0000000000e+00 4.8480629921e-02 0.0000000000e+00 4.8480629921e-02 2.2350904744e-01 1.9166505591e-01 2.6224491000e-01 3.1843991532e-02 3.8735862557e-02
6.8000000000e-01 0.0000000000e+00 0.0000000000e+00 5.1259726286e-02 0.0000000000e+00 5.1259726286e-02 2.3077728352e-01 1.9855350033e-01 2.6581329107e-01 3.2223783196e-02 3.5036007550e-02
6.8500000000e-01 0.0000000000e+00 0.0000000000e+00 5.4112583399e-02 0.0000000000e+00 5.4112583399e-02 2.3785805833e-01 2.0548473246e-01 2.6940679550e-01 3.2373325870e-02 3.1548737171e-02
6.9000000000e-01 0.0000000000e+00 0.0000000000e+00 5.7040140033e-02 0.0000000000e+00 5.7040140033e-02 2.4473937037e-01 2.1246498359e-01 2.7304905653e-01 3.2274386784e-02 2.8309686156e-02
6.9500000000e-01 0.0000000000e+00 0.0000000000e+00 6.0045763850e-02 0.0000000000e+00 6.0045763850e-02 2.5141078284e-01 2.1950464699e-01 2.7676665783e-01 3.1906135850e-02 2.5355874990e-02
7.0000000000e-01 0.0000000000e+00 0.0000000000e+00 6.3132062554e-02 0.0000000000e+00 6.3132062554e-02 2.5786671492e-01 2.2661102258e-01 2.8058868647e-01 3.1255692340e-02 2.2721971546e-02
7.0500000000e-01 0.0000000000e+00 0.0000000000e+00 6.6301211715e-02 0.0000000000e+00 6.6301211715e-02 2.6411174725e-01 2.3379625632e-01 2.8454056382e-01 3.0315490935e-02 2.0428816570e-02
7.1000000000e-01 0.0000000000e+00 0.0000000000e+00 6.9556087255e-02 0.0000000000e+00 6.9556087255e-02 2.7035433910e-01 2.4107067666e-01 2.8865143657e-01 2.9283662439e-02 1.8297097472e-02
7.1500000000e-01 0.0000000000e+00 0.0000000000e+00 7.2899207473e-02 0.0000000000e+00 7.2899207473e-02 2.7666207618e-01 2.4844720247e-01 2.9295104742e-01 2.8214873707e-02 1.6288971244e-02
7.2000000000e-01 0.0000000000e+00 0.0000000000e+00 7.6333418489e-02 0.0000000000e+00 7.6333418489e-02 2.8307404067e-01 2.5593979278e-01 2.9746717215e-01 2.7134247893e-02 1.4393131478e-02
7.2500000000e-01 0.0000000000e+00 0.0000000000e+00 7.9861059785e-02 0.0000000000e+00 7.9861059785e-02 2.8963038508e-01 2.6356300142e-01 3.0222916603e-01 2.6067383661e-02 1.2598780947e-02
7.3000000000e-01 1.5781147947e-02 0.0000000000e+00 8.3484634757e-02 1.5781147947e-02 6.7703486810e-02 2.9635449105e-01 2.7133154577e-01 3.0726516247e-01 2.5022945271e-02 1.0910671422e-02
7.3500000000e-01 3.3453983754e-02 1.9138959577e-02 8.7206855416e-02 1.4315024177e-02 5.3752871662e-02 3.0325140880e-01 2.7926059647e-01 3.1260508299e-01 2.3990812329e-02 9.3536741869e-03
7.4000000000e-01 5.0673932173e-02 3.9548198889e-02 9.1029465199e-02 1.1125733283e-02 4.0355533026e-02 3.1032582829e-01 2.8736774919e-01 3.1827419996e-01 2.2958079095e-02 7.9483716749e-03
7.4500000000e-01 6.7440252711e-02 5.9473537234e-02 9.4954721630e-02 7.9667154766e-03 2.7514468919e-02 3.1758212584e-01 2.9566757377e-01 3.2430127263e-01 2.1914552072e-02 6.7191467871e-03
7.5000000000e-01 8.3752493475e-02 7.8955007704e-02 9.8984703422e-02 4.7974857708e-03 1.5232209947e-02 3.2502437181e-01 3.0417726661e-01 3.3071130514e-01 2.0847105196e-02 5.6869333329e-03
7.5500000000e-01 9.9610471385e-02 9.8019648200e-02 1.0312043875e-01 1.5908231849e-03 3.5099673694e-03 3.3285540122e-01 3.1310903752e-01 3.3752912283e-01 1.9746363702e-02 4.6737216081e-03
7.6000000000e-01 1.1501060997e-01 1.1669736840e-01 1.0736359656e-01 1.6867584309e-03 7.6470134091e-03 3.4126153007e-01 3.2266235692e-01 3.4477716684e-01 1.8599173154e-02 3.5156367686e-03
7.6500000000e-01 1.2994612462e-01 1.3502202782e-01 1.1171477288e-01 5.0759031982e-03 1.8231351742e-02 3.5022157349e-01 3.3282612642e-01 3.5247492790e-01 1.7395447063e-02 2.2533544141e-03
7.7000000000e-01 1.4441077555e-01 1.5300279705e-01 1.1617426574e-01 8.5920214990e-03 2.8236509804e-02 3.5971401911e-01 3.4358858068e-01 3.6064302921e-01 1.6125438427e-02 9.2901010524e-04
7.7500000000e-01 1.5839886734e-01 1.7065576675e-01 1.2074282765e-01 1.2256899419e-02 3.7656039681e-02 3.6971703854e-01 3.5493649515e-01 3.6929690838e-01 1.4780543387e-02 4.2013016370e-04
7.8000000000e-01 1.7190524681e-01 1.8799921563e-01 1.2541919947e-01 1.6093968823e-02 4.6486047339e-02 3.8020849948e-01 3.6685583653e-01 3.7845003605e-01 1.3352662946e-02 1.7584634278e-03
7.8500000000e-01 1.8492529914e-01 2.0502292277e-01 1.3020277023e-01 2.0097623630e-02 5.4722528907e-02 3.9116597835e-01 3.7932982079e-01 3.8811278343e-01 1.1836157563e-02 3.0531949180e-03
7.9000000000e-01 1.9745494243e-01 2.2172661402e-01 1.3509182632e-01 2.4271671584e-02 6.2363116113e-02 4.0256677348e-01 3.9234037311e-01 3.9829277992e-01 1.0226400371e-02 4.2739935613e-03
7.9500000000e-01 2.0949062076e-01 2.3810544507e-01 1.4008411765e-01 2.8614824313e-02 6.9406503109e-02 4.1438791855e-01 4.0586779613e-01 4.0899428725e-01 8.5201224201e-03 5.3936312984e-03
8.0000000000e-01 2.2102929587e-01 2.5413988844e-01 1.4517685771e-01 3.3110592566e-02 7.5852438161e-02 4.2660619628e-01 4.1989000589e-01 4.2021691799e-01 6.7161903923e-03 6.3892782859e-03
8.0500000000e-01 2.3206843761e-01 2.6981352529e-01 1.5036623180e-01 3.7745087677e-02 8.1702205810e-02 4.3919815228e-01 4.3438261083e-01 4.3195700645e-01 4.8155414436e-03 7.2411458238e-03
8.1000000000e-01 2.4260601319e-01 2.8509463286e-01 1.5564873815e-01 4.2488619672e-02 8.6957275044e-02 4.5214010893e-01 4.4932007935e-01 4.4420832396e-01 2.8200295750e-03 7.9317849706e-03
8.1500000000e-01 2.5264047544e-01 2.9995428226e-01 1.6101862490e-01 4.7313806820e-02 9.1621850539e-02 4.6540817917e-01 4.6467202878e-01 4.5695787668e-01 7.3615038419e-04 8.4503024865e-03
8.2000000000e-01 2.6217075014e-01 3.1436693648e-01 1.6647040844e-01 5.2196186348e-02 9.5700341697e-02 4.7897828021e-01 4.8040991414e-01 4.7018849850e-01 1.4316339365e-03 8.7897817090e-03
8.2500000000e-01 2.7119622254e-01 3.2829143495e-01 1.7199766636e-01 5.7095212411e-02 9.9198556182e-02 4.9282614695e-01 4.9649908367e-01 4.8388051987e-01 3.6729367160e-03 8.9456270831e-03
8.3000000000e-01 2.7971672327e-01 3.4168990653e-01 1.7759309709e-01 6.1973183256e-02 1.0212362618e-01 5.0692734520e-01 5.1290578519e-01 4.9800884724e-01 5.9784399911e-03 8.9184979629e-03
8.3500000000e-01 2.8773251363e-01 3.5452425432e-01 1.8324877322e-01 6.6791740686e-02 1.0448374042e-01 5.2125728446e-01 5.2959337345e-01 5.1254379749e-01 8.3360889883e-03 8.7134869691e-03
8.4000000000e-01 2.9524427048e-01 3.6674543623e-01 1.8895554543e-01 7.1501165750e-02 1.0628872505e-01 5.3579123037e-01 5.4652249366e-01 5.2745014429e-01 1.0731263289e-02 8.3410860782e-03
8.4500000000e-01 3.0225307081e-01 3.7833709682e-01 1.9470460713e-01 7.6084026016e-02 1.0754846368e-01 5.5050431663e-01 5.6365527017e-01 5.4269045591e-01 1.3150953538e-02 7.8138607203e-03
8.5000000000e-01 3.0876037612e-01 3.8924272145e-01 2.0048515499e-01 8.0482345329e-02 1.0827522113e-01 5.6537155651e-01 5.8094924444e-01 5.5822074413e-01 1.5577687934e-02 7.1508123760e-03
8.5500000000e-01 3.1476801667e-01 3.9942217780e-01 2.0628674328e-01 8.4654161124e-02 1.0848127339e-01 5.8036785371e-01 5.9836318070e-01 5.7399505377e-01 1.7995326986e-02 6.3727999419e-03
8.6000000000e-01 3.2027817581e-01 4.0884511313e-01 2.1209794283e-01 8.8566937327e-02 1.0818023298e-01 5.9546801277e-01 6.1585398984e-01 5.8996200562e-01 2.0385977068e-02 5.5060071585e-03
8.6500000000e-01 3.2529337431e-01 4.1748133650e-01 2.1790689230e-01 9.2187962195e-02 1.0738648201e-01 6.1064674883e-01 6.3338006688e-01 6.0606813431e-01 2.2733318045e-02 4.5786145231e-03
8.7000000000e-01 3.2981645504e-01 4.2529242329e-01 2.2370144725e-01 9.5475968251e-02 1.0611500779e-01 6.2587869678e-01 6.5089815125e-01 6.2225538492e-01 2.5019454473e-02 3.6233118557e-03
8.7500000000e-01 3.3385056787e-01 4.3225810167e-01 2.2946834564e-01 9.8407533797e-02 1.0438222223e-01 6.4113841984e-01 6.6836613598e-01 6.3846379519e-01 2.7227716142e-02 2.6746246502e-03
8.8000000000e-01 3.3739915499e-01 4.3833880092e-01 2.3519514501e-01 1.0093964593e-01 1.0220400998e-01 6.5640041749e-01 6.8574150029e-01 6.5463167429e-01 2.9341082799e-02 1.7687432044e-03
8.8500000000e-01 3.4046593668e-01 4.4352015709e-01 2.4086868763e-01 1.0305422041e-01 9.9597249051e-02 6.7163913284e-01 7.0298445386e-01 6.7069387436e-01 3.1345321018e-02 9.4525848551e-04
8.9000000000e-01 3.4305489769e-01 4.4778958602e-01 2.4647544324e-01 1.0473468832e-01 9.6579454450e-02 6.8682895930e-01 7.2005559561e-01 6.8658530712e-01 3.3226636305e-02 2.4365218039e-04
8.9500000000e-01 3.4517027422e-01 4.5112233665e-01 2.5200232863e-01 1.0595206243e-01 9.3167945582e-02 7.0194424673e-01 7.3691703468e-01 7.0223915577e-01 3.4972787950e-02 2.9490903652e-04
9.0000000000e-01 3.4681654154e-01 4.5351820887e-01 2.5743666291e-01 1.0670166733e-01 8.9379878625e-02 7.1695930701e-01 7.5353356124e-01 7.1758967638e-01 3.6574254227e-02 6.3036937190e-04
9.0500000000e-01 3.4799840247e-01 4.5496419938e-01 2.6276496053e-01 1.0696579691e-01 8.5233441943e-02 7.3184841899e-01 7.6986920473e-01 7.3256987333e-01 3.8020785741e-02 7.2145434175e-04
9.1000000000e-01 3.4872077659e-01 4.5545981176e-01 2.6797559857e-01 1.0673903517e-01 8.0745178019e-02 7.4658583299e-01 7.8589317447e-01 7.4711626768e-01 3.9307341481e-02 5.3043468745e-04
9.1500000000e-01 3.4898879032e-01 4.5500233453e-01 2.7305597067e-01 1.0601354421e-01 7.5932819655e-02 7.6114577472e-01 7.9874749378e-01 7.6116329432e-01 3.7601719055e-02 1.7519591273e-05
9.2000000000e-01 3.4880776793e-01 4.5360575007e-01 2.7799516916e-01 1.0479798214e-01 7.0812598763e-02 7.7550244876e-01 8.0631565549e-01 7.7465057373e-01 3.0813206736e-02 8.5187502763e-04
9.2500000000e-01 3.4818322342e-01 4.5127534247e-01 2.8278219700e-01 1.0309211905e-01 6.5401026424e-02 7.8536221335e-01 8.1373592332e-01 7.8751939535e-01 2.8373709971e-02 2.1571820026e-03
9.3000000000e-01 3.4720219626e-01 4.4802782042e-01 2.8740736842e-01 1.0082562415e-01 5.9794827840e-02 7.9210249622e-01 8.2100373215e-01 7.9971373081e-01 2.8901235925e-02 7.6112345901e-03
9.3500000000e-01 3.4592929562e-01 4.4387210645e-01 2.9186159372e-01 9.7942810832e-02 5.4067701899e-02 7.9884155728e-01 8.2811855944e-01 8.1118136644e-01 2.9277002153e-02 1.2339809159e-02
9.4000000000e-01 3.4436650070e-01 4.3884422905e-01 2.9613679647e-01 9.4477728345e-02 4.8229704229e-02 8.0557574945e-01 8.3508213142e-01 8.2187539339e-01 2.9506381966e-02 1.6299643937e-02
9.4500000000e-01 3.4251719292e-01 4.3296904020e-01 3.0022582412e-01 9.0451847279e-02 4.2291368804e-02 8.1230145411e-01 8.4189810385e-01 8.3175176382e-01 2.9596649739e-02 1.9450309711e-02
9.5000000000e-01 3.4038172459e-01 4.2626312016e-01 3.0412271619e-01 8.5881395573e-02 3.6259008398e-02 8.1901501993e-01 8.4856912554e-01 8.4077161551e-01 2.9554105612e-02 2.1756595579e-02
9.5500000000e-01 3.3795978272e-01 4.1877342694e-01 3.0782270432e-01 8.0813644217e-02 3.0137078403e-02 8.2571275119e-01 8.5510429337e-01 8.4890264273e-01 2.9391542184e-02 2.3189891538e-02
9.6000000000e-01 3.3525138985e-01 4.1053349941e-01 3.1132197380e-01 7.5282109555e-02 2.3929416050e-02 8.3239091738e-01 8.6150905532e-01 8.5611605644e-01 2.9118137945e-02 2.3725139064e-02
9.6500000000e-01 3.3225781148e-01 4.0158545562e-01 3.1461820006e-01 6.9327644147e-02 1.7639611413e-02 8.3891186706e-01 8.6779573372e-01 8.6239022017e-01 2.8883866660e-02 2.3478353104e-02
9.7000000000e-01 3.2898036010e-01 3.9197351866e-01 3.1770956516e-01 6.2993158561e-02 1.1270794940e-02 8.4533094880e-01 8.7397334229e-01 8.6770671606e-01 2.8642393491e-02 2.2375767261e-02
9.7500000000e-01 3.2541903935e-01 3.8175976595e-01 3.2059618831e-01 5.6340726603e-02 4.8228510411e-03 8.5171983830e-01 8.8005667447e-01 8.7205535173e-01 2.8336836166e-02 2.0335513435e-02
9.8000000000e-01 3.2157223819e-01 3.7097737750e-01 3.2327902317e-01 4.9405139311e-02 1.7067849788e-03 8.5807469706e-01 8.8605721716e-01 8.7543052435e-01 2.7982520102e-02 1.7355827289e-02
9.8500000000e-01 3.1743810976e-01 3.5969211560e-01 3.2575997710e-01 4.2254005837e-02 8.3218673437e-03 8.6439162350e-01 8.9199112941e-01 8.7783092260e-01 2.7599505911e-02 1.3439299100e-02
9.9000000000e-01 3.1301456606e-01 3.4796452082e-01 3.2804268599e-01 3.4949954754e-02 1.5028119924e-02 8.7066664926e-01 8.9787389591e-01 8.7926441431e-01 2.7207246648e-02 8.5977650456e-03
9.9500000000e-01 3.0829927256e-01 3.3584709513e-01 3.3013099432e-01 2.7547822570e-02 2.1831721755e-02 8.7689573527e-01 9.0358440992e-01 8.7973988056e-01 2.6688674649e-02 2.8441452929e-03
1.0000000000e+00 3.0328964255e-01 3.2341195621e-01 3.3203011751e-01 2.0122313658e-02 2.8740474963e-02 8.8307476756e-01 9.0924763005e-01 8.7927407026e-01 2.6172862485e-02 3.8006973014e-03
1.0050000000e+00 2.9798283126e-01 3.1071827408e-01 3.3374643326e-01 1.2735442823e-02 3.5763601999e-02 8.8919955293e-01 9.1490898913e-01 8.7788718939e-01 2.5709436198e-02 1.1312363541e-02
1.0100000000e+00 2.9237619447e-01 2.9782922209e-01 3.3528685570e-01 5.4530276180e-03 4.2910661229e-02 8.9526582406e-01 9.2058598020e-01 8.7560462952e-01 2.5320156133e-02 1.9661194547e-02
1.0150000000e+00 2.8646725485e-01 2.8481541508e-01 3.3665937185e-01 1.6518397702e-03 5.0192117001e-02 9.0126924417e-01 9.2629774091e-01 8.7245696783e-01 2.5028496732e-02 2.8812276344e-02
1.0200000000e+00 2.8025321307e-01 2.7173741837e-01 3.3787220716e-01 8.5157947006e-03 5.7618994097e-02 9.0720540126e-01 9.3206222207e-01 8.6847585440e-01 2.4856820811e-02 3.8729546867e-02
1.0250000000e+00 2.7373093919e-01 2.5866346834e-01 3.3893424273e-01 1.5067470852e-02 6.5203303534e-02 9.1296448656e-01 9.3789807045e-01 8.6370009184e-01 2.4933583891e-02 4.9264394721e-02
1.0300000000e+00 2.6689983089e-01 2.4565722017e-01 3.3985537291e-01 2.1242610724e-02 7.2955542014e-02 9.1855523428e-01 9.4382337137e-01 8.5816925764e-01 2.5268137092e-02 6.0385976637e-02
1.0350000000e+00 2.5976386032e-01 2.3277702798e-01 3.4064513445e-01 2.6986832341e-02 8.0881274128e-02 9.2406647732e-01 9.4985690268e-01 8.5192686319e-01 2.5790425360e-02 7.2139614123e-02
1.0400000000e+00 2.5232084783e-01 2.2009127626e-01 3.4131371975e-01 3.2229571563e-02 8.8992871923e-02 9.2949371526e-01 9.5601480000e-01 8.4501844645e-01 2.6521084748e-02 8.4475268810e-02
1.0450000000e+00 2.4457639582e-01 2.0765236595e-01 3.4187173843e-01 3.6924029867e-02 9.7295342612e-02 9.3483255237e-01 9.6231486409e-01 8.3749228716e-01 2.7482311720e-02 9.7340265210e-02
1.0500000000e+00 2.3654164917e-01 1.9551425234e-01 3.4232974052e-01 4.1027396829e-02 1.0578809135e-01 9.3066619276e-01 9.6877299955e-01 8.2939726114e-01 3.8106806790e-02 1.0126893162e-01
1.0550000000e+00 2.3863355466e-01 1.9537512711e-01 3.4269788861e-01 4.3258427546e-02 1.0406433395e-01 9.1894707260e-01 9.6485337868e-01 8.2078486681e-01 4.5906306073e-02 9.8162205794e-02
1.0600000000e+00 2.5273433999e-01 2.0922611402e-01 3.4298640490e-01 4.3508225968e-02 9.0252064911e-02 9.0647999369e-01 9.5390099234e-01 8.1170719862e-01 4.7420998649e-02 9.4772795069e-02
1.0650000000e+00 2.6653136131e-01 2.2301822606e-01 3.4320566058e-01 4.3513135244e-02 7.6674299273e-02 8.9335102735e-01 9.4207785194e-01 8.0221694708e-01 4.8726824586e-02 9.1134080276e-02
1.0700000000e+00 2.8001497669e-01 2.3670804622e-01 3.4336531162e-01 4.3306930477e-02 6.3350334928e-02 8.7964407821e-01 9.2948622315e-01 7.9236882925e-01 4.9842144943e-02 8.7275248957e-02
1.0750000000e+00 2.9317345410e-01 2.5026175252e-01 3.4347462654e-01 4.2911701578e-02 5.0301172439e-02 8.6544093174e-01 9.1622407395e-01 7.8221517801e-01 5.0783142204e-02 8.3225753728e-02
1.0800000000e+00 3.0599302388e-01 2.6364113304e-01 3.4354275465e-01 4.2351890834e-02 3.7549730774e-02 8.5082131395e-01 9.0238734598e-01 7.7181082964e-01 5.1566032030e-02 7.9010484313e-02
1.0850000000e+00 3.1845794950e-01 2.7679816081e-01 3.4357774258e-01 4.1659788683e-02 2.5119793081e-02 8.3586296228e-01 8.8806648879e-01 7.6120823622e-01 5.2203526518e-02 7.4654726058e-02
1.0900000000e+00 3.3055061541e-01 2.8967986740e-01 3.4358727932e-01 4.0870748011e-02 1.3036663913e-02 8.2064170706e-01 8.7334748778e-01 7.5046080351e-01 5.2705780719e-02 7.0180903554e-02
1.0950000000e+00 3.4225163066e-01 3.0222855234e-01 3.4357804060e-01 4.0023078322e-02 1.3264099399e-03 8.0523156277e-01 8.5831415018e-01 7.3961871862e-01 5.3082587406e-02 6.5612844148e-02
1.1000000000e+00 3.5353994695e-01 3.1439253100e-01 3.4355631471e-01 3.9147415952e-02 9.9836322416e-03 7.8970482792e-01 8.4304494481e-01 7.2873550653e-01 5.3340116883e-02 6.0969321389e-02
1.1050000000e+00 3.6439298956e-01 3.2610281081e-01 3.4352719784e-01 3.8290178751e-02 2.0865791718e-02 7.7413219284e-01 8.2761313633e-01 7.1786099672e-01 5.3480943489e-02 5.6271196114e-02
1.1100000000e+00 3.7478679963e-01 3.3729684694e-01 3.4349480271e-01 3.7489952690e-02 3.1291996918e-02 7.5858285409e-01 8.1209007551e-01 7.0704287291e-01 5.3507221420e-02 5.1539981180e-02
1.1150000000e+00 3.8469618616e-01 3.4790774288e-01 3.4346228838e-01 3.6788443277e-02 4.1233897778e-02 7.4312463457e-01 7.9654339991e-01 6.9633108377e-01 5.3418765336e-02 4.6793550799e-02
1.1200000000e+00 3.9409488594e-01 3.5786849807e-01 3.4343171120e-01 3.6226387874e-02 5.0663174747e-02 7.2782410810e-01 7.8103661129e-01 6.8577045202e-01 5.3212503185e-02 4.2053656078e-02
1.1250000000e+00 4.0295572991e-01 3.6711469153e-01 3.4340420365e-01 3.5841038378e-02 5.9551526260e-02 7.1274672724e-01 7.6563331002e-01 6.7540532351e-01 5.2886582783e-02 3.7341403737e-02
1.1300000000e+00 4.1125081397e-01 3.7558044185e-01 3.4337905049e-01 3.5670372121e-02 6.7871763481e-02 6.9795695339e-01 7.5039452518e-01 6.6528236866e-01 5.2437571796e-02 3.2674584726e-02
1.1350000000e+00 4.1895167274e-01 3.8321123692e-01 3.4335559607e-01 3.5740435817e-02 7.5596076670e-02 6.8351838773e-01 7.3538243279e-01 6.5543985367e-01 5.1864045058e-02 2.8078534062e-02
1.1400000000e+00 4.2602945434e-01 3.8995037966e-01 3.4333083034e-01 3.6079074675e-02 8.2698624003e-02 6.6949390209e-01 7.2065940206e-01 6.4592093229e-01 5.1165499970e-02 2.3572969793e-02
1.1450000000e+00 4.3245509470e-01 3.9574211661e-01 3.4330093861e-01 3.6712978091e-02 8.9154156094e-02 6.5594576834e-01 7.0628854689e-01 6.3676261902e-01 5.0342778551e-02 1.9183149322e-02
1.1500000000e+00 4.3819948948e-01 4.0055628152e-01 3.4326055646e-01 3.7643207955e-02 9.4938933016e-02 6.4293578545e-01 6.9233681096e-01 6.2800312042e-01 4.9401025516e-02 1.4932665026e-02
1.1550000000e+00 4.4323366210e-01 4.0436910928e-01 3.4320366383e-01 3.8864552821e-02 1.0002999827e-01 6.3052540289e-01 6.7887573293e-01 6.1967688799e-01 4.8350330035e-02 1.0848514902e-02
1.1600000000e+00 4.4752892628e-01 4.0715368607e-01 3.4312289953e-01 4.0375240211e-02 1.0440602674e-01 6.1877583957e-01 6.6597746845e-01 6.1182004213e-01 4.7201628880e-02 6.9557974331e-03
1.1650000000e+00 4.5105704136e-01 4.0889784137e-01 3.4300842881e-01 4.2159199991e-02 1.0804861255e-01 6.0774819715e-01 6.5372021848e-01 6.0446286201e-01 4.5972021338e-02 3.2853351313e-03
1.1700000000e+00 4.5379035911e-01 4.0960406235e-01 3.4285116196e-01 4.4186296755e-02 1.1093919715e-01 5.9750356699e-01 6.4218601597e-01 5.9763765335e-01 4.4682448978e-02 1.3408635780e-04
1.1750000000e+00 4.5570196030e-01 4.0928492797e-01 3.4263950586e-01 4.6417032330e-02 1.1306245444e-01 5.8810312981e-01 6.3146207700e-01 5.9137213230e-01 4.3358947186e-02 3.2690024865e-03
1.1800000000e+00 4.5676577991e-01 4.0795665010e-01 3.4236145020e-01 4.8809129805e-02 1.1440432971e-01 5.7960824730e-01 6.2163811017e-01 5.8569335938e-01 4.2029862871e-02 6.0851120789e-03
1.1850000000e+00 4.5695671931e-01 4.0564466662e-01 3.4200304747e-01 5.1312052688e-02 1.1495367184e-01 5.7208054504e-01 6.1280702106e-01 5.8062934875e-01 4.0726476013e-02 8.5488037121e-03
1.1900000000e+00 4.5625074438e-01 4.0238676249e-01 3.4155055881e-01 5.3863981892e-02 1.1470018558e-01 5.6558198625e-01 6.0506629404e-01 5.7620227337e-01 3.9484307786e-02 1.0620287116e-02
1.1950000000e+00 4.5462496820e-01 3.9820541804e-01 3.4098851681e-01 5.6419550158e-02 1.1363645139e-01 5.6017493562e-01 5.9851030538e-01 5.7243496180e-01 3.8335369761e-02 1.2260026174e-02
1.2000000000e+00 4.5205771709e-01 3.9316724395e-01 3.4030103683e-01 5.8890473149e-02 1.1175668026e-01 5.5592221307e-01 5.9324259377e-01 5.6934750080e-01 3.7320380704e-02 1.3425287733e-02
1.2050000000e+00 4.4852857904e-01 3.8728519958e-01 3.3947151899e-01 6.1243379458e-02 1.0905706005e-01 5.5288713697e-01 5.8935760522e-01 5.6696081161e-01 3.6470468251e-02 1.4073674647e-02
1.2100000000e+00 4.4401843327e-01 3.8059772903e-01 3.3848294616e-01 6.3420704235e-02 1.0553548711e-01 5.5113355666e-01 5.8695163750e-01 5.6529074907e-01 3.5818080841e-02 1.4157192410e-02
1.2150000000e+00 4.3850946007e-01 3.7314774131e-01 3.3731797338e-01 6.5361718759e-02 1.0119148669e-01 5.5072587409e-01 5.8612213759e-01 5.6435215473e-01 3.5396263497e-02 1.3626280642e-02
1.2200000000e+00 4.3198512990e-01 3.6496399840e-01 3.3595839143e-01 6.7021131504e-02 9.6026738477e-02 5.5172905447e-01 5.8695836732e-01 5.6415885687e-01 3.5229312849e-02 1.2429802399e-02
1.2250000000e+00 4.2443017084e-01 3.5605990252e-01 3.3438685536e-01 6.8370268314e-02 9.0043315473e-02 5.5420862606e-01 5.8955011310e-01 5.6472164392e-01 3.5341487043e-02 1.0513017867e-02
1.2300000000e+00 4.1583051347e-01 3.4645189539e-01 3.3258572221e-01 6.9378618082e-02 8.3244791267e-02 5.5823066903e-01 5.9397972008e-01 5.6604981422e-01 3.5749051053e-02 7.8191451971e-03
1.2350000000e+00 4.0617321259e-01 3.3613956927e-01 3.3053761721e-01 7.0033643319e-02 7.5635595387e-02 5.6386179362e-01 6.0032614298e-01 5.6814998388e-01 3.6464349365e-02 4.2881902653e-03
1.2400000000e+00 3.9544634465e-01 3.2512431448e-01 3.2822611928e-01 7.0322030168e-02 6.7220225369e-02 5.7116910775e-01 6.0866358974e-01 5.7102662325e-01 3.7494481988e-02 1.4248449780e-04
1.2450000000e+00 3.8363888043e-01 3.1338581707e-01 3.2563459873e-01 7.0253063360e-02 5.8004281698e-02 5.8022017430e-01 6.1906167089e-01 5.7468247414e-01 3.8841496592e-02 5.5377001619e-03
1.2500000000e+00 3.7074053212e-01 3.0090852471e-01 3.2274854183e-01 6.9832007406e-02 4.7991990286e-02 5.9108295835e-01 6.3158579469e-01 5.7911574841e-01 4.0502836339e-02 1.1967209949e-02
1.2550000000e+00 3.5674157404e-01 2.8765767757e-01 3.1955349445e-01 6.9083896466e-02 3.7188079587e-02 6.0336053829e-01 6.4583126267e-01 5.8432364464e-01 4.2470724379e-02 1.9036893655e-02
1.2600000000e+00 3.4164144605e-01 2.7360710010e-01 3.1603738666e-01 6.8034345949e-02 2.5604059396e-02 6.1656111999e-01 6.6129570007e-01 5.9030002356e-01 4.4734580071e-02 2.6261096439e-02
1.2650000000e+00 3.2544999722e-01 2.5870417406e-01 3.1218880415e-01 6.6745823153e-02 1.3261193067e-02 6.3061084023e-01 6.7789115917e-01 5.9703528881e-01 4.7280318939e-02 3.3575551416e-02
1.2700000000e+00 3.0817906693e-01 2.4292200162e-01 3.0799844861e-01 6.5257065306e-02 1.8061831471e-04 6.4543606637e-01 6.9553030033e-01 6.0451692343e-01 5.0094233962e-02 4.0919142941e-02
1.2750000000e+00 2.8984219228e-01 2.2620662107e-01 3.0345946550e-01 6.3635571209e-02 1.3617273223e-02 6.6096332329e-01 7.1412145263e-01 6.1273008585e-01 5.3158129334e-02 4.8233237442e-02
1.2800000000e+00 2.7045431178e-01 2.0853095385e-01 2.9856604338e-01 6.1923357936e-02 2.8111731594e-02 6.7711921780e-01 7.3357750043e-01 6.2165600061e-01 5.6458282635e-02 5.5463217182e-02
1.2850000000e+00 2.5003146652e-01 1.8985766541e-01 2.9331555963e-01 6.0173801110e-02 4.3284093110e-02 6.9383036169e-01 7.5381081758e-01 6.3127040863e-01 5.9980455887e-02 6.2559953063e-02
1.2900000000e+00 2.2859049998e-01 1.7015576349e-01 2.8770697117e-01 5.8434736487e-02 5.9116471189e-02 7.1102329462e-01 7.7473350033e-01 6.4154952765e-01 6.3710205706e-02 6.9473766974e-02
1.2950000000e+00 2.1251767985e-01 1.5665949964e-01 2.8174293041e-01 5.5858180210e-02 6.9225250563e-02 7.2876245742e-01 7.9626354266e-01 6.5246230364e-01 6.7501085239e-02 7.6300153786e-02
1.3000000000e+00 2.1186356785e-01 1.6078436927e-01 2.7542763948e-01 5.1079198577e-02 6.3564071639e-02 7.4733144058e-01 8.1832241724e-01 6.6397726536e-01 7.0990976662e-02 8.3354175224e-02
1.3050000000e+00 2.1055140642e-01 1.6414531973e-01 2.6876831055e-01 4.6406086696e-02 5.8216904123e-02 7.6667087117e-01 8.4083296718e-01 6.7605715990e-01 7.4162096011e-02 9.0613711267e-02
1.3100000000e+00 2.0856891212e-01 1.6667321937e-01 2.6177543402e-01 4.1895692759e-02 5.3206521893e-02 7.8672122281e-01 8.6372391709e-01 6.8866223097e-01 7.7002694282e-02 9.8058991844e-02
1.3150000000e+00 2.0590463684e-01 1.6830944093e-01 2.5446125865e-01 3.7595195915e-02 4.8556621809e-02 8.0742281979e-01 8.8692678146e-01 7.0174914598e-01 7.9503961670e-02 1.0567367381e-01
1.3200000000e+00 2.0254790526e-01 1.6899653180e-01 2.4684129655e-01 3.3551373453e-02 4.4293391296e-02 8.2871583921e-01 9.1037758249e-01 7.1527153254e-01 8.1661743277e-02 1.1344430667e-01
1.3250000000e+00 1.9848875087e-01 1.6869596992e-01 2.3893392086e-01 2.9792780952e-02 4.0445169990e-02 8.5054031127e-01 9.3401664238e-01 7.2918009758e-01 8.3476331110e-02 1.2136021369e-01
1.3300000000e+00 1.9371785108e-01 1.6736750223e-01 2.3075917363e-01 2.6350348854e-02 3.7041322549e-02 8.7283611762e-01 9.5778684656e-01 7.4342274666e-01 8.4950728944e-02 1.2941337096e-01
1.3350000000e+00 1.8822646181e-01 1.6498027698e-01 2.2234001756e-01 2.3246184833e-02 3.4113555743e-02 8.9554298770e-01 9.8163652126e-01 7.5794464350e-01 8.6093533555e-02 1.3759834420e-01
1.3400000000e+00 1.8200635206e-01 1.6151815681e-01 2.1370202303e-01 2.0488195250e-02 3.1695670974e-02 9.1860049328e-01 1.0000000000e+00 7.7268826962e-01 8.1399506719e-02 1.4591222367e-01
1.3450000000e+00 1.7504973879e-01 1.5696677637e-01 2.0487181842e-01 1.8082962413e-02 2.9822079638e-02 9.4194804100e-01 1.0000000000e+00 7.8759533167e-01 5.8051958997e-02 1.5435270933e-01
1.3500000000e+00 1.6734922264e-01 1.5130261254e-01 1.9587865472e-01 1.6046610102e-02 2.8529432077e-02 9.6552486314e-01 1.0000000000e+00 8.0260676146e-01 3.4475136861e-02 1.6291810168e-01
1.3550000000e+00 1.5889772469e-01 1.4452647153e-01 1.8675303459e-01 1.4371253156e-02 2.7855309901e-02 9.8927000653e-01 1.0000000000e+00 8.1765961647e-01 1.0729993472e-02 1.7161039006e-01
1.3600000000e+00 1.4968842466e-01 1.3663246952e-01 1.7752625048e-01 1.3055955141e-02 2.7837825820e-02 1.0000000000e+00 1.0000000000e+00 8.3269339800e-01 0.0000000000e+00 1.6730660200e-01
1.3650000000e+00 1.3971490884e-01 1.2761952450e-01 1.6823124886e-01 1.2095384341e-02 2.8516340015e-02 1.0000000000e+00 1.0000000000e+00 8.4764498472e-01 0.0000000000e+00 1.5235501528e-01
1.3700000000e+00 1.2897927996e-01 1.1749015435e-01 1.5890118480e-01 1.1489125606e-02 2.9921904838e-02 1.0000000000e+00 1.0000000000e+00 8.6245435476e-01 0.0000000000e+00 1.3754564524e-01
1.3750000000e+00 1.1748939267e-01 1.0624159366e-01 1.4956989884e-01 1.1247799012e-02 3.2080506170e-02 1.0000000000e+00 1.0000000000e+00 8.7706071138e-01 0.0000000000e+00 1.2293928862e-01
1.3800000000e+00 1.0525290408e-01 9.3877458322e-02 1.4027082920e-01 1.1375445761e-02 3.5017925118e-02 1.0000000000e+00 1.0000000000e+00 8.9140468836e-01 0.0000000000e+00 1.0859531164e-01
1.3850000000e+00 9.2277783648e-02 8.0404135754e-02 1.3103723526e-01 1.1873647894e-02 3.8759451612e-02 1.0000000000e+00 1.0000000000e+00 9.0542811155e-01 0.0000000000e+00 9.4571888447e-02
1.3900000000e+00 7.8570139826e-02 6.5823122852e-02 1.2190233171e-01 1.2747016974e-02 4.3332191884e-02 1.0000000000e+00 1.0000000000e+00 9.1907674074e-01 0.0000000000e+00 8.0923259258e-02
1.3950000000e+00 6.4135282396e-02 5.0133200694e-02 1.1289775372e-01 1.4002081703e-02 4.8762471319e-02 1.0000000000e+00 1.0000000000e+00 9.3229830265e-01 0.0000000000e+00 6.7701697350e-02
1.4000000000e+00 4.8977582073e-02 3.3329187924e-02 1.0405404866e-01 1.5648394149e-02 5.5076466584e-02 1.0000000000e+00 1.0000000000e+00 9.4504374266e-01 0.0000000000e+00 5.4956257343e-02
1.4050000000e+00 3.3100335619e-02 1.5424080308e-02 9.5400989056e-02 1.7676255310e-02 6.2300653437e-02 1.0000000000e+00 1.0000000000e+00 9.5726680756e-01 0.0000000000e+00 4.2733192444e-02
1.4100000000e+00 1.6505628044e-02 0.0000000000e+00 8.6965486407e-02 1.6505628044e-02 7.0459858363e-02 1.0000000000e+00 1.0000000000e+00 9.6892648935e-01 0.0000000000e+00 3.1073510647e-02
1.4150000000e+00 0.0000000000e+00 0.0000000000e+00 7.8773915768e-02 0.0000000000e+00 7.8773915768e-02 1.0000000000e+00 1.0000000000e+00 9.7998440266e-01 0.0000000000e+00 2.0015597343e-02
1.4200000000e+00 0.0000000000e+00 0.0000000000e+00 7.0849835873e-02 0.0000000000e+00 7.0849835873e-02 1.0000000000e+00 1.0000000000e+00 9.9040836096e-01 0.0000000000e+00 9.5916390419e-03
1.4250000000e+00 0.0000000000e+00 0.0000000000e+00 6.3214570284e-02 0.0000000000e+00 6.3214570284e-02 1.0000000000e+00 1.0000000000e+00 1.0001686811e+00 0.0000000000e+00 1.6868114471e-04
1.4300000000e+00 0.0000000000e+00 0.0000000000e+00 5.5887684226e-02 0.0000000000e+00 5.5887684226e-02 1.0000000000e+00 1.0000000000e+00 1.0092432499e+00 0.0000000000e+00 9.2432498932e-03
1.4350000000e+00 0.0000000000e+00 0.0000000000e+00 4.8885717988e-02 0.0000000000e+00 4.8885717988e-02 1.0000000000e+00 1.0000000000e+00 1.0176110268e+00 0.0000000000e+00 1.7611026764e-02
1.4400000000e+00 0.0000000000e+00 0.0000000000e+00 4.2223021388e-02 0.0000000000e+00 4.2223021388e-02 1.0000000000e+00 1.0000000000e+00 1.0252602100e+00 0.0000000000e+00 2.5260210037e-02
1.4450000000e+00 0.0000000000e+00 0.0000000000e+00 3.5911723971e-02 0.0000000000e+00 3.5911723971e-02 1.0000000000e+00 1.0000000000e+00 1.0321801901e+00 0.0000000000e+00 3.2180190086e-02
1.4500000000e+00 0.0000000000e+00 0.0000000000e+00 2.9960796237e-02 0.0000000000e+00 2.9960796237e-02 1.0000000000e+00 1.0000000000e+00 1.0383688211e+00 0.0000000000e+00 3.8368821144e-02
1.4550000000e+00 0.0000000000e+00 0.0000000000e+00 2.4377360940e-02 0.0000000000e+00 2.4377360940e-02 1.0000000000e+00 1.0000000000e+00 1.0438262224e+00 0.0000000000e+00 4.3826222420e-02
1.4600000000e+00 0.0000000000e+00 0.0000000000e+00 1.9165515900e-02 0.0000000000e+00 1.9165515900e-02 1.0000000000e+00 1.0000000000e+00 1.0485572815e+00 0.0000000000e+00 4.8557281494e-02
1.4650000000e+00 0.0000000000e+00 0.0000000000e+00 1.4328032732e-02 0.0000000000e+00 1.4328032732e-02 1.0000000000e+00 1.0000000000e+00 1.0525746346e+00 0.0000000000e+00 5.2574634552e-02
1.4700000000e+00 0.0000000000e+00 0.0000000000e+00 9.8641961813e-03 0.0000000000e+00 9.8641961813e-03 1.0000000000e+00 1.0000000000e+00 1.0558919907e+00 0.0000000000e+00 5.5891990662e-02
1.4750000000e+00 0.0000000000e+00 0.0000000000e+00 5.7713836432e-03 0.0000000000e+00 5.7713836432e-03 1.0000000000e+00 1.0000000000e+00 1.0585300922e+00 0.0000000000e+00 5.8530092239e-02
1.4800000000e+00 0.0000000000e+00 0.0000000000e+00 2.0454972982e-03 0.0000000000e+00 2.0454972982e-03 1.0000000000e+00 1.0000000000e+00 1.0605118275e+00 0.0000000000e+00 6.0511827469e-02
1.4850000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3199895620e-03 0.0000000000e+00 1.3199895620e-03 1.0000000000e+00 1.0000000000e+00 1.0618658066e+00 0.0000000000e+00 6.1865806580e-02
1.4900000000e+00 0.0000000000e+00 0.0000000000e+00 -4.3333470821e-03 0.0000000000e+00 4.3333470821e-03 1.0000000000e+00 1.0000000000e+00 1.0626221895e+00 0.0000000000e+00 6.2622189522e-02
1.4950000000e+00 0.0000000000e+00 0.0000000000e+00 -7.0043653250e-03 0.0000000000e+00 7.0043653250e-03 1.0000000000e+00 1.0000000000e+00 1.0628168583e+00 0.0000000000e+00 6.2816858292e-02
1.5000000000e+00 0.0000000000e+00 0.0000000000e+00 -9.3447118998e-03 0.0000000000e+00 9.3447118998e-03 1.0000000000e+00 1.0000000000e+00 1.0624874830e+00 0.0000000000e+00 6.2487483025e-02
1.5050000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1366665363e-02 0.0000000000e+00 1.1366665363e-02 1.0000000000e+00 1.0000000000e+00 1.0616748333e+00 0.0000000000e+00 6.1674833298e-02
1.5100000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3084456325e-02 0.0000000000e+00 1.3084456325e-02 1.0000000000e+00 1.0000000000e+00 1.0604218245e+00 0.0000000000e+00 6.0421824455e-02
1.5150000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4513418078e-02 0.0000000000e+00 1.4513418078e-02 1.0000000000e+00 1.0000000000e+00 1.0587742329e+00 0.0000000000e+00 5.8774232864e-02
1.5200000000e+00 0.0000000000e+00 0.0000000000e+00 -1.5668973327e-02 0.0000000000e+00 1.5668973327e-02 1.0000000000e+00 1.0000000000e+00 1.0567784309e+00 0.0000000000e+00 5.6778430939e-02
1.5250000000e+00 0.0000000000e+00 0.0000000000e+00 -1.6568213701e-02 0.0000000000e+00 1.6568213701e-02 1.0000000000e+00 1.0000000000e+00 1.0544843674e+00 0.0000000000e+00 5.4484367371e-02
1.5300000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7228350043e-02 0.0000000000e+00 1.7228350043e-02 1.0000000000e+00 1.0000000000e+00 1.0519394875e+00 0.0000000000e+00 5.1939487457e-02
1.5350000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7666682601e-02 0.0000000000e+00 1.7666682601e-02 1.0000000000e+00 1.0000000000e+00 1.0491945744e+00 0.0000000000e+00 4.9194574356e-02
1.5400000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7901942134e-02 0.0000000000e+00 1.7901942134e-02 1.0000000000e+00 1.0000000000e+00 1.0462995768e+00 0.0000000000e+00 4.6299576759e-02
1.5450000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7951622605e-02 0.0000000000e+00 1.7951622605e-02 1.0000000000e+00 1.0000000000e+00 1.0433043242e+00 0.0000000000e+00 4.3304324150e-02
1.5500000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7834499478e-02 0.0000000000e+00 1.7834499478e-02 1.0000000000e+00 1.0000000000e+00 1.0402565002e+00 0.0000000000e+00 4.0256500244e-02
1.5550000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7568022013e-02 0.0000000000e+00 1.7568022013e-02 1.0000000000e+00 1.0000000000e+00 1.0372037888e+00 0.0000000000e+00 3.7203788757e-02
1.5600000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7170414329e-02 0.0000000000e+00 1.7170414329e-02 1.0000000000e+00 1.0000000000e+00 1.0341911316e+00 0.0000000000e+00 3.4191131592e-02
1.5650000000e+00 0.0000000000e+00 0.0000000000e+00 -1.6659066081e-02 0.0000000000e+00 1.6659066081e-02 1.0000000000e+00 1.0000000000e+00 1.0312628746e+00 0.0000000000e+00 3.1262874603e-02
1.5700000000e+00 0.0000000000e+00 0.0000000000e+00 -1.6051217914e-02 0.0000000000e+00 1.6051217914e-02 1.0000000000e+00 1.0000000000e+00 1.0284569263e+00 0.0000000000e+00 2.8456926346e-02
1.5750000000e+00 0.0000000000e+00 0.0000000000e+00 -1.5363037586e-02 0.0000000000e+00 1.5363037586e-02 1.0000000000e+00 1.0000000000e+00 1.0258123875e+00 0.0000000000e+00 2.5812387466e-02
1.5800000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4610350132e-02 0.0000000000e+00 1.4610350132e-02 1.0000000000e+00 1.0000000000e+00 1.0233604908e+00 0.0000000000e+00 2.3360490799e-02
1.5850000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3808131218e-02 0.0000000000e+00 1.3808131218e-02 1.0000000000e+00 1.0000000000e+00 1.0211300850e+00 0.0000000000e+00 2.1130084991e-02
1.5900000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2970581651e-02 0.0000000000e+00 1.2970581651e-02 1.0000000000e+00 1.0000000000e+00 1.0191459656e+00 0.0000000000e+00 1.9145965576e-02
1.5950000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2110605836e-02 0.0000000000e+00 1.2110605836e-02 1.0000000000e+00 1.0000000000e+00 1.0174268484e+00 0.0000000000e+00 1.7426848412e-02
1.6000000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1240899563e-02 0.0000000000e+00 1.1240899563e-02 1.0000000000e+00 1.0000000000e+00 1.0159852505e+00 0.0000000000e+00 1.5985250473e-02
1.6050000000e+00 0.0000000000e+00 0.0000000000e+00 -1.0372325778e-02 0.0000000000e+00 1.0372325778e-02 1.0000000000e+00 1.0000000000e+00 1.0148320198e+00 0.0000000000e+00 1.4832019806e-02
1.6100000000e+00 0.0000000000e+00 0.0000000000e+00 -9.5148235559e-03 0.0000000000e+00 9.5148235559e-03 1.0000000000e+00 1.0000000000e+00 1.0139681101e+00 0.0000000000e+00 1.3968110085e-02
1.6150000000e+00 0.0000000000e+00 0.0000000000e+00 -8.6777508259e-03 0.0000000000e+00 8.6777508259e-03 1.0000000000e+00 1.0000000000e+00 1.0133911371e+00 0.0000000000e+00 1.3391137123e-02
1.6200000000e+00 0.0000000000e+00 0.0000000000e+00 -7.8686922789e-03 0.0000000000e+00 7.8686922789e-03 1.0000000000e+00 1.0000000000e+00 1.0130939484e+00 0.0000000000e+00 1.3093948364e-02
1.6250000000e+00 0.0000000000e+00 0.0000000000e+00 -7.0945173502e-03 0.0000000000e+00 7.0945173502e-03 1.0000000000e+00 1.0000000000e+00 1.0130620003e+00 0.0000000000e+00 1.3062000275e-02
1.6300000000e+00 0.0000000000e+00 0.0000000000e+00 -6.3606947660e-03 0.0000000000e+00 6.3606947660e-03 1.0000000000e+00 1.0000000000e+00 1.0132780075e+00 0.0000000000e+00 1.3278007507e-02
1.6350000000e+00 0.0000000000e+00 0.0000000000e+00 -5.6717693806e-03 0.0000000000e+00 5.6717693806e-03 1.0000000000e+00 1.0000000000e+00 1.0137187243e+00 0.0000000000e+00 1.3718724251e-02
1.6400000000e+00 0.0000000000e+00 0.0000000000e+00 -5.0311535597e-03 0.0000000000e+00 5.0311535597e-03 1.0000000000e+00 1.0000000000e+00 1.0143586397e+00 0.0000000000e+00 1.4358639717e-02
1.6450000000e+00 0.0000000000e+00 0.0000000000e+00 -4.4415146112e-03 0.0000000000e+00 4.4415146112e-03 1.0000000000e+00 1.0000000000e+00 1.0151675940e+00 0.0000000000e+00 1.5167593956e-02
1.6500000000e+00 0.0000000000e+00 0.0000000000e+00 -3.9043277502e-03 0.0000000000e+00 3.9043277502e-03 1.0000000000e+00 1.0000000000e+00 1.0161130428e+00 0.0000000000e+00 1.6113042831e-02
1.6550000000e+00 0.0000000000e+00 0.0000000000e+00 -3.4200102091e-03 0.0000000000e+00 3.4200102091e-03 1.0000000000e+00 1.0000000000e+00 1.0171614885e+00 0.0000000000e+00 1.7161488533e-02
1.6600000000e+00 0.0000000000e+00 0.0000000000e+00 -2.9885917902e-03 0.0000000000e+00 2.9885917902e-03 1.0000000000e+00 1.0000000000e+00 1.0182771683e+00 0.0000000000e+00 1.8277168274e-02
1.6650000000e+00 0.0000000000e+00 0.0000000000e+00 -2.6091188192e-03 0.0000000000e+00 2.6091188192e-03 1.0000000000e+00 1.0000000000e+00 1.0194251537e+00 0.0000000000e+00 1.9425153732e-02
1.6700000000e+00 0.0000000000e+00 0.0000000000e+00 -2.2801756859e-03 0.0000000000e+00 2.2801756859e-03 1.0000000000e+00 1.0000000000e+00 1.0205696821e+00 0.0000000000e+00 2.0569682121e-02
1.6750000000e+00 0.0000000000e+00 0.0000000000e+00 -1.9992738962e-03 0.0000000000e+00 1.9992738962e-03 1.0000000000e+00 1.0000000000e+00 1.0216772556e+00 0.0000000000e+00 2.1677255630e-02
1.6800000000e+00 0.0000000000e+00 0.0000000000e+00 -1.7642676830e-03 0.0000000000e+00 1.7642676830e-03 1.0000000000e+00 1.0000000000e+00 1.0227156878e+00 0.0000000000e+00 2.2715687752e-02
1.6850000000e+00 0.0000000000e+00 0.0000000000e+00 -1.5720874071e-03 0.0000000000e+00 1.5720874071e-03 1.0000000000e+00 1.0000000000e+00 1.0236557722e+00 0.0000000000e+00 2.3655772209e-02
1.6900000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4193505049e-03 0.0000000000e+00 1.4193505049e-03 1.0000000000e+00 1.0000000000e+00 1.0244699717e+00 0.0000000000e+00 2.4469971657e-02
1.6950000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3023167849e-03 0.0000000000e+00 1.3023167849e-03 1.0000000000e+00 1.0000000000e+00 1.0251343250e+00 0.0000000000e+00 2.5134325027e-02
1.7000000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2175291777e-03 0.0000000000e+00 1.2175291777e-03 1.0000000000e+00 1.0000000000e+00 1.0256302357e+00 0.0000000000e+00 2.5630235672e-02
1.7050000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1611431837e-03 0.0000000000e+00 1.1611431837e-03 1.0000000000e+00 1.0000000000e+00 1.0259406567e+00 0.0000000000e+00 2.5940656662e-02
1.7100000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1290609837e-03 0.0000000000e+00 1.1290609837e-03 1.0000000000e+00 1.0000000000e+00 1.0260531902e+00 0.0000000000e+00 2.6053190231e-02
1.7150000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1171400547e-03 0.0000000000e+00 1.1171400547e-03 1.0000000000e+00 1.0000000000e+00 1.0259584188e+00 0.0000000000e+00 2.5958418846e-02
1.7200000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1214911938e-03 0.0000000000e+00 1.1214911938e-03 1.0000000000e+00 1.0000000000e+00 1.0256533623e+00 0.0000000000e+00 2.5653362274e-02
1.7250000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1378526688e-03 0.0000000000e+00 1.1378526688e-03 1.0000000000e+00 1.0000000000e+00 1.0251355171e+00 0.0000000000e+00 2.5135517120e-02
1.7300000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1627078056e-03 0.0000000000e+00 1.1627078056e-03 1.0000000000e+00 1.0000000000e+00 1.0244083405e+00 0.0000000000e+00 2.4408340454e-02
1.7350000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1917948723e-03 0.0000000000e+00 1.1917948723e-03 1.0000000000e+00 1.0000000000e+00 1.0234764814e+00 0.0000000000e+00 2.3476481438e-02
1.7400000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2214481831e-03 0.0000000000e+00 1.2214481831e-03 1.0000000000e+00 1.0000000000e+00 1.0223505497e+00 0.0000000000e+00 2.2350549698e-02
1.7450000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2484192848e-03 0.0000000000e+00 1.2484192848e-03 1.0000000000e+00 1.0000000000e+00 1.0210410357e+00 0.0000000000e+00 2.1041035652e-02
1.7500000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2689381838e-03 0.0000000000e+00 1.2689381838e-03 1.0000000000e+00 1.0000000000e+00 1.0195614100e+00 0.0000000000e+00 1.9561409950e-02
1.7550000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2802630663e-03 0.0000000000e+00 1.2802630663e-03 1.0000000000e+00 1.0000000000e+00 1.0179288387e+00 0.0000000000e+00 1.7928838730e-02
1.7600000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2795478106e-03 0.0000000000e+00 1.2795478106e-03 1.0000000000e+00 1.0000000000e+00 1.0161615610e+00 0.0000000000e+00 1.6161561012e-02
1.7650000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2641847134e-03 0.0000000000e+00 1.2641847134e-03 1.0000000000e+00 1.0000000000e+00 1.0142791271e+00 0.0000000000e+00 1.4279127121e-02
1.7700000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2326836586e-03 0.0000000000e+00 1.2326836586e-03 1.0000000000e+00 1.0000000000e+00 1.0123016834e+00 0.0000000000e+00 1.2301683426e-02
1.7750000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1828988791e-03 0.0000000000e+00 1.1828988791e-03 1.0000000000e+00 1.0000000000e+00 1.0102517605e+00 0.0000000000e+00 1.0251760483e-02
1.7800000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1146962643e-03 0.0000000000e+00 1.1146962643e-03 1.0000000000e+00 1.0000000000e+00 1.0081512928e+00 0.0000000000e+00 8.1512928009e-03
1.7850000000e+00 0.0000000000e+00 0.0000000000e+00 -1.0274201632e-03 0.0000000000e+00 1.0274201632e-03 1.0000000000e+00 1.0000000000e+00 1.0060220957e+00 0.0000000000e+00 6.0220956802e-03
1.7900000000e+00 0.0000000000e+00 0.0000000000e+00 -9.2165172100e-04 0.0000000000e+00 9.2165172100e-04 1.0000000000e+00 1.0000000000e+00 1.0038869381e+00 0.0000000000e+00 3.8869380951e-03
1.7950000000e+00 0.0000000000e+00 0.0000000000e+00 -7.9861283302e-04 0.0000000000e+00 7.9861283302e-04 1.0000000000e+00 1.0000000000e+00 1.0017652512e+00 0.0000000000e+00 1.7652511597e-03
1.8000000000e+00 0.0000000000e+00 0.0000000000e+00 -6.6037476063e-04 0.0000000000e+00 6.6037476063e-04 1.0000000000e+00 1.0000000000e+00 9.9967712164e-01 0.0000000000e+00 3.2287836075e-04
1.8050000000e+00 0.0000000000e+00 0.0000000000e+00 -5.1003694534e-04 0.0000000000e+00 5.1003694534e-04 1.0000000000e+00 1.0000000000e+00 9.9763947725e-01 0.0000000000e+00 2.3605227470e-03
1.8100000000e+00 0.0000000000e+00 0.0000000000e+00 -3.5037100315e-04 0.0000000000e+00 3.5037100315e-04 1.0000000000e+00 1.0000000000e+00 9.9566513300e-01 0.0000000000e+00 4.3348670006e-03
1.8150000000e+00 0.0000000000e+00 0.0000000000e+00 -1.8654763699e-04 0.0000000000e+00 1.8654763699e-04 1.0000000000e+00 1.0000000000e+00 9.9376511574e-01 0.0000000000e+00 6.2348842621e-03
1.8200000000e+00 0.0000000000e+00 0.0000000000e+00 -2.3022294044e-05 0.0000000000e+00 2.3022294044e-05 1.0000000000e+00 1.0000000000e+00 9.9194753170e-01 0.0000000000e+00 8.0524682999e-03
1.8250000000e+00 0.0000000000e+00 0.0000000000e+00 1.3469159603e-04 0.0000000000e+00 1.3469159603e-04 1.0000000000e+00 1.0000000000e+00 9.9021375179e-01 0.0000000000e+00 9.7862482071e-03
1.8300000000e+00 0.0000000000e+00 0.0000000000e+00 2.8075277805e-04 0.0000000000e+00 2.8075277805e-04 1.0000000000e+00 1.0000000000e+00 9.8856246471e-01 0.0000000000e+00 1.1437535286e-02
1.8350000000e+00 0.0000000000e+00 0.0000000000e+00 4.0946900845e-04 0.0000000000e+00 4.0946900845e-04 1.0000000000e+00 1.0000000000e+00 9.8698711395e-01 0.0000000000e+00 1.3012886047e-02
1.8400000000e+00 0.0000000000e+00 0.0000000000e+00 5.1485002041e-04 0.0000000000e+00 5.1485002041e-04 1.0000000000e+00 1.0000000000e+00 9.8547762632e-01 0.0000000000e+00 1.4522373676e-02
1.8450000000e+00 0.0000000000e+00 0.0000000000e+00 5.9133768082e-04 0.0000000000e+00 5.9133768082e-04 1.0000000000e+00 1.0000000000e+00 9.8402172327e-01 0.0000000000e+00 1.5978276730e-02
1.8500000000e+00 0.0000000000e+00 0.0000000000e+00 6.3379108906e-04 0.0000000000e+00 6.3379108906e-04 1.0000000000e+00 1.0000000000e+00 9.8260307312e-01 0.0000000000e+00 1.7396926880e-02
1.8550000000e+00 0.0000000000e+00 0.0000000000e+00 6.3762068748e-04 0.0000000000e+00 6.3762068748e-04 1.0000000000e+00 1.0000000000e+00 9.8120218515e-01 0.0000000000e+00 1.8797814846e-02
1.8600000000e+00 0.0000000000e+00 0.0000000000e+00 5.9871375561e-04 0.0000000000e+00 5.9871375561e-04 1.0000000000e+00 1.0000000000e+00 9.7980141640e-01 0.0000000000e+00 2.0198583603e-02
1.8650000000e+00 0.0000000000e+00 0.0000000000e+00 5.1414966583e-04 0.0000000000e+00 5.1414966583e-04 1.0000000000e+00 1.0000000000e+00 9.7838199139e-01 0.0000000000e+00 2.1618008614e-02
1.8700000000e+00 0.0000000000e+00 0.0000000000e+00 3.8167834282e-04 0.0000000000e+00 3.8167834282e-04 1.0000000000e+00 1.0000000000e+00 9.7692394257e-01 0.0000000000e+00 2.3076057434e-02
1.8750000000e+00 0.0000000000e+00 0.0000000000e+00 1.9966065884e-04 0.0000000000e+00 1.9966065884e-04 1.0000000000e+00 1.0000000000e+00 9.7541123629e-01 0.0000000000e+00 2.4588763714e-02
1.8800000000e+00 0.0000000000e+00 0.0000000000e+00 -3.2439827919e-05 0.0000000000e+00 3.2439827919e-05 1.0000000000e+00 1.0000000000e+00 9.7382861376e-01 0.0000000000e+00 2.6171386242e-02
1.8850000000e+00 0.0000000000e+00 0.0000000000e+00 -3.1459331512e-04 0.0000000000e+00 3.1459331512e-04 1.0000000000e+00 1.0000000000e+00 9.7216248512e-01 0.0000000000e+00 2.7837514877e-02
1.8900000000e+00 0.0000000000e+00 0.0000000000e+00 -6.4562261105e-04 0.0000000000e+00 6.4562261105e-04 1.0000000000e+00 1.0000000000e+00 9.7040492296e-01 0.0000000000e+00 2.9595077038e-02
1.8950000000e+00 0.0000000000e+00 0.0000000000e+00 -1.0242015123e-03 0.0000000000e+00 1.0242015123e-03 1.0000000000e+00 1.0000000000e+00 9.6854668856e-01 0.0000000000e+00 3.1453311443e-02
1.9000000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4478564262e-03 0.0000000000e+00 1.4478564262e-03 1.0000000000e+00 1.0000000000e+00 9.6658474207e-01 0.0000000000e+00 3.3415257931e-02
1.9050000000e+00 0.0000000000e+00 0.0000000000e+00 -1.9143670797e-03 0.0000000000e+00 1.9143670797e-03 1.0000000000e+00 1.0000000000e+00 9.6451711655e-01 0.0000000000e+00 3.5482883453e-02
1.9100000000e+00 0.0000000000e+00 0.0000000000e+00 -2.4209171534e-03 0.0000000000e+00 2.4209171534e-03 1.0000000000e+00 1.0000000000e+00 9.6234458685e-01 0.0000000000e+00 3.7655413151e-02
1.9150000000e+00 0.0000000000e+00 0.0000000000e+00 -2.9638558626e-03 0.0000000000e+00 2.9638558626e-03 1.0000000000e+00 1.0000000000e+00 9.6006971598e-01 0.0000000000e+00 3.9930284023e-02
1.9200000000e+00 0.0000000000e+00 0.0000000000e+00 -3.5399347544e-03 0.0000000000e+00 3.5399347544e-03 1.0000000000e+00 1.0000000000e+00 9.5769828558e-01 0.0000000000e+00 4.2301714420e-02
1.9250000000e+00 0.0000000000e+00 0.0000000000e+00 -4.1458457708e-03 0.0000000000e+00 4.1458457708e-03 1.0000000000e+00 1.0000000000e+00 9.5523542166e-01 0.0000000000e+00 4.4764578342e-02
1.9300000000e+00 0.0000000000e+00 0.0000000000e+00 -4.7772377729e-03 0.0000000000e+00 4.7772377729e-03 1.0000000000e+00 1.0000000000e+00 9.5268923044e-01 0.0000000000e+00 4.7310769558e-02
1.9350000000e+00 0.0000000000e+00 0.0000000000e+00 -5.4311454296e-03 0.0000000000e+00 5.4311454296e-03 1.0000000000e+00 1.0000000000e+00 9.5006823540e-01 0.0000000000e+00 4.9931764603e-02
1.9400000000e+00 0.0000000000e+00 0.0000000000e+00 -6.1036497355e-03 0.0000000000e+00 6.1036497355e-03 1.0000000000e+00 1.0000000000e+00 9.4738143682e-01 0.0000000000e+00 5.2618563175e-02
1.9450000000e+00 0.0000000000e+00 0.0000000000e+00 -6.7907869816e-03 0.0000000000e+00 6.7907869816e-03 1.0000000000e+00 1.0000000000e+00 9.4463866949e-01 0.0000000000e+00 5.5361330509e-02
1.9500000000e+00 0.0000000000e+00 0.0000000000e+00 -7.4900239706e-03 0.0000000000e+00 7.4900239706e-03 1.0000000000e+00 1.0000000000e+00 9.4184935093e-01 0.0000000000e+00 5.8150649071e-02
1.9550000000e+00 0.0000000000e+00 0.0000000000e+00 -8.1970542669e-03 0.0000000000e+00 8.1970542669e-03 1.0000000000e+00 1.0000000000e+00 9.3902355433e-01 0.0000000000e+00 6.0976445675e-02
1.9600000000e+00 0.0000000000e+00 0.0000000000e+00 -8.9093893766e-03 0.0000000000e+00 8.9093893766e-03 1.0000000000e+00 1.0000000000e+00 9.3617057800e-01 0.0000000000e+00 6.3829421997e-02
1.9650000000e+00 0.0000000000e+00 0.0000000000e+00 -9.6234381199e-03 0.0000000000e+00 9.6234381199e-03 1.0000000000e+00 1.0000000000e+00 9.3330013752e-01 0.0000000000e+00 6.6699862480e-02
1.9700000000e+00 0.0000000000e+00 0.0000000000e+00 -1.0336533189e-02 0.0000000000e+00 1.0336533189e-02 1.0000000000e+00 1.0000000000e+00 9.3042129278e-01 0.0000000000e+00 6.9578707218e-02
1.9750000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1046096683e-02 0.0000000000e+00 1.1046096683e-02 9.9848045980e-01 1.0000000000e+00 9.2754203081e-01 1.5195401988e-03 7.0938428990e-02
1.9800000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1749014258e-02 0.0000000000e+00 1.1749014258e-02 9.8369404547e-01 9.8550257536e-01 9.2467129230e-01 1.8085298900e-03 5.9022753168e-02
1.9850000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2443333864e-02 0.0000000000e+00 1.2443333864e-02 9.6880608237e-01 9.7106914632e-01 9.2181742191e-01 2.2630639552e-03 4.6988660456e-02
1.9900000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3126417994e-02 0.0000000000e+00 1.3126417994e-02 9.5382305458e-01 9.5674712424e-01 9.1898590326e-01 2.9240696567e-03 3.4837151320e-02
1.9950000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3796418905e-02 0.0000000000e+00 1.3796418905e-02 9.3875143196e-01 9.4254299545e-01 9.1618496180e-01 3.7915634852e-03 2.2566470168e-02
2.0000000000e+00 0.0000000000e+00 0.0000000000e+00 -1.4451310039e-02 0.0000000000e+00 1.4451310039e-02 9.2359767063e-01 9.2845925285e-01 9.1342020035e-01 4.8615822215e-03 1.0177470285e-02


==> figuras/muestra_37.dat <==
t C0 C1 C2 errC1 errC2 S0 S1 S2 errS1 errS2
5.0000000000e-03 0.0000000000e+00 4.1422934008e-01 -6.8352371454e-03 4.1422934008e-01 6.8352371454e-03 0.0000000000e+00 0.0000000000e+00 2.9907673597e-03 0.0000000000e+00 2.9907673597e-03
1.0000000000e-02 0.0000000000e+00 4.2929764504e-01 -4.2499154806e-03 4.2929764504e-01 4.2499154806e-03 0.0000000000e+00 0.0000000000e+00 7.5820386410e-03 0.0000000000e+00 7.5820386410e-03
1.5000000000e-02 0.0000000000e+00 4.3147942137e-01 -1.5528053045e-03 4.3147942137e-01 1.5528053045e-03 0.0000000000e+00 0.0000000000e+00 1.2057527900e-02 0.0000000000e+00 1.2057527900e-02
2.0000000000e-02 0.0000000000e+00 4.3377567611e-01 1.2581497431e-03 4.3377567611e-01 1.2581497431e-03 0.0000000000e+00 0.0000000000e+00 1.6415968537e-02 0.0000000000e+00 1.6415968537e-02
2.5000000000e-02 0.0000000000e+00 4.3615692436e-01 4.1842013597e-03 4.3615692436e-01 4.1842013597e-03 0.0000000000e+00 0.0000000000e+00 2.0652443171e-02 0.0000000000e+00 2.0652443171e-02
3.0000000000e-02 0.0000000000e+00 4.3859286989e-01 7.2262138128e-03 4.3859286989e-01 7.2262138128e-03 0.0000000000e+00 5.3337113057e-04 2.4766102433e-02 5.3337113057e-04 2.4766102433e-02
3.5000000000e-02 0.0000000000e+00 4.4106064882e-01 1.0385915637e-02 4.4106064882e-01 1.0385915637e-02 0.0000000000e+00 1.5972373759e-02 2.8755173087e-02 1.5972373759e-02 2.8755173087e-02
4.0000000000e-02 2.0567480620e-02 4.4353651920e-01 1.3663902879e-02 4.2296903858e-01 6.9035777408e-03 0.0000000000e+00 3.1315548705e-02 3.2616689801e-02 3.1315548705e-02 3.2616689801e-02
4.5000000000e-02 4.0670948105e-02 4.4561512785e-01 1.7060860991e-02 4.0494417975e-01 2.3610087113e-02 0.0000000000e+00 4.6487148599e-02 3.6349162459e-02 4.6487148599e-02 3.6349162459e-02
5.0000000000e-02 6.0613235952e-02 4.4760958994e-01 2.0578682423e-02 3.8699635399e-01 4.0034553529e-02 0.0000000000e+00 6.1450284845e-02 3.9950177073e-02 6.1450284845e-02 3.9950177073e-02
5.5000000000e-02 8.0402774988e-02 4.4959668102e-01 2.4216949940e-02 3.6919390603e-01 5.6185825048e-02 0.0000000000e+00 7.6204087108e-02 4.3418779969e-02 7.6204087108e-02 4.3418779969e-02
6.0000000000e-02 1.0004474584e-01 4.5158062602e-01 2.7976498008e-02 3.5153588018e-01 7.2068247829e-02 0.0000000000e+00 9.0775326629e-02 4.6753257513e-02 9.0775326629e-02 4.6753257513e-02
6.5000000000e-02 1.1949926926e-01 4.5356885475e-01 3.1857341528e-02 3.3406958550e-01 8.7641927729e-02 0.0000000000e+00 1.0520951456e-01 4.9951180816e-02 1.0520951456e-01 4.9951180816e-02
7.0000000000e-02 1.3755846446e-01 4.5556802910e-01 3.5860225558e-02 3.1800956464e-01 1.0169823890e-01 0.0000000000e+00 1.1956032673e-01 5.3012683988e-02 1.1956032673e-01 5.3012683988e-02
7.5000000000e-02 1.5420212424e-01 4.5758417157e-01 3.9984196424e-02 3.0338204733e-01 1.1421792782e-01 0.0000000000e+00 1.3388017299e-01 5.5935367942e-02 1.3388017299e-01 5.5935367942e-02
8.0000000000e-02 1.7067781562e-01 4.5962260982e-01 4.4229283929e-02 2.8894479420e-01 1.2644853169e-01 0.0000000000e+00 1.4821084805e-01 5.8720320463e-02 1.4821084805e-01 5.8720320463e-02
8.5000000000e-02 1.8694598510e-01 4.6168523096e-01 4.8595339060e-02 2.7473924586e-01 1.3835064604e-01 0.0000000000e+00 1.6257928446e-01 6.1364680529e-02 1.6257928446e-01 6.1364680529e-02
9.0000000000e-02 2.0301487152e-01 4.6376965650e-01 5.3080812097e-02 2.6075478498e-01 1.4993405943e-01 0.0000000000e+00 1.7699399167e-01 6.3869185746e-02 1.7699399167e-01 6.3869185746e-02
9.5000000000e-02 2.1889254170e-01 4.6518764155e-01 5.7685002685e-02 2.4629509986e-01 1.6120753901e-01 0.0000000000e+00 1.9144406220e-01 6.6233716905e-02 1.9144406220e-01 6.6233716905e-02
1.0000000000e-01 2.3455873251e-01 4.6658847726e-01 6.2406390905e-02 2.3202974475e-01 1.7215234160e-01 0.0000000000e+00 2.0590148350e-01 6.8459257483e-02 2.0590148350e-01 6.8459257483e-02
1.0500000000e-01 2.4999534846e-01 4.6798861701e-01 6.7244172096e-02 2.1799326855e-01 1.8275117636e-01 0.0000000000e+00 2.2032587446e-01 7.0544965565e-02 2.2032587446e-01 7.0544965565e-02
1.1000000000e-01 2.6521083529e-01 4.6938062888e-01 7.2195053101e-02 2.0416979358e-01 1.9301578219e-01 0.0000000000e+00 2.3466806069e-01 7.2492495179e-02 2.3466806069e-01 7.2492495179e-02
1.1500000000e-01 2.8020220199e-01 4.7010738862e-01 7.7257290483e-02 1.8990518663e-01 2.0294491151e-01 0.0000000000e+00 2.4887674341e-01 7.4302747846e-02 2.4887674341e-01 7.4302747846e-02
1.2000000000e-01 2.9493275627e-01 4.7061222273e-01 8.2428082824e-02 1.7567946646e-01 2.1250467345e-01 0.0000000000e+00 2.6290430813e-01 7.5977049768e-02 2.6290430813e-01 7.5977049768e-02
1.2500000000e-01 3.0941124420e-01 4.7110794671e-01 8.7704300880e-02 1.6169670251e-01 2.2170694332e-01 0.0000000000e+00 2.7670923164e-01 7.7518031001e-02 2.7670923164e-01 7.7518031001e-02
1.3000000000e-01 3.2363976180e-01 4.7159298931e-01 9.3082889915e-02 1.4795322750e-01 2.3055687189e-01 0.0000000000e+00 2.9026281446e-01 7.8927434981e-02 2.9026281446e-01 7.8927434981e-02
1.3500000000e-01 3.3757500297e-01 4.7206647985e-01 9.8559439182e-02 1.3449147688e-01 2.3901556378e-01 0.0000000000e+00 3.0354750741e-01 8.0208808184e-02 3.0354750741e-01 8.0208808184e-02
1.4000000000e-01 3.5122595608e-01 4.7252787878e-01 1.0412934422e-01 1.2130192270e-01 2.4709661186e-01 0.0000000000e+00 3.1655901917e-01 8.1364206970e-02 3.1655901917e-01 8.1364206970e-02
1.4500000000e-01 3.6458843774e-01 4.7297720846e-01 1.0978838801e-01 1.0838877071e-01 2.5480004973e-01 0.0000000000e+00 3.2930401283e-01 8.2398384809e-02 3.2930401283e-01 8.2398384809e-02
1.5000000000e-01 3.7762372328e-01 4.7341468546e-01 1.1553107202e-01 9.5790962182e-02 2.6209265126e-01 0.0000000000e+00 3.4179965091e-01 8.3315454423e-02 3.4179965091e-01 8.3315454423e-02
1.5500000000e-01 3.9034101063e-01 4.7298840778e-01 1.2135173380e-01 8.2647397158e-02 2.6898927682e-01 0.0000000000e+00 3.5406858938e-01 8.4120035172e-02 3.5406858938e-01 8.4120035172e-02
1.6000000000e-01 4.0271833806e-01 4.7160104582e-01 1.2724456191e-01 6.8882707760e-02 2.7547377615e-01 0.0000000000e+00 3.6613795928e-01 8.4817580879e-02 3.6613795928e-01 8.4817580879e-02
1.6500000000e-01 4.1473292286e-01 4.7014095308e-01 1.3320164382e-01 5.5408030222e-02 2.8153127904e-01 0.0000000000e+00 3.7803428936e-01 8.5413828492e-02 3.7803428936e-01 8.5413828492e-02
1.7000000000e-01 4.2639416719e-01 4.6862172323e-01 1.3921549916e-01 4.2227556042e-02 2.8717866803e-01 0.0000000000e+00 3.8978256722e-01 8.5915409029e-02 3.8978256722e-01 8.5915409029e-02
1.7500000000e-01 4.3765016648e-01 4.6705433807e-01 1.4527940750e-01 2.9404171591e-02 2.9237075897e-01 0.0000000000e+00 4.0140365205e-01 8.6329571903e-02 4.0140365205e-01 8.6329571903e-02
1.8000000000e-01 4.4242242175e-01 4.6545168894e-01 1.5138489008e-01 2.3029267185e-02 2.9103753167e-01 0.0000000000e+00 4.1291263319e-01 8.6663164198e-02 4.1291263319e-01 8.6663164198e-02
1.8500000000e-01 4.4563910510e-01 4.6381664937e-01 1.5752203763e-01 1.8177544262e-02 2.8811706748e-01 0.0000000000e+00 4.2431853257e-01 8.6925581098e-02 4.2431853257e-01 8.6925581098e-02
1.9000000000e-01 4.4882528325e-01 4.6214928883e-01 1.6368106008e-01 1.3324005574e-02 2.8514422318e-01 0.0000000000e+00 4.3562393247e-01 8.7125830352e-02 4.3562393247e-01 8.7125830352e-02
1.9500000000e-01 4.5195116592e-01 4.6045063468e-01 1.6985234618e-01 8.4994687565e-03 2.8209881974e-01 0.0000000000e+00 4.4682560730e-01 8.7273463607e-02 4.4682560730e-01 8.7273463607e-02
2.0000000000e-01 4.5498595162e-01 4.5871285067e-01 1.7602460086e-01 3.7268990484e-03 2.7896135075e-01 0.0000000000e+00 4.5791572609e-01 8.7378695607e-02 4.5791572609e-01 8.7378695607e-02
2.0500000000e-01 4.5789978165e-01 4.5692804921e-01 1.8218687177e-01 9.7173243996e-04 2.7571290989e-01 1.8608882136e-02 4.6888267532e-01 8.7452821434e-02 4.5027379319e-01 6.8843939297e-02
2.1000000000e-01 4.6068636165e-01 4.5509164264e-01 1.8832758069e-01 5.5947190024e-03 2.7235878096e-01 4.1671633365e-02 4.7971314853e-01 8.7507843971e-02 4.3804151517e-01 4.5836210606e-02
2.1500000000e-01 4.6334816194e-01 4.5319048647e-01 1.9443292916e-01 1.0157675470e-02 2.6891523279e-01 6.4575610496e-02 4.9039398023e-01 8.7555661798e-02 4.2581836973e-01 2.2980051302e-02
2.2000000000e-01 4.6588761787e-01 4.5121528881e-01 2.0049022138e-01 1.4672329060e-02 2.6539739649e-01 8.7322230567e-02 5.0091294635e-01 8.7610371411e-02 4.1359071579e-01 2.8814084430e-04
2.2500000000e-01 4.6830712693e-01 4.4915827429e-01 2.0648691058e-01 1.9148852645e-02 2.6182021635e-01 1.0991289072e-01 5.1125960365e-01 8.7684661150e-02 4.0134671294e-01 2.2228229566e-02
2.3000000000e-01 4.7060904897e-01 4.4701436822e-01 2.1240782738e-01 2.3594680748e-02 2.5820122159e-01 1.3234896752e-01 5.2142786693e-01 8.7794572115e-02 3.8907889941e-01 4.4554395406e-02
2.3500000000e-01 4.7279570635e-01 4.4478006895e-01 2.1823927760e-01 2.8015637403e-02 2.5455642875e-01 1.5463181632e-01 5.3141432883e-01 8.7954506278e-02 3.7678251251e-01 6.6677310042e-02
2.4000000000e-01 4.7486938423e-01 4.4244849825e-01 2.2396589816e-01 3.2420885981e-02 2.5090348607e-01 1.7676277054e-01 5.4122079578e-01 8.8181026280e-02 3.6445802524e-01 8.8581744256e-02
2.4500000000e-01 4.7683233074e-01 4.4002188482e-01 2.2957302630e-01 3.6810445918e-02 2.4725930444e-01 1.9874314099e-01 5.5085156409e-01 8.8490426540e-02 3.5210842310e-01 1.1025271445e-01
2.5000000000e-01 4.7868675731e-01 4.3750756770e-01 2.3504459858e-01 4.1179189615e-02 2.4364215873e-01 2.2057421520e-01 5.6031557401e-01 8.8899850845e-02 3.3974135881e-01 1.3167436435e-01
2.5500000000e-01 4.8043483896e-01 4.3490000541e-01 2.4036556482e-01 4.5534833548e-02 2.4006927414e-01 2.4225725671e-01 5.6962423482e-01 8.9427314699e-02 3.2736697811e-01 1.5282994201e-01
2.6000000000e-01 4.8207871459e-01 4.3221054989e-01 2.4552008510e-01 4.9868164704e-02 2.3655862950e-01 2.6379350437e-01 5.7879053483e-01 9.0090453625e-02 3.1499703046e-01 1.7370305074e-01
2.6500000000e-01 4.8362048737e-01 4.2944204091e-01 2.5049322844e-01 5.4178446458e-02 2.3312725894e-01 2.8518417166e-01 5.8782938267e-01 9.0908370912e-02 3.0264521100e-01 1.9427580075e-01
2.7000000000e-01 4.8506222505e-01 4.2659936943e-01 2.5526779890e-01 5.8462855621e-02 2.2979442615e-01 3.0643044600e-01 5.9675539726e-01 9.1900326312e-02 2.9032495126e-01 2.1453011969e-01
2.7500000000e-01 4.8640596036e-01 4.2369188542e-01 2.5983011723e-01 6.2714074937e-02 2.2657584314e-01 3.2753348801e-01 6.0558250695e-01 9.3085847795e-02 2.7804901895e-01 2.3444764021e-01
2.8000000000e-01 4.8765369141e-01 4.2071905383e-01 2.6416540146e-01 6.6934637580e-02 2.2348828995e-01 3.4849443086e-01 6.1432419102e-01 9.4484850764e-02 2.6582976016e-01 2.5400958009e-01
2.8500000000e-01 4.8880738208e-01 4.1769416846e-01 2.6825901866e-01 7.1113213624e-02 2.2054836342e-01 3.6931437956e-01 6.2299096928e-01 9.6116572618e-02 2.5367658972e-01 2.7319780694e-01
2.9000000000e-01 4.8986896245e-01 4.1461606204e-01 2.7209764719e-01 7.5252900409e-02 2.1777131526e-01 3.8999441027e-01 6.3159192047e-01 9.8001167178e-02 2.4159751020e-01 2.9199324310e-01
2.9500000000e-01 4.9084032924e-01 4.1148483824e-01 2.7566823363e-01 7.9355491003e-02 2.1517209560e-01 4.1053489052e-01 6.4013316687e-01 1.0015926510e-01 2.2959827635e-01 3.1037562541e-01
3.0000000000e-01 4.9172335042e-01 4.0830553195e-01 2.7896022797e-01 8.3417818463e-02 2.1276312245e-01 4.3093310400e-01 6.4861866486e-01 1.0260930657e-01 2.1768556086e-01 3.2832379742e-01
3.0500000000e-01 4.9251988438e-01 4.0507311958e-01 2.8196197748e-01 8.7446764803e-02 2.1055790690e-01 4.5118966609e-01 6.5704944379e-01 1.0537283868e-01 2.0585977770e-01 3.4581682741e-01
3.1000000000e-01 4.9323175942e-01 4.0179141461e-01 2.8466638923e-01 9.1440344808e-02 2.0856537020e-01 4.7130516933e-01 6.6542449039e-01 1.0846710950e-01 1.9411932107e-01 3.6283805983e-01
3.1500000000e-01 4.9386077410e-01 3.9845775209e-01 2.8706473112e-01 9.5403022007e-02 2.0679604297e-01 4.9128018209e-01 6.7374097660e-01 1.1191225797e-01 1.8246079451e-01 3.7936792412e-01
3.2000000000e-01 4.9440869764e-01 3.9506832398e-01 2.8915235400e-01 9.9340373662e-02 2.0525634364e-01 5.1111524724e-01 6.8199467994e-01 1.1572548747e-01 1.7087943270e-01 3.9538975977e-01
3.2500000000e-01 4.9487727040e-01 3.9161809250e-01 2.9092630744e-01 1.0325917790e-01 2.0395096296e-01 5.3081088084e-01 6.9018081954e-01 1.1992423236e-01 1.5936993870e-01 4.1088664848e-01
3.3000000000e-01 4.9526820422e-01 3.8810508319e-01 2.9238450527e-01 1.0716312104e-01 2.0288369895e-01 5.5036757084e-01 6.9829432759e-01 1.2452542782e-01 1.4792675675e-01 4.2584214302e-01
3.3500000000e-01 4.9558318291e-01 3.8452640772e-01 2.9352951050e-01 1.1105677519e-01 2.0205367241e-01 5.6978577578e-01 7.0632939947e-01 1.2954398990e-01 1.3654362369e-01 4.4024178588e-01
3.4000000000e-01 4.9582386266e-01 3.8087439671e-01 2.9436317086e-01 1.1494946595e-01 2.0146069180e-01 5.8906447850e-01 7.1428219633e-01 1.3499429822e-01 1.2521771784e-01 4.5407018028e-01
3.4500000000e-01 4.9599188108e-01 3.7715248156e-01 2.9489278793e-01 1.1883939952e-01 2.0109909315e-01 6.0819785055e-01 7.2214892488e-01 1.4088901877e-01 1.1395107433e-01 4.6730883177e-01
3.5000000000e-01 4.9608888568e-01 3.7335250235e-01 2.9512709379e-01 1.2273638334e-01 2.0096179189e-01 6.2718590339e-01 7.2992810615e-01 1.4723971486e-01 1.0274220276e-01 4.7994618853e-01
3.5500000000e-01 4.9611649922e-01 3.6947559666e-01 2.9507780075e-01 1.2664090256e-01 2.0103869847e-01 6.4602861933e-01 7.3761908806e-01 1.5405602753e-01 9.1590468724e-02 4.9197259180e-01
3.6000000000e-01 4.9607632014e-01 3.6551560227e-01 2.9476022720e-01 1.3056071788e-01 2.0131609294e-01 6.6472594961e-01 7.4522287102e-01 1.6134658456e-01 8.0496921409e-02 5.0337936505e-01
3.6500000000e-01 4.9596992304e-01 3.6147657740e-01 2.9419019818e-01 1.3449334563e-01 2.0177972485e-01 6.8327781248e-01 7.5274188923e-01 1.6911685467e-01 6.9464076756e-02 5.1416095781e-01
3.7000000000e-01 4.9579885906e-01 3.5735407600e-01 2.9338848591e-01 1.3844478306e-01 2.0241037315e-01 7.0168409129e-01 7.6018007185e-01 1.7737250030e-01 5.8495980559e-02 5.2431159099e-01
3.7500000000e-01 4.9556465644e-01 3.5315229562e-01 2.9237818718e-01 1.4241236082e-01 2.0318646927e-01 7.1993978684e-01 7.6754213187e-01 1.8611557782e-01 4.7602345027e-02 5.3382420902e-01
3.8000000000e-01 4.9526884874e-01 3.4886474572e-01 2.9118305445e-01 1.4640410302e-01 2.0408579429e-01 7.3803889147e-01 7.7483399242e-01 1.9534608722e-01 3.6795100952e-02 5.4269280425e-01
3.8500000000e-01 4.9491298042e-01 3.4449844060e-01 2.8983119130e-01 1.5041453982e-01 2.0508178912e-01 7.5598082071e-01 7.8206177266e-01 2.0506399870e-01 2.6080951955e-02 5.5091682201e-01
3.9000000000e-01 4.9449857572e-01 3.4005045368e-01 2.8835189342e-01 1.5444812204e-01 2.0614668229e-01 7.7376494980e-01 7.8923147173e-01 2.1526449919e-01 1.5466521936e-02 5.5850045061e-01
3.9500000000e-01 4.9402713911e-01 3.3551894132e-01 2.8677508235e-01 1.5850819779e-01 2.0725205676e-01 7.9139061111e-01 7.9634882314e-01 2.2594231367e-01 4.9582120238e-03 5.6544829744e-01
4.0000000000e-01 4.9350015582e-01 3.3090579983e-01 2.8513360023e-01 1.6259435599e-01 2.0836655559e-01 8.0885682284e-01 8.0341938512e-01 2.3708997667e-01 5.4374377180e-03 5.7176684617e-01
4.0500000000e-01 4.9291909387e-01 3.2621240384e-01 2.8346139193e-01 1.6670669003e-01 2.0945770194e-01 8.2614972870e-01 8.1044677979e-01 2.4869792163e-01 1.5702948908e-02 5.7745180706e-01
4.1000000000e-01 4.9228547636e-01 3.2143384759e-01 2.8179037571e-01 1.7085162877e-01 2.1049510065e-01 8.4326815359e-01 8.1743460482e-01 2.6075428724e-01 2.5833548776e-02 5.8251386635e-01
4.1500000000e-01 4.9160080991e-01 3.1657053018e-01 2.8015553951e-01 1.7503027973e-01 2.1144527040e-01 8.6021086856e-01 8.2438413768e-01 2.7324515581e-01 3.5826730876e-02 5.8696571274e-01
4.2000000000e-01 4.9086658517e-01 3.1162106770e-01 2.7858960629e-01 1.7924551747e-01 2.1227697889e-01 8.7697658741e-01 8.3129577164e-01 2.8615570068e-01 4.5680815766e-02 5.9082088672e-01
4.2500000000e-01 4.8714418222e-01 3.0658352444e-01 2.7712473273e-01 1.8056065778e-01 2.1001944949e-01 8.9354757849e-01 8.3816869832e-01 2.9946923256e-01 5.5378880168e-02 5.9407834593e-01
4.3000000000e-01 4.8004147114e-01 3.0145274041e-01 2.7579283714e-01 1.7858873073e-01 2.0424863400e-01 9.0990409785e-01 8.4500022725e-01 3.1316602230e-01 6.4903870608e-02 5.9673807555e-01
4.3500000000e-01 4.7268543491e-01 2.9622560593e-01 2.7462226152e-01 1.7645982899e-01 1.9806317339e-01 9.2604387617e-01 8.5178635816e-01 3.2722574472e-01 7.4257518010e-02 5.9881813144e-01
4.4000000000e-01 4.6507673460e-01 2.9090260638e-01 2.7364093065e-01 1.7417412821e-01 1.9143580395e-01 9.4196455946e-01 8.5852272534e-01 3.4162694216e-01 8.3441834113e-02 6.0033761730e-01
4.4500000000e-01 4.5721586406e-01 2.8547575010e-01 2.7287310362e-01 1.7174011396e-01 1.8434276044e-01 9.5766370380e-01 8.6520347330e-01 3.5634648800e-01 9.2460230500e-02 6.0131721580e-01
4.5000000000e-01 4.4910315273e-01 2.7994370663e-01 2.7234008908e-01 1.6915944610e-01 1.7676306365e-01 9.7313877005e-01 8.7182260031e-01 3.7136012316e-01 1.0131616974e-01 6.0177864689e-01
4.5500000000e-01 4.4073876831e-01 2.7430524025e-01 2.7206045389e-01 1.6643352805e-01 1.6867831442e-01 9.8838711858e-01 8.7837368692e-01 3.8664239645e-01 1.1001343166e-01 6.0174472213e-01
4.6000000000e-01 4.3212271950e-01 2.6855566062e-01 2.7204743028e-01 1.6356705887e-01 1.6007528922e-01 1.0000000000e+00 8.8484998241e-01 4.0216654539e-01 1.1515001759e-01 5.9783345461e-01
4.6500000000e-01 4.2325556502e-01 2.6269367598e-01 2.7231359482e-01 1.6056188905e-01 1.5094197020e-01 1.0000000000e+00 8.9124527143e-01 4.1790550947e-01 1.0875472857e-01 5.8209449053e-01
4.7000000000e-01 4.1416529100e-01 2.5671670589e-01 2.7286487818e-01 1.5744858511e-01 1.4130041282e-01 1.0000000000e+00 8.9755356366e-01 4.3383079767e-01 1.0244643634e-01 5.6616920233e-01
4.7500000000e-01 4.0488910409e-01 2.5062307479e-01 2.7370321751e-01 1.5426602930e-01 1.3118588659e-01 1.0000000000e+00 9.0376974621e-01 4.4991433620e-01 9.6230253785e-02 5.5008566380e-01
4.8000000000e-01 3.9544964518e-01 2.4441406362e-01 2.7482903004e-01 1.5103558156e-01 1.2062061514e-01 1.0000000000e+00 9.0988871054e-01 4.6612697840e-01 9.0111289455e-02 5.3387302160e-01
4.8500000000e-01 3.8586547461e-01 2.3809039514e-01 2.7623575926e-01 1.4777507947e-01 1.0962971535e-01 1.0000000000e+00 9.1590729438e-01 4.8243832588e-01 8.4092705619e-02 5.1756167412e-01
4.9000000000e-01 3.7614956610e-01 2.3164877988e-01 2.7791368961e-01 1.4450078622e-01 9.8235876491e-02 1.0000000000e+00 9.2182187162e-01 4.9881929159e-01 7.8178128384e-02 5.0118070841e-01
4.9500000000e-01 3.6632063010e-01 2.2509698328e-01 2.7985084057e-01 1.4122364681e-01 8.6469789529e-02 1.0000000000e+00 9.2763009454e-01 5.1523894072e-01 7.2369905458e-02 4.8476105928e-01
5.0000000000e-01 3.5637961428e-01 2.1843406714e-01 2.8203037381e-01 1.3794554713e-01 7.4349240466e-02 1.0000000000e+00 9.3333101111e-01 5.3166717291e-01 6.6668988890e-02 4.6833282709e-01
5.0500000000e-01 3.4634285108e-01 2.1166261872e-01 2.8443062305e-01 1.3468023235e-01 6.1912228021e-02 1.0000000000e+00 9.3892381010e-01 5.4807466269e-01 6.1076189900e-02 4.5192533731e-01
5.1000000000e-01 3.3620610610e-01 2.0478804387e-01 2.8702959418e-01 1.3141806222e-01 4.9176511915e-02 1.0000000000e+00 9.4440816069e-01 5.6443077326e-01 5.5591839307e-02 4.3556922674e-01
5.1500000000e-01 3.2598472083e-01 1.9781340978e-01 2.8980070353e-01 1.2817131105e-01 3.6184017300e-02 1.0000000000e+00 9.4978503668e-01 5.8070600033e-01 5.0214963320e-02 4.1929399967e-01
5.2000000000e-01 3.1567463996e-01 1.9074152210e-01 2.9271531105e-01 1.2493311786e-01 2.2959328908e-02 1.0000000000e+00 9.5505517247e-01 5.9687089920e-01 4.4944827533e-02 4.0312910080e-01
5.2500000000e-01 3.0527982788e-01 1.8358199548e-01 2.9574358463e-01 1.2169783240e-01 9.5362432430e-03 1.0000000000e+00 9.6021994411e-01 6.1289703846e-01 3.9780055888e-02 3.8710296154e-01
5.3000000000e-01 2.9480496406e-01 1.7633626718e-01 2.9885184765e-01 1.1846869688e-01 4.0468835852e-03 1.0000000000e+00 9.6528140043e-01 6.2875550985e-01 3.4718599572e-02 3.7124449015e-01
5.3500000000e-01 2.8424499034e-01 1.6901083633e-01 3.0200740695e-01 1.1523415401e-01 1.7762416605e-02 1.0000000000e+00 9.7024159952e-01 6.4442104101e-01 2.9758400476e-02 3.5557895899e-01
5.4000000000e-01 2.7360360182e-01 1.6161235970e-01 3.0517441034e-01 1.1199124212e-01 3.1570808520e-02 1.0000000000e+00 9.7510161867e-01 6.5986543894e-01 2.4898381328e-02 3.4013456106e-01
5.4500000000e-01 2.6288303267e-01 1.5414807187e-01 3.0831936002e-01 1.0873496081e-01 4.5436327344e-02 1.0000000000e+00 9.7986410993e-01 6.7506450415e-01 2.0135890066e-02 3.2493549585e-01
5.5000000000e-01 2.5207785419e-01 1.4662449806e-01 3.1140488386e-01 1.0545335613e-01 5.9327029675e-02 1.0000000000e+00 9.8453097135e-01 6.8999332190e-01 1.5469028648e-02 3.1000667810e-01
5.5500000000e-01 2.4118394076e-01 1.3904708539e-01 3.1439754367e-01 1.0213685537e-01 7.3213602907e-02 1.0000000000e+00 9.8910384186e-01 7.0462965965e-01 1.0896158138e-02 2.9537034035e-01
5.6000000000e-01 2.3020891439e-01 1.3142492697e-01 3.1726020575e-01 9.8783987412e-02 8.7051291360e-02 1.0000000000e+00 9.9358479131e-01 7.1895164251e-01 6.4152086942e-03 2.8104835749e-01
5.6500000000e-01 2.1914699886e-01 1.2376364335e-01 3.1996053457e-01 9.5383355508e-02 1.0081353572e-01 1.0000000000e+00 9.9797526853e-01 7.3293924332e-01 2.0247314666e-03 2.6706075668e-01
5.7000000000e-01 2.0799236677e-01 1.1607256114e-01 3.2246530056e-01 9.1919805629e-02 1.1447293379e-01 1.0000000000e+00 1.0000000000e+00 7.4657374620e-01 0.0000000000e+00 2.5342625380e-01
5.7500000000e-01 1.9674009214e-01 1.0835611892e-01 3.2474291325e-01 8.8383973224e-02 1.2800282110e-01 1.0000000000e+00 1.0000000000e+00 7.5983870029e-01 0.0000000000e+00 2.4016129971e-01
5.8000000000e-01 1.8539611811e-01 1.0062529794e-01 3.2676178217e-01 8.4770820175e-02 1.4136566406e-01 1.0000000000e+00 1.0000000000e+00 7.7271807194e-01 0.0000000000e+00 2.2728192806e-01
5.8500000000e-01 1.7395427363e-01 9.2881120577e-02 3.2849612832e-01 8.1073153057e-02 1.5454185469e-01 1.0000000000e+00 1.0000000000e+00 7.8519785404e-01 0.0000000000e+00 2.1480214596e-01
5.9000000000e-01 1.6240832611e-01 8.5135003784e-02 3.2991886139e-01 7.7273322326e-02 1.6751053528e-01 1.0000000000e+00 1.0000000000e+00 7.9726701975e-01 0.0000000000e+00 2.0273298025e-01
5.9500000000e-01 1.5075197600e-01 7.7388858039e-02 3.3100581169e-01 7.3363117960e-02 1.8025383569e-01 1.0000000000e+00 1.0000000000e+00 8.0891472101e-01 0.0000000000e+00 1.9108527899e-01
6.0000000000e-01 1.3898402699e-01 6.9654287912e-02 3.3173537254e-01 6.9329739082e-02 1.9275134555e-01 1.0000000000e+00 1.0000000000e+00 8.2013255358e-01 0.0000000000e+00 1.7986744642e-01
6.0500000000e-01 1.2710414244e-01 6.1928208264e-02 3.3208966255e-01 6.5175934179e-02 2.0498552011e-01 1.0000000000e+00 1.0000000000e+00 8.3091229200e-01 0.0000000000e+00 1.6908770800e-01
6.1000000000e-01 1.1510565969e-01 5.4218362810e-02 3.3204883337e-01 6.0887296878e-02 2.1694317368e-01 1.0000000000e+00 1.0000000000e+00 8.4124964476e-01 0.0000000000e+00 1.5875035524e-01
6.1500000000e-01 1.0298183573e-01 4.6528831023e-02 3.3160257339e-01 5.6453004712e-02 2.2862073766e-01 1.0000000000e+00 1.0000000000e+00 8.5114061832e-01 0.0000000000e+00 1.4885938168e-01
6.2000000000e-01 9.0725841337e-02 3.8858436848e-02 3.3073842525e-01 5.1867404489e-02 2.4001258392e-01 1.0000000000e+00 1.0000000000e+00 8.6058354378e-01 0.0000000000e+00 1.3941645622e-01
6.2500000000e-01 7.8333279067e-02 3.1210393758e-02 3.2944586873e-01 4.7122885309e-02 2.5111258966e-01 1.0000000000e+00 1.0000000000e+00 8.6957573891e-01 0.0000000000e+00 1.3042426109e-01
6.3000000000e-01 6.5804599806e-02 2.3584645323e-02 3.2772099972e-01 4.2219954483e-02 2.6191639991e-01 1.0000000000e+00 1.0000000000e+00 8.7811940908e-01 0.0000000000e+00 1.2188059092e-01
6.3500000000e-01 5.3132573850e-02 1.5980233084e-02 3.2555910945e-01 3.7152340766e-02 2.7242653560e-01 1.0000000000e+00 1.0000000000e+00 8.8621628284e-01 0.0000000000e+00 1.1378371716e-01
6.4000000000e-01 4.0309868785e-02 8.3971526692e-03 3.2296016812e-01 3.1912716116e-02 2.8265029934e-01 1.0000000000e+00 1.0000000000e+00 8.9386820793e-01 0.0000000000e+00 1.0613179207e-01
6.4500000000e-01 2.7329042885e-02 8.3024836734e-04 3.1992548704e-01 2.6498794517e-02 2.9259644416e-01 1.0000000000e+00 1.0000000000e+00 9.0108007193e-01 0.0000000000e+00 9.8919928074e-02
6.5000000000e-01 1.4182538397e-02 0.0000000000e+00 3.1645989418e-01 1.4182538397e-02 3.0227735578e-01 1.0000000000e+00 1.0000000000e+00 9.0785771608e-01 0.0000000000e+00 9.2142283916e-02
6.5500000000e-01 1.2510163691e-03 0.0000000000e+00 3.1256911159e-01 1.2510163691e-03 3.1131809522e-01 1.0000000000e+00 1.0000000000e+00 9.1420781612e-01 0.0000000000e+00 8.5792183876e-02
6.6000000000e-01 0.0000000000e+00 0.0000000000e+00 3.0826339126e-01 0.0000000000e+00 3.0826339126e-01 1.0000000000e+00 1.0000000000e+00 9.2013603449e-01 0.0000000000e+00 7.9863965511e-02
6.6500000000e-01 0.0000000000e+00 0.0000000000e+00 3.0355376005e-01 0.0000000000e+00 3.0355376005e-01 1.0000000000e+00 1.0000000000e+00 9.2565023899e-01 0.0000000000e+00 7.4349761009e-02
6.7000000000e-01 0.0000000000e+00 0.0000000000e+00 2.9845368862e-01 0.0000000000e+00 2.9845368862e-01 1.0000000000e+00 1.0000000000e+00 9.3076026440e-01 0.0000000000e+00 6.9239735603e-02
6.7500000000e-01 0.0000000000e+00 0.0000000000e+00 2.9297888279e-01 0.0000000000e+00 2.9297888279e-01 1.0000000000e+00 1.0000000000e+00 9.3547385931e-01 0.0000000000e+00 6.4526140690e-02
6.8000000000e-01 0.0000000000e+00 0.0000000000e+00 2.8714799881e-01 0.0000000000e+00 2.8714799881e-01 1.0000000000e+00 1.0000000000e+00 9.3980211020e-01 0.0000000000e+00 6.0197889805e-02
6.8500000000e-01 0.0000000000e+00 0.0000000000e+00 2.8097993135e-01 0.0000000000e+00 2.8097993135e-01 1.0000000000e+00 1.0000000000e+00 9.4375413656e-01 0.0000000000e+00 5.6245863438e-02
6.9000000000e-01 0.0000000000e+00 0.0000000000e+00 2.7449613810e-01 0.0000000000e+00 2.7449613810e-01 1.0000000000e+00 1.0000000000e+00 9.4734030962e-01 0.0000000000e+00 5.2659690380e-02
6.9500000000e-01 0.0000000000e+00 0.0000000000e+00 2.6772040129e-01 0.0000000000e+00 2.6772040129e-01 1.0000000000e+00 1.0000000000e+00 9.5057374239e-01 0.0000000000e+00 4.9426257610e-02
7.0000000000e-01 0.0000000000e+00 0.0000000000e+00 2.6067614555e-01 0.0000000000e+00 2.6067614555e-01 1.0000000000e+00 1.0000000000e+00 9.5346122980e-01 0.0000000000e+00 4.6538770199e-02
7.0500000000e-01 0.0000000000e+00 0.0000000000e+00 2.5339129567e-01 0.0000000000e+00 2.5339129567e-01 1.0000000000e+00 1.0000000000e+00 9.5601743460e-01 0.0000000000e+00 4.3982565403e-02
7.1000000000e-01 0.0000000000e+00 0.0000000000e+00 2.4589161575e-01 0.0000000000e+00 2.4589161575e-01 1.0000000000e+00 1.0000000000e+00 9.5825260878e-01 0.0000000000e+00 4.1747391224e-02
7.1500000000e-01 0.0000000000e+00 0.0000000000e+00 2.3820602894e-01 0.0000000000e+00 2.3820602894e-01 1.0000000000e+00 1.0000000000e+00 9.6017837524e-01 0.0000000000e+00 3.9821624756e-02
7.2000000000e-01 0.0000000000e+00 0.0000000000e+00 2.3036345840e-01 0.0000000000e+00 2.3036345840e-01 1.0000000000e+00 1.0000000000e+00 9.6180576086e-01 0.0000000000e+00 3.8194239140e-02
7.2500000000e-01 0.0000000000e+00 0.0000000000e+00 2.2239610553e-01 0.0000000000e+00 2.2239610553e-01 1.0000000000e+00 1.0000000000e+00 9.6314644814e-01 0.0000000000e+00 3.6853551865e-02
7.3000000000e-01 0.0000000000e+00 0.0000000000e+00 2.1433259547e-01 0.0000000000e+00 2.1433259547e-01 1.0000000000e+00 1.0000000000e+00 9.6421271563e-01 0.0000000000e+00 3.5787284374e-02
7.3500000000e-01 0.0000000000e+00 0.0000000000e+00 2.0620623231e-01 0.0000000000e+00 2.0620623231e-01 1.0000000000e+00 1.0000000000e+00 9.6501541138e-01 0.0000000000e+00 3.4984588623e-02
7.4000000000e-01 0.0000000000e+00 0.0000000000e+00 1.9804693758e-01 0.0000000000e+00 1.9804693758e-01 1.0000000000e+00 1.0000000000e+00 9.6556645632e-01 0.0000000000e+00 3.4433543682e-02
7.4500000000e-01 0.0000000000e+00 0.0000000000e+00 1.8988892436e-01 0.0000000000e+00 1.8988892436e-01 1.0000000000e+00 1.0000000000e+00 9.6587699652e-01 0.0000000000e+00 3.4123003483e-02
7.5000000000e-01 0.0000000000e+00 0.0000000000e+00 1.8176271021e-01 0.0000000000e+00 1.8176271021e-01 1.0000000000e+00 1.0000000000e+00 9.6595901251e-01 0.0000000000e+00 3.4040987492e-02
7.5500000000e-01 0.0000000000e+00 0.0000000000e+00 1.7370015383e-01 0.0000000000e+00 1.7370015383e-01 1.0000000000e+00 1.0000000000e+00 9.6582293510e-01 0.0000000000e+00 3.4177064896e-02
7.6000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6573347151e-01 0.0000000000e+00 1.6573347151e-01 1.0000000000e+00 1.0000000000e+00 9.6548086405e-01 0.0000000000e+00 3.4519135952e-02
7.6500000000e-01 0.0000000000e+00 0.0000000000e+00 1.5789127350e-01 0.0000000000e+00 1.5789127350e-01 1.0000000000e+00 1.0000000000e+00 9.6494346857e-01 0.0000000000e+00 3.5056531429e-02
7.7000000000e-01 0.0000000000e+00 0.0000000000e+00 1.5020599961e-01 0.0000000000e+00 1.5020599961e-01 1.0000000000e+00 1.0000000000e+00 9.6422320604e-01 0.0000000000e+00 3.5776793957e-02
7.7500000000e-01 0.0000000000e+00 0.0000000000e+00 1.4270569384e-01 0.0000000000e+00 1.4270569384e-01 1.0000000000e+00 1.0000000000e+00 9.6333026886e-01 0.0000000000e+00 3.6669731140e-02
7.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.3541804254e-01 0.0000000000e+00 1.3541804254e-01 1.0000000000e+00 1.0000000000e+00 9.6227693558e-01 0.0000000000e+00 3.7723064423e-02
7.8500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2836898863e-01 0.0000000000e+00 1.2836898863e-01 1.0000000000e+00 1.0000000000e+00 9.6107393503e-01 0.0000000000e+00 3.8926064968e-02
7.9000000000e-01 0.0000000000e+00 0.0000000000e+00 1.2158427387e-01 0.0000000000e+00 1.2158427387e-01 1.0000000000e+00 1.0000000000e+00 9.5973378420e-01 0.0000000000e+00 4.0266215801e-02
7.9500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1508663744e-01 0.0000000000e+00 1.1508663744e-01 1.0000000000e+00 1.0000000000e+00 9.5826590061e-01 0.0000000000e+00 4.1734099388e-02
8.0000000000e-01 0.0000000000e+00 0.0000000000e+00 1.0889726132e-01 0.0000000000e+00 1.0889726132e-01 1.0000000000e+00 1.0000000000e+00 9.5668447018e-01 0.0000000000e+00 4.3315529823e-02
8.0500000000e-01 0.0000000000e+00 0.0000000000e+00 1.0303451866e-01 0.0000000000e+00 1.0303451866e-01 1.0000000000e+00 1.0000000000e+00 9.5500051975e-01 0.0000000000e+00 4.4999480247e-02
8.1000000000e-01 0.0000000000e+00 0.0000000000e+00 9.7516044974e-02 0.0000000000e+00 9.7516044974e-02 1.0000000000e+00 1.0000000000e+00 9.5322507620e-01 0.0000000000e+00 4.6774923801e-02
8.1500000000e-01 0.0000000000e+00 0.0000000000e+00 9.2356041074e-02 0.0000000000e+00 9.2356041074e-02 1.0000000000e+00 1.0000000000e+00 9.5137113333e-01 0.0000000000e+00 4.8628866673e-02
8.2000000000e-01 0.0000000000e+00 0.0000000000e+00 8.7565660477e-02 0.0000000000e+00 8.7565660477e-02 1.0000000000e+00 1.0000000000e+00 9.4945138693e-01 0.0000000000e+00 5.0548613071e-02
8.2500000000e-01 0.0000000000e+00 0.0000000000e+00 8.3153739572e-02 0.0000000000e+00 8.3153739572e-02 1.0000000000e+00 1.0000000000e+00 9.4747751951e-01 0.0000000000e+00 5.2522480488e-02
8.3000000000e-01 0.0000000000e+00 0.0000000000e+00 7.9127162695e-02 0.0000000000e+00 7.9127162695e-02 1.0000000000e+00 1.0000000000e+00 9.4546341896e-01 0.0000000000e+00 5.4536581039e-02
8.3500000000e-01 0.0000000000e+00 0.0000000000e+00 7.5489029288e-02 0.0000000000e+00 7.5489029288e-02 1.0000000000e+00 1.0000000000e+00 9.4342094660e-01 0.0000000000e+00 5.6579053402e-02
8.4000000000e-01 0.0000000000e+00 0.0000000000e+00 7.2240307927e-02 0.0000000000e+00 7.2240307927e-02 1.0000000000e+00 1.0000000000e+00 9.4136387110e-01 0.0000000000e+00 5.8636128902e-02
8.4500000000e-01 0.0000000000e+00 0.0000000000e+00 6.9378107786e-02 0.0000000000e+00 6.9378107786e-02 1.0000000000e+00 1.0000000000e+00 9.3930506706e-01 0.0000000000e+00 6.0694932938e-02
8.5000000000e-01 0.0000000000e+00 0.0000000000e+00 6.6896364093e-02 0.0000000000e+00 6.6896364093e-02 1.0000000000e+00 1.0000000000e+00 9.3725973368e-01 0.0000000000e+00 6.2740266323e-02
8.5500000000e-01 0.0000000000e+00 0.0000000000e+00 6.4789235592e-02 0.0000000000e+00 6.4789235592e-02 1.0000000000e+00 1.0000000000e+00 9.3523973227e-01 0.0000000000e+00 6.4760267735e-02
8.6000000000e-01 0.0000000000e+00 0.0000000000e+00 6.3044115901e-02 0.0000000000e+00 6.3044115901e-02 1.0000000000e+00 1.0000000000e+00 9.3326103687e-01 0.0000000000e+00 6.6738963127e-02
8.6500000000e-01 0.0000000000e+00 0.0000000000e+00 6.1648592353e-02 0.0000000000e+00 6.1648592353e-02 1.0000000000e+00 1.0000000000e+00 9.3133580685e-01 0.0000000000e+00 6.8664193153e-02
8.7000000000e-01 0.0000000000e+00 0.0000000000e+00 6.0585960746e-02 0.0000000000e+00 6.0585960746e-02 1.0000000000e+00 1.0000000000e+00 9.2947977781e-01 0.0000000000e+00 7.0520222187e-02
8.7500000000e-01 0.0000000000e+00 0.0000000000e+00 5.9837922454e-02 0.0000000000e+00 5.9837922454e-02 1.0000000000e+00 1.0000000000e+00 9.2770594358e-01 0.0000000000e+00 7.2294056416e-02
8.8000000000e-01 0.0000000000e+00 0.0000000000e+00 5.9384480119e-02 0.0000000000e+00 5.9384480119e-02 1.0000000000e+00 1.0000000000e+00 9.2602938414e-01 0.0000000000e+00 7.3970615864e-02
8.8500000000e-01 0.0000000000e+00 0.0000000000e+00 5.9203773737e-02 0.0000000000e+00 5.9203773737e-02 1.0000000000e+00 1.0000000000e+00 9.2446440458e-01 0.0000000000e+00 7.5535595417e-02
8.9000000000e-01 0.0000000000e+00 0.0000000000e+00 5.9269651771e-02 0.0000000000e+00 5.9269651771e-02 1.0000000000e+00 1.0000000000e+00 9.2302447557e-01 0.0000000000e+00 7.6975524426e-02
8.9500000000e-01 0.0000000000e+00 0.0000000000e+00 5.9558853507e-02 0.0000000000e+00 5.9558853507e-02 1.0000000000e+00 1.0000000000e+00 9.2172372341e-01 0.0000000000e+00 7.8276276588e-02
9.0000000000e-01 0.0000000000e+00 0.0000000000e+00 6.0043662786e-02 0.0000000000e+00 6.0043662786e-02 1.0000000000e+00 1.0000000000e+00 9.2057603598e-01 0.0000000000e+00 7.9423964024e-02
9.0500000000e-01 0.0000000000e+00 0.0000000000e+00 6.0696765780e-02 0.0000000000e+00 6.0696765780e-02 1.0000000000e+00 1.0000000000e+00 9.1959351301e-01 0.0000000000e+00 8.0406486988e-02
9.1000000000e-01 0.0000000000e+00 0.0000000000e+00 6.1489775777e-02 0.0000000000e+00 6.1489775777e-02 1.0000000000e+00 1.0000000000e+00 9.1879057884e-01 0.0000000000e+00 8.1209421158e-02
9.1500000000e-01 0.0000000000e+00 0.0000000000e+00 6.2394067645e-02 0.0000000000e+00 6.2394067645e-02 1.0000000000e+00 1.0000000000e+00 9.1817849874e-01 0.0000000000e+00 8.1821501255e-02
9.2000000000e-01 0.0000000000e+00 0.0000000000e+00 6.3381001353e-02 0.0000000000e+00 6.3381001353e-02 1.0000000000e+00 1.0000000000e+00 9.1776931286e-01 0.0000000000e+00 8.2230687141e-02
9.2500000000e-01 0.0000000000e+00 0.0000000000e+00 6.4423397183e-02 0.0000000000e+00 6.4423397183e-02 1.0000000000e+00 1.0000000000e+00 9.1757434607e-01 0.0000000000e+00 8.2425653934e-02
9.3000000000e-01 0.0000000000e+00 0.0000000000e+00 6.5492227674e-02 0.0000000000e+00 6.5492227674e-02 1.0000000000e+00 1.0000000000e+00 9.1760361195e-01 0.0000000000e+00 8.2396388054e-02
9.3500000000e-01 0.0000000000e+00 0.0000000000e+00 6.6560730338e-02 0.0000000000e+00 6.6560730338e-02 1.0000000000e+00 1.0000000000e+00 9.1786658764e-01 0.0000000000e+00 8.2133412361e-02
9.4000000000e-01 0.0000000000e+00 0.0000000000e+00 6.7603319883e-02 0.0000000000e+00 6.7603319883e-02 1.0000000000e+00 1.0000000000e+00 9.1837292910e-01 0.0000000000e+00 8.1627070904e-02
9.4500000000e-01 0.0000000000e+00 0.0000000000e+00 6.8595588207e-02 0.0000000000e+00 6.8595588207e-02 1.0000000000e+00 1.0000000000e+00 9.1912919283e-01 0.0000000000e+00 8.0870807171e-02
9.5000000000e-01 0.0000000000e+00 0.0000000000e+00 6.9513127208e-02 0.0000000000e+00 6.9513127208e-02 1.0000000000e+00 1.0000000000e+00 9.2014425993e-01 0.0000000000e+00 7.9855740070e-02
9.5500000000e-01 0.0000000000e+00 0.0000000000e+00 7.0335850120e-02 0.0000000000e+00 7.0335850120e-02 1.0000000000e+00 1.0000000000e+00 9.2142146826e-01 0.0000000000e+00 7.8578531742e-02
9.6000000000e-01 0.0000000000e+00 0.0000000000e+00 7.1042641997e-02 0.0000000000e+00 7.1042641997e-02 1.0000000000e+00 1.0000000000e+00 9.2296773195e-01 0.0000000000e+00 7.7032268047e-02
9.6500000000e-01 0.0000000000e+00 0.0000000000e+00 7.1615353227e-02 0.0000000000e+00 7.1615353227e-02 1.0000000000e+00 1.0000000000e+00 9.2478537560e-01 0.0000000000e+00 7.5214624405e-02
9.7000000000e-01 0.0000000000e+00 0.0000000000e+00 7.2038128972e-02 0.0000000000e+00 7.2038128972e-02 1.0000000000e+00 1.0000000000e+00 9.2687815428e-01 0.0000000000e+00 7.3121845722e-02
9.7500000000e-01 0.0000000000e+00 0.0000000000e+00 7.2297230363e-02 0.0000000000e+00 7.2297230363e-02 1.0000000000e+00 1.0000000000e+00 9.2924720049e-01 0.0000000000e+00 7.0752799511e-02
9.8000000000e-01 0.0000000000e+00 0.0000000000e+00 7.2379678488e-02 0.0000000000e+00 7.2379678488e-02 1.0000000000e+00 1.0000000000e+00 9.3189293146e-01 0.0000000000e+00 6.8107068539e-02
9.8500000000e-01 0.0000000000e+00 0.0000000000e+00 7.2275638580e-02 0.0000000000e+00 7.2275638580e-02 1.0000000000e+00 1.0000000000e+00 9.3481487036e-01 0.0000000000e+00 6.5185129642e-02
9.9000000000e-01 0.0000000000e+00 0.0000000000e+00 7.1978196502e-02 0.0000000000e+00 7.1978196502e-02 1.0000000000e+00 1.0000000000e+00 9.3801027536e-01 0.0000000000e+00 6.1989724636e-02
9.9500000000e-01 0.0000000000e+00 0.0000000000e+00 7.1479573846e-02 0.0000000000e+00 7.1479573846e-02 1.0000000000e+00 1.0000000000e+00 9.4147747755e-01 0.0000000000e+00 5.8522522449e-02
1.0000000000e+00 0.0000000000e+00 0.0000000000e+00 7.0777297020e-02 0.0000000000e+00 7.0777297020e-02 1.0000000000e+00 1.0000000000e+00 9.4521206617e-01 0.0000000000e+00 5.4787933826e-02
1.0050000000e+00 0.0000000000e+00 0.0000000000e+00 6.9867759943e-02 0.0000000000e+00 6.9867759943e-02 1.0000000000e+00 1.0000000000e+00 9.4920915365e-01 0.0000000000e+00 5.0790846348e-02
1.0100000000e+00 0.0000000000e+00 0.0000000000e+00 6.8752005696e-02 0.0000000000e+00 6.8752005696e-02 1.0000000000e+00 1.0000000000e+00 9.5346224308e-01 0.0000000000e+00 4.6537756920e-02
1.0150000000e+00 0.0000000000e+00 0.0000000000e+00 6.7429855466e-02 0.0000000000e+00 6.7429855466e-02 1.0000000000e+00 1.0000000000e+00 9.5796447992e-01 0.0000000000e+00 4.2035520077e-02
1.0200000000e+00 0.0000000000e+00 0.0000000000e+00 6.5905481577e-02 0.0000000000e+00 6.5905481577e-02 1.0000000000e+00 1.0000000000e+00 9.6270817518e-01 0.0000000000e+00 3.7291824818e-02
1.0250000000e+00 0.0000000000e+00 0.0000000000e+00 6.4181581140e-02 0.0000000000e+00 6.4181581140e-02 1.0000000000e+00 1.0000000000e+00 9.6768373251e-01 0.0000000000e+00 3.2316267490e-02
1.0300000000e+00 0.0000000000e+00 0.0000000000e+00 6.2265694141e-02 0.0000000000e+00 6.2265694141e-02 1.0000000000e+00 1.0000000000e+00 9.7288131714e-01 0.0000000000e+00 2.7118682861e-02
1.0350000000e+00 0.0000000000e+00 0.0000000000e+00 6.0163334012e-02 0.0000000000e+00 6.0163334012e-02 1.0000000000e+00 1.0000000000e+00 9.7829043865e-01 0.0000000000e+00 2.1709561348e-02
1.0400000000e+00 0.0000000000e+00 0.0000000000e+00 5.7881906629e-02 0.0000000000e+00 5.7881906629e-02 1.0000000000e+00 1.0000000000e+00 9.8389911652e-01 0.0000000000e+00 1.6100883484e-02
1.0450000000e+00 0.0000000000e+00 0.0000000000e+00 5.5432036519e-02 0.0000000000e+00 5.5432036519e-02 1.0000000000e+00 1.0000000000e+00 9.8969459534e-01 0.0000000000e+00 1.0305404663e-02
1.0500000000e+00 0.0000000000e+00 0.0000000000e+00 5.2821919322e-02 0.0000000000e+00 5.2821919322e-02 1.0000000000e+00 1.0000000000e+00 9.9566453695e-01 0.0000000000e+00 4.3354630470e-03
1.0550000000e+00 0.0000000000e+00 0.0000000000e+00 5.0062194467e-02 0.0000000000e+00 5.0062194467e-02 1.0000000000e+00 1.0000000000e+00 1.0017938614e+00 0.0000000000e+00 1.7938613892e-03
1.0600000000e+00 0.0000000000e+00 0.0000000000e+00 4.7164455056e-02 0.0000000000e+00 4.7164455056e-02 1.0000000000e+00 1.0000000000e+00 1.0080679655e+00 0.0000000000e+00 8.0679655075e-03
1.0650000000e+00 0.0000000000e+00 0.0000000000e+00 4.4139459729e-02 0.0000000000e+00 4.4139459729e-02 1.0000000000e+00 1.0000000000e+00 1.0144709349e+00 0.0000000000e+00 1.4470934868e-02
1.0700000000e+00 0.0000000000e+00 0.0000000000e+00 4.0998473763e-02 0.0000000000e+00 4.0998473763e-02 1.0000000000e+00 1.0000000000e+00 1.0209846497e+00 0.0000000000e+00 2.0984649658e-02
1.0750000000e+00 0.0000000000e+00 0.0000000000e+00 3.7753239274e-02 0.0000000000e+00 3.7753239274e-02 1.0000000000e+00 1.0000000000e+00 1.0275933743e+00 0.0000000000e+00 2.7593374252e-02
1.0800000000e+00 0.0000000000e+00 0.0000000000e+00 3.4418269992e-02 0.0000000000e+00 3.4418269992e-02 1.0000000000e+00 1.0000000000e+00 1.0342781544e+00 0.0000000000e+00 3.4278154373e-02
1.0850000000e+00 0.0000000000e+00 0.0000000000e+00 3.1003817916e-02 0.0000000000e+00 3.1003817916e-02 1.0000000000e+00 1.0000000000e+00 1.0410199165e+00 0.0000000000e+00 4.1019916534e-02
1.0900000000e+00 0.0000000000e+00 0.0000000000e+00 2.7522176504e-02 0.0000000000e+00 2.7522176504e-02 1.0000000000e+00 1.0000000000e+00 1.0477975607e+00 0.0000000000e+00 4.7797560692e-02
1.0950000000e+00 0.0000000000e+00 0.0000000000e+00 2.3985102773e-02 0.0000000000e+00 2.3985102773e-02 1.0000000000e+00 1.0000000000e+00 1.0545896292e+00 0.0000000000e+00 5.4589629173e-02
1.1000000000e+00 0.0000000000e+00 0.0000000000e+00 2.0405247808e-02 0.0000000000e+00 2.0405247808e-02 1.0000000000e+00 1.0000000000e+00 1.0613756180e+00 0.0000000000e+00 6.1375617981e-02
1.1050000000e+00 0.0000000000e+00 0.0000000000e+00 1.6795441508e-02 0.0000000000e+00 1.6795441508e-02 1.0000000000e+00 1.0000000000e+00 1.0681296587e+00 0.0000000000e+00 6.8129658699e-02
1.1100000000e+00 0.0000000000e+00 0.0000000000e+00 1.3164922595e-02 0.0000000000e+00 1.3164922595e-02 1.0000000000e+00 1.0000000000e+00 1.0748287439e+00 0.0000000000e+00 7.4828743935e-02
1.1150000000e+00 0.0000000000e+00 0.0000000000e+00 9.5263421535e-03 0.0000000000e+00 9.5263421535e-03 1.0000000000e+00 1.0000000000e+00 1.0814455748e+00 0.0000000000e+00 8.1445574760e-02
1.1200000000e+00 0.0000000000e+00 0.0000000000e+00 5.8913975954e-03 0.0000000000e+00 5.8913975954e-03 1.0000000000e+00 1.0000000000e+00 1.0879546404e+00 0.0000000000e+00 8.7954640388e-02
1.1250000000e+00 0.0000000000e+00 0.0000000000e+00 2.2681951523e-03 0.0000000000e+00 2.2681951523e-03 1.0000000000e+00 1.0000000000e+00 1.0943273306e+00 0.0000000000e+00 9.4327330589e-02
1.1300000000e+00 0.0000000000e+00 0.0000000000e+00 -1.3299137354e-03 0.0000000000e+00 1.3299137354e-03 1.0000000000e+00 1.0000000000e+00 1.1005315781e+00 0.0000000000e+00 1.0053157806e-01
1.1350000000e+00 0.0000000000e+00 0.0000000000e+00 -4.8945695162e-03 0.0000000000e+00 4.8945695162e-03 1.0000000000e+00 1.0000000000e+00 1.1065388918e+00 0.0000000000e+00 1.0653889179e-01
1.1400000000e+00 0.0000000000e+00 0.0000000000e+00 -8.4162652493e-03 0.0000000000e+00 8.4162652493e-03 1.0000000000e+00 1.0000000000e+00 1.1123139858e+00 0.0000000000e+00 1.1231398582e-01
1.1450000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1885866523e-02 0.0000000000e+00 1.1885866523e-02 1.0000000000e+00 1.0000000000e+00 1.1178249121e+00 0.0000000000e+00 1.1782491207e-01
1.1500000000e+00 0.0000000000e+00 0.0000000000e+00 -1.5293642879e-02 0.0000000000e+00 1.5293642879e-02 1.0000000000e+00 1.0000000000e+00 1.1230341196e+00 0.0000000000e+00 1.2303411961e-01
1.1550000000e+00 0.0000000000e+00 0.0000000000e+00 -1.8632605672e-02 0.0000000000e+00 1.8632605672e-02 1.0000000000e+00 1.0000000000e+00 1.1279056072e+00 0.0000000000e+00 1.2790560722e-01
1.1600000000e+00 0.0000000000e+00 0.0000000000e+00 -2.1893382072e-02 0.0000000000e+00 2.1893382072e-02 1.0000000000e+00 1.0000000000e+00 1.1323999166e+00 0.0000000000e+00 1.3239991665e-01
1.1650000000e+00 0.0000000000e+00 0.0000000000e+00 -2.5068566203e-02 0.0000000000e+00 2.5068566203e-02 1.0000000000e+00 1.0000000000e+00 1.1364766359e+00 0.0000000000e+00 1.3647663593e-01
1.1700000000e+00 0.0000000000e+00 0.0000000000e+00 -2.8149962425e-02 0.0000000000e+00 2.8149962425e-02 1.0000000000e+00 1.0000000000e+00 1.1400947571e+00 0.0000000000e+00 1.4009475708e-01
1.1750000000e+00 0.0000000000e+00 0.0000000000e+00 -3.1132355332e-02 0.0000000000e+00 3.1132355332e-02 1.0000000000e+00 1.0000000000e+00 1.1432111263e+00 0.0000000000e+00 1.4321112633e-01
1.1800000000e+00 0.0000000000e+00 0.0000000000e+00 -3.4008458257e-02 0.0000000000e+00 3.4008458257e-02 1.0000000000e+00 1.0000000000e+00 1.1457837820e+00 0.0000000000e+00 1.4578378201e-01
1.1850000000e+00 0.0000000000e+00 0.0000000000e+00 -3.6769881845e-02 0.0000000000e+00 3.6769881845e-02 1.0000000000e+00 1.0000000000e+00 1.1477649212e+00 0.0000000000e+00 1.4776492119e-01
1.1900000000e+00 0.0000000000e+00 0.0000000000e+00 -3.9412274957e-02 0.0000000000e+00 3.9412274957e-02 1.0000000000e+00 1.0000000000e+00 1.1491094828e+00 0.0000000000e+00 1.4910948277e-01
1.1950000000e+00 0.0000000000e+00 0.0000000000e+00 -4.1929706931e-02 0.0000000000e+00 4.1929706931e-02 1.0000000000e+00 1.0000000000e+00 1.1497728825e+00 0.0000000000e+00 1.4977288246e-01
1.2000000000e+00 0.0000000000e+00 0.0000000000e+00 -4.4316455722e-02 0.0000000000e+00 4.4316455722e-02 1.0000000000e+00 1.0000000000e+00 1.1497074366e+00 0.0000000000e+00 1.4970743656e-01
1.2050000000e+00 0.0000000000e+00 0.0000000000e+00 -4.6565964818e-02 0.0000000000e+00 4.6565964818e-02 1.0000000000e+00 1.0000000000e+00 1.1488656998e+00 0.0000000000e+00 1.4886569977e-01
1.2100000000e+00 0.0000000000e+00 0.0000000000e+00 -4.8674061894e-02 0.0000000000e+00 4.8674061894e-02 1.0000000000e+00 1.0000000000e+00 1.1472033262e+00 0.0000000000e+00 1.4720332623e-01
1.2150000000e+00 0.0000000000e+00 0.0000000000e+00 -5.0634816289e-02 0.0000000000e+00 5.0634816289e-02 1.0000000000e+00 1.0000000000e+00 1.1446735859e+00 0.0000000000e+00 1.4467358589e-01
1.2200000000e+00 0.0000000000e+00 0.0000000000e+00 -5.2444234490e-02 0.0000000000e+00 5.2444234490e-02 1.0000000000e+00 1.0000000000e+00 1.1412328482e+00 0.0000000000e+00 1.4123284817e-01
1.2250000000e+00 0.0000000000e+00 0.0000000000e+00 -5.4097786546e-02 0.0000000000e+00 5.4097786546e-02 1.0000000000e+00 1.0000000000e+00 1.1368389130e+00 0.0000000000e+00 1.3683891296e-01
1.2300000000e+00 0.0000000000e+00 0.0000000000e+00 -5.5590525270e-02 0.0000000000e+00 5.5590525270e-02 1.0000000000e+00 1.0000000000e+00 1.1314506531e+00 0.0000000000e+00 1.3145065308e-01
1.2350000000e+00 0.0000000000e+00 0.0000000000e+00 -5.6918516755e-02 0.0000000000e+00 5.6918516755e-02 1.0000000000e+00 1.0000000000e+00 1.1250302792e+00 0.0000000000e+00 1.2503027916e-01
1.2400000000e+00 0.0000000000e+00 0.0000000000e+00 -5.8076873422e-02 0.0000000000e+00 5.8076873422e-02 1.0000000000e+00 1.0000000000e+00 1.1175432205e+00 0.0000000000e+00 1.1754322052e-01
1.2450000000e+00 0.0000000000e+00 0.0000000000e+00 -5.9061631560e-02 0.0000000000e+00 5.9061631560e-02 1.0000000000e+00 1.0000000000e+00 1.1089553833e+00 0.0000000000e+00 1.0895538330e-01
1.2500000000e+00 0.0000000000e+00 0.0000000000e+00 -5.9869483113e-02 0.0000000000e+00 5.9869483113e-02 1.0000000000e+00 1.0000000000e+00 1.0992447138e+00 0.0000000000e+00 9.9244713783e-02
1.2550000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0496583581e-02 0.0000000000e+00 6.0496583581e-02 1.0000000000e+00 1.0000000000e+00 1.0883847475e+00 0.0000000000e+00 8.8384747505e-02
1.2600000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0938283801e-02 0.0000000000e+00 6.0938283801e-02 1.0000000000e+00 1.0000000000e+00 1.0763609409e+00 0.0000000000e+00 7.6360940933e-02
1.2650000000e+00 0.0000000000e+00 0.0000000000e+00 -6.1193153262e-02 0.0000000000e+00 6.1193153262e-02 1.0000000000e+00 1.0000000000e+00 1.0631617308e+00 0.0000000000e+00 6.3161730766e-02
1.2700000000e+00 0.0000000000e+00 0.0000000000e+00 -6.1256363988e-02 0.0000000000e+00 6.1256363988e-02 1.0000000000e+00 1.0000000000e+00 1.0487825871e+00 0.0000000000e+00 4.8782587051e-02
1.2750000000e+00 0.0000000000e+00 0.0000000000e+00 -6.1124905944e-02 0.0000000000e+00 6.1124905944e-02 1.0000000000e+00 1.0000000000e+00 1.0332252979e+00 0.0000000000e+00 3.3225297928e-02
1.2800000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0796543956e-02 0.0000000000e+00 6.0796543956e-02 1.0000000000e+00 1.0000000000e+00 1.0165001154e+00 0.0000000000e+00 1.6500115395e-02
1.2850000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0268059373e-02 0.0000000000e+00 6.0268059373e-02 1.0000000000e+00 1.0000000000e+00 9.9862509966e-01 0.0000000000e+00 1.3749003410e-03
1.2900000000e+00 0.0000000000e+00 0.0000000000e+00 -5.9537246823e-02 0.0000000000e+00 5.9537246823e-02 1.0000000000e+00 1.0000000000e+00 9.7962468863e-01 0.0000000000e+00 2.0375311375e-02
1.2950000000e+00 0.0000000000e+00 0.0000000000e+00 -5.8602675796e-02 0.0000000000e+00 5.8602675796e-02 1.0000000000e+00 1.0000000000e+00 9.5953416824e-01 0.0000000000e+00 4.0465831757e-02
1.3000000000e+00 0.0000000000e+00 0.0000000000e+00 -5.7459756732e-02 0.0000000000e+00 5.7459756732e-02 1.0000000000e+00 1.0000000000e+00 9.3839526176e-01 0.0000000000e+00 6.1604738235e-02
1.3050000000e+00 0.0000000000e+00 0.0000000000e+00 -5.6110128760e-02 0.0000000000e+00 5.6110128760e-02 1.0000000000e+00 1.0000000000e+00 9.1626089811e-01 0.0000000000e+00 8.3739101887e-02
1.3100000000e+00 0.0000000000e+00 0.0000000000e+00 -5.4549887776e-02 0.0000000000e+00 5.4549887776e-02 1.0000000000e+00 1.0000000000e+00 8.9319074154e-01 0.0000000000e+00 1.0680925846e-01
1.3150000000e+00 0.0000000000e+00 0.0000000000e+00 -5.2779927850e-02 0.0000000000e+00 5.2779927850e-02 1.0000000000e+00 1.0000000000e+00 8.6925214529e-01 0.0000000000e+00 1.3074785471e-01
1.3200000000e+00 0.0000000000e+00 0.0000000000e+00 -5.0799086690e-02 0.0000000000e+00 5.0799086690e-02 1.0000000000e+00 1.0000000000e+00 8.4452420473e-01 0.0000000000e+00 1.5547579527e-01
1.3250000000e+00 0.0000000000e+00 0.0000000000e+00 -4.8606470227e-02 0.0000000000e+00 4.8606470227e-02 1.0000000000e+00 1.0000000000e+00 8.1909149885e-01 0.0000000000e+00 1.8090850115e-01
1.3300000000e+00 0.0000000000e+00 0.0000000000e+00 -4.6203628182e-02 0.0000000000e+00 4.6203628182e-02 1.0000000000e+00 1.0000000000e+00 7.9304641485e-01 0.0000000000e+00 2.0695358515e-01
1.3350000000e+00 0.0000000000e+00 0.0000000000e+00 -4.3590679765e-02 0.0000000000e+00 4.3590679765e-02 3.6462334633e-01 1.3427274947e-01 7.6648998260e-01 2.3035059686e-01 4.0186663627e-01
1.3400000000e+00 0.0000000000e+00 0.0000000000e+00 -4.0769860148e-02 0.0000000000e+00 4.0769860148e-02 3.6491489927e-01 1.3474607806e-01 7.3952966928e-01 2.3016882121e-01 3.7461477001e-01
1.3450000000e+00 0.0000000000e+00 0.0000000000e+00 -3.7742599845e-02 0.0000000000e+00 3.7742599845e-02 3.6517678332e-01 1.3520770473e-01 7.1227490902e-01 2.2996907860e-01 3.4709812570e-01
1.3500000000e+00 0.0000000000e+00 0.0000000000e+00 -3.4512177110e-02 0.0000000000e+00 3.4512177110e-02 3.6540901472e-01 1.3565772920e-01 6.8484514952e-01 2.2975128552e-01 3.1943613480e-01
1.3550000000e+00 0.0000000000e+00 0.0000000000e+00 -3.1081721187e-02 0.0000000000e+00 3.1081721187e-02 3.6561160918e-01 1.3609618604e-01 6.5736073256e-01 2.2951542314e-01 2.9174912338e-01
1.3600000000e+00 0.0000000000e+00 0.0000000000e+00 -2.7454957366e-02 0.0000000000e+00 2.7454957366e-02 3.6578458185e-01 1.3652341499e-01 6.2994503975e-01 2.2926116687e-01 2.6416045790e-01
1.3650000000e+00 0.0000000000e+00 0.0000000000e+00 -2.3638501763e-02 0.0000000000e+00 2.3638501763e-02 3.6592794736e-01 1.3693916582e-01 6.0272562504e-01 2.2898878154e-01 2.3679767768e-01
1.3700000000e+00 0.0000000000e+00 0.0000000000e+00 -1.9634112716e-02 0.0000000000e+00 1.9634112716e-02 3.6604171972e-01 1.3734323111e-01 5.7582759857e-01 2.2869848861e-01 2.0978587885e-01
1.3750000000e+00 0.0000000000e+00 0.0000000000e+00 -1.5452668071e-02 0.0000000000e+00 1.5452668071e-02 3.6612591240e-01 1.3773533426e-01 5.4937803745e-01 2.2839057814e-01 1.8325212505e-01
1.3800000000e+00 0.0000000000e+00 0.0000000000e+00 -1.1097043753e-02 0.0000000000e+00 1.1097043753e-02 3.6618053824e-01 1.3811514421e-01 5.2350080013e-01 2.2806539403e-01 1.5732026189e-01
1.3850000000e+00 0.0000000000e+00 0.0000000000e+00 -6.5786391497e-03 0.0000000000e+00 6.5786391497e-03 3.6620560947e-01 1.3852656656e-01 4.9832028151e-01 2.2767904291e-01 1.3211467203e-01
1.3900000000e+00 0.0000000000e+00 0.0000000000e+00 -1.9042342901e-03 0.0000000000e+00 1.9042342901e-03 3.6620113771e-01 1.3895048605e-01 4.7395420074e-01 2.2725065166e-01 1.0775306303e-01
1.3950000000e+00 0.0000000000e+00 0.0000000000e+00 2.9169321060e-03 0.0000000000e+00 2.9169321060e-03 3.6618215922e-01 1.3935970278e-01 4.5051693916e-01 2.2682245645e-01 8.4334779941e-02
1.4000000000e+00 0.0000000000e+00 0.0000000000e+00 7.8736692667e-03 0.0000000000e+00 7.8736692667e-03 3.6617155931e-01 1.3975300967e-01 4.2811685801e-01 2.2641854964e-01 6.1945298694e-02
1.4050000000e+00 0.0000000000e+00 0.0000000000e+00 1.2955978513e-02 0.0000000000e+00 1.2955978513e-02 3.6612961979e-01 1.4012946407e-01 4.0685641766e-01 2.2600015571e-01 4.0726797871e-02
1.4100000000e+00 0.0000000000e+00 0.0000000000e+00 1.8150731921e-02 0.0000000000e+00 1.8150731921e-02 3.6605635056e-01 1.4048836958e-01 3.8682895899e-01 2.2556798098e-01 2.0772608425e-02
1.4150000000e+00 0.0000000000e+00 0.0000000000e+00 2.3446857929e-02 0.0000000000e+00 2.3446857929e-02 3.6595176084e-01 1.4082894647e-01 3.6812388897e-01 2.2512281437e-01 2.1721281258e-03
1.4200000000e+00 0.0000000000e+00 0.0000000000e+00 2.8829738498e-02 0.0000000000e+00 2.8829738498e-02 3.6581585909e-01 1.4115039768e-01 3.5081690550e-01 2.2466546141e-01 1.4998953589e-02
1.4250000000e+00 0.0000000000e+00 0.0000000000e+00 3.4286677837e-02 0.0000000000e+00 3.4286677837e-02 3.6564865301e-01 1.4145192152e-01 3.3497852087e-01 2.2419673149e-01 3.0670132137e-02
1.4300000000e+00 0.0000000000e+00 0.0000000000e+00 3.9801374078e-02 0.0000000000e+00 3.9801374078e-02 3.6545014956e-01 1.4173343216e-01 3.2066661119e-01 2.2371671740e-01 4.4783538363e-02
1.4350000000e+00 0.0000000000e+00 0.0000000000e+00 4.5358732343e-02 0.0000000000e+00 4.5358732343e-02 3.6522035492e-01 1.4199410718e-01 3.0793184042e-01 2.2322624774e-01 5.7288514501e-02
1.4400000000e+00 0.0000000000e+00 0.0000000000e+00 5.0944134593e-02 0.0000000000e+00 5.0944134593e-02 3.6495927450e-01 1.4223418424e-01 2.9681181908e-01 2.2272509025e-01 6.8147455420e-02
1.4450000000e+00 0.0000000000e+00 0.0000000000e+00 5.6539162993e-02 0.0000000000e+00 5.6539162993e-02 3.6466691289e-01 1.4245331969e-01 2.8733658791e-01 2.2221359320e-01 7.7330324986e-02
1.4500000000e+00 0.0000000000e+00 0.0000000000e+00 6.2126919627e-02 0.0000000000e+00 6.2126919627e-02 3.6434327391e-01 1.4265205948e-01 2.7952328324e-01 2.2169121443e-01 8.4819990668e-02
1.4550000000e+00 0.0000000000e+00 0.0000000000e+00 6.7688375711e-02 0.0000000000e+00 6.7688375711e-02 3.6398836054e-01 1.4283066332e-01 2.7338141203e-01 2.2115769722e-01 9.0606948515e-02
1.4600000000e+00 0.0000000000e+00 0.0000000000e+00 7.3205724359e-02 0.0000000000e+00 7.3205724359e-02 3.6360217496e-01 1.4298954750e-01 2.6890864968e-01 2.2061262746e-01 9.4693525275e-02
1.4650000000e+00 0.0000000000e+00 0.0000000000e+00 7.8658953309e-02 0.0000000000e+00 7.8658953309e-02 3.6318471849e-01 1.4312969593e-01 2.6609373093e-01 2.2005502256e-01 9.7090987563e-02
1.4700000000e+00 0.0000000000e+00 0.0000000000e+00 8.4028080106e-02 0.0000000000e+00 8.4028080106e-02 3.6273599163e-01 1.4325184591e-01 2.6491582394e-01 2.1948414572e-01 9.7820167694e-02
1.4750000000e+00 0.0000000000e+00 0.0000000000e+00 8.9292809367e-02 0.0000000000e+00 8.9292809367e-02 3.6225599403e-01 1.4335721149e-01 2.6534354687e-01 2.1889878253e-01 9.6912447158e-02
1.4800000000e+00 0.0000000000e+00 0.0000000000e+00 9.4432041049e-02 0.0000000000e+00 9.4432041049e-02 3.6174472446e-01 1.4344715896e-01 2.6733845472e-01 2.1829756550e-01 9.4406269734e-02
1.4850000000e+00 0.0000000000e+00 0.0000000000e+00 9.9423967302e-02 0.0000000000e+00 9.9423967302e-02 3.6120218084e-01 1.4352287482e-01 2.7085196972e-01 2.1767930603e-01 9.0350211125e-02
1.4900000000e+00 0.0000000000e+00 0.0000000000e+00 1.0424694419e-01 0.0000000000e+00 1.0424694419e-01 3.6062836023e-01 1.4358605342e-01 2.7582973242e-01 2.1704230681e-01 8.4798627809e-02
1.4950000000e+00 0.0000000000e+00 0.0000000000e+00 1.0887835920e-01 0.0000000000e+00 1.0887835920e-01 3.6002325877e-01 1.4363836178e-01 2.8221076727e-01 2.1638489698e-01 7.7812491498e-02
1.5000000000e+00 0.0000000000e+00 0.0000000000e+00 1.1329592764e-01 0.0000000000e+00 1.1329592764e-01 3.5938687173e-01 1.4368120206e-01 2.8992357850e-01 2.1570566967e-01 6.9463293230e-02
1.5050000000e+00 0.0000000000e+00 0.0000000000e+00 1.1747692525e-01 0.0000000000e+00 1.1747692525e-01 3.5871919349e-01 1.4371670274e-01 2.9889437556e-01 2.1500249075e-01 5.9824817929e-02
1.5100000000e+00 0.0000000000e+00 0.0000000000e+00 1.2139774859e-01 0.0000000000e+00 1.2139774859e-01 3.5802021751e-01 1.4374650602e-01 3.0904412270e-01 2.1427371149e-01 4.8976094818e-02
1.5150000000e+00 0.0000000000e+00 0.0000000000e+00 1.2503609061e-01 0.0000000000e+00 1.2503609061e-01 3.5728993636e-01 1.4377236662e-01 3.2028701901e-01 2.1351756973e-01 3.7002917341e-02
1.5200000000e+00 0.0000000000e+00 0.0000000000e+00 1.2836983800e-01 0.0000000000e+00 1.2836983800e-01 3.5652834165e-01 1.4379653557e-01 3.3253419399e-01 2.1273180608e-01 2.3994147659e-02
1.5250000000e+00 0.0000000000e+00 0.0000000000e+00 1.3137707114e-01 0.0000000000e+00 1.3137707114e-01 3.5573542412e-01 1.4382031035e-01 3.4569329023e-01 2.1191511377e-01 1.0042133883e-02
1.5300000000e+00 0.0000000000e+00 0.0000000000e+00 1.3403606415e-01 0.0000000000e+00 1.3403606415e-01 3.5491117353e-01 1.4384574603e-01 3.5967177153e-01 2.1106542750e-01 4.7605979938e-03
1.5350000000e+00 0.0000000000e+00 0.0000000000e+00 1.3632585108e-01 0.0000000000e+00 1.3632585108e-01 3.5405557875e-01 1.4387450380e-01 3.7437361479e-01 2.1018107495e-01 2.0318036042e-02
1.5400000000e+00 0.0000000000e+00 0.0000000000e+00 1.3822691143e-01 0.0000000000e+00 1.3822691143e-01 3.5316862766e-01 1.4390801930e-01 3.8970130682e-01 2.0926060836e-01 3.6532679160e-02
1.5450000000e+00 0.0000000000e+00 0.0000000000e+00 1.3972222805e-01 0.0000000000e+00 1.3972222805e-01 3.5225030723e-01 1.4394775414e-01 4.0555852652e-01 2.0830255309e-01 5.3308219283e-02
1.5500000000e+00 0.0000000000e+00 0.0000000000e+00 1.4079472423e-01 0.0000000000e+00 1.4079472423e-01 3.5130060347e-01 1.4399515839e-01 4.2184963822e-01 2.0730544507e-01 7.0549034758e-02
1.5550000000e+00 0.0000000000e+00 0.0000000000e+00 1.4142984152e-01 0.0000000000e+00 1.4142984152e-01 3.5031950140e-01 1.4405112890e-01 4.3848222494e-01 2.0626837251e-01 8.8162723537e-02
1.5600000000e+00 0.0000000000e+00 0.0000000000e+00 1.4161525667e-01 0.0000000000e+00 1.4161525667e-01 3.4930698513e-01 1.4411660495e-01 4.5536381006e-01 2.0519038018e-01 1.0605682493e-01
1.5650000000e+00 0.0000000000e+00 0.0000000000e+00 1.4134280384e-01 0.0000000000e+00 1.4134280384e-01 3.4826303776e-01 1.4419229780e-01 4.7240591049e-01 2.0407073996e-01 1.2414287274e-01
1.5700000000e+00 0.0000000000e+00 0.0000000000e+00 1.4060431719e-01 0.0000000000e+00 1.4060431719e-01 3.4718764142e-01 1.4427856525e-01 4.8952549696e-01 2.0290907618e-01 1.4233785554e-01
1.5750000000e+00 0.0000000000e+00 0.0000000000e+00 1.3939864933e-01 0.0000000000e+00 1.3939864933e-01 3.4608077729e-01 1.4437537655e-01 5.0664186478e-01 2.0170540074e-01 1.6056108749e-01
1.5800000000e+00 0.0000000000e+00 0.0000000000e+00 1.3772563636e-01 0.0000000000e+00 1.3772563636e-01 3.4494242554e-01 1.4448292909e-01 5.2368175983e-01 2.0045949646e-01 1.7873933429e-01
1.5850000000e+00 0.0000000000e+00 0.0000000000e+00 1.3558939099e-01 0.0000000000e+00 1.3558939099e-01 3.4377256537e-01 1.4460050474e-01 5.4057878256e-01 1.9917206063e-01 1.9680621719e-01
1.5900000000e+00 0.0000000000e+00 0.0000000000e+00 1.3299895823e-01 0.0000000000e+00 1.3299895823e-01 3.4257117498e-01 1.4472761501e-01 5.5727154016e-01 1.9784355997e-01 2.1470036519e-01
1.5950000000e+00 0.0000000000e+00 0.0000000000e+00 1.2996806204e-01 0.0000000000e+00 1.2996806204e-01 3.4133823158e-01 1.4486313441e-01 5.7370710373e-01 1.9647509717e-01 2.3236887215e-01
1.6000000000e+00 0.0000000000e+00 0.0000000000e+00 1.2651270628e-01 0.0000000000e+00 1.2651270628e-01 3.4007371137e-01 1.4500582921e-01 5.8983927965e-01 1.9506788216e-01 2.4976556828e-01
1.6050000000e+00 0.0000000000e+00 0.0000000000e+00 1.2265644968e-01 0.0000000000e+00 1.2265644968e-01 3.3877758958e-01 1.4515413828e-01 6.0563087463e-01 1.9362345130e-01 2.6685328506e-01
1.6100000000e+00 0.0000000000e+00 0.0000000000e+00 1.1842480302e-01 0.0000000000e+00 1.1842480302e-01 3.3744984039e-01 1.4530599705e-01 6.2105137110e-01 1.9214384334e-01 2.8360153070e-01
1.6150000000e+00 0.0000000000e+00 0.0000000000e+00 1.1384889483e-01 0.0000000000e+00 1.1384889483e-01 3.3609043701e-01 1.4545943644e-01 6.3607871532e-01 1.9063100057e-01 2.9998827831e-01
1.6200000000e+00 0.0000000000e+00 0.0000000000e+00 1.0896362364e-01 0.0000000000e+00 1.0896362364e-01 3.3469935161e-01 1.4561219363e-01 6.5069830418e-01 1.8908715798e-01 3.1599895256e-01
1.6250000000e+00 0.0000000000e+00 0.0000000000e+00 1.0380768031e-01 0.0000000000e+00 1.0380768031e-01 3.3327655536e-01 1.4576129820e-01 6.6490465403e-01 1.8751525716e-01 3.3162809866e-01
1.6300000000e+00 0.0000000000e+00 0.0000000000e+00 9.8423019052e-02 0.0000000000e+00 9.8423019052e-02 3.3182201840e-01 1.4590421115e-01 6.7869669199e-01 1.8591780725e-01 3.4687467359e-01
1.6350000000e+00 0.0000000000e+00 0.0000000000e+00 9.2854768038e-02 0.0000000000e+00 9.2854768038e-02 3.3033570985e-01 1.4603763219e-01 6.9208228588e-01 1.8429807766e-01 3.6174657603e-01
1.6400000000e+00 0.0000000000e+00 0.0000000000e+00 8.7149649858e-02 0.0000000000e+00 8.7149649858e-02 3.2881759781e-01 1.4615844083e-01 7.0507121086e-01 1.8265915699e-01 3.7625361305e-01
1.6450000000e+00 0.0000000000e+00 0.0000000000e+00 8.1356093287e-02 0.0000000000e+00 8.1356093287e-02 3.2726764935e-01 1.4626320539e-01 7.1767991781e-01 1.8100444396e-01 3.9041226846e-01
1.6500000000e+00 0.0000000000e+00 0.0000000000e+00 7.5524598360e-02 0.0000000000e+00 7.5524598360e-02 3.2568583050e-01 1.4634818708e-01 7.2992771864e-01 1.7933764342e-01 4.0424188814e-01
1.6550000000e+00 0.0000000000e+00 0.0000000000e+00 6.9704547524e-02 0.0000000000e+00 6.9704547524e-02 3.2407210626e-01 1.4641008748e-01 7.4183672667e-01 1.7766201878e-01 4.1776462041e-01
1.6600000000e+00 0.0000000000e+00 0.0000000000e+00 6.3945442438e-02 0.0000000000e+00 6.3945442438e-02 3.2242644060e-01 1.4644514139e-01 7.5343012810e-01 1.7598129921e-01 4.3100368750e-01
1.6650000000e+00 0.0000000000e+00 0.0000000000e+00 5.8296248317e-02 0.0000000000e+00 5.8296248317e-02 3.2074879644e-01 1.4644928852e-01 7.6473087072e-01 1.7429950792e-01 4.4398207429e-01
1.6700000000e+00 0.0000000000e+00 0.0000000000e+00 5.2802994847e-02 0.0000000000e+00 5.2802994847e-02 3.1903913566e-01 1.4641920568e-01 7.7576059103e-01 1.7261992998e-01 4.5672145537e-01
1.6750000000e+00 0.0000000000e+00 0.0000000000e+00 4.7512039542e-02 0.0000000000e+00 4.7512039542e-02 3.1729741912e-01 1.4635072361e-01 7.8653997183e-01 1.7094669550e-01 4.6924255271e-01
1.6800000000e+00 0.0000000000e+00 0.0000000000e+00 4.2462751269e-02 0.0000000000e+00 4.2462751269e-02 3.1552360658e-01 1.4624057208e-01 7.9708540440e-01 1.6928303451e-01 4.8156179781e-01
1.6850000000e+00 0.0000000000e+00 0.0000000000e+00 3.7694886327e-02 0.0000000000e+00 3.7694886327e-02 3.1371765681e-01 1.4608536241e-01 8.0740964413e-01 1.6763229440e-01 4.9369198732e-01
1.6900000000e+00 0.0000000000e+00 0.0000000000e+00 3.3243000507e-02 0.0000000000e+00 3.3243000507e-02 1.0000000000e+00 1.0000000000e+00 8.1752109528e-01 0.0000000000e+00 1.8247890472e-01
1.6950000000e+00 0.0000000000e+00 0.0000000000e+00 2.9139250517e-02 0.0000000000e+00 2.9139250517e-02 1.0000000000e+00 1.0000000000e+00 8.2742315531e-01 0.0000000000e+00 1.7257684469e-01
1.7000000000e+00 0.0000000000e+00 0.0000000000e+00 2.5410488248e-02 0.0000000000e+00 2.5410488248e-02 1.0000000000e+00 1.0000000000e+00 8.3711236715e-01 0.0000000000e+00 1.6288763285e-01
1.7050000000e+00 0.0000000000e+00 0.0000000000e+00 2.2078543901e-02 0.0000000000e+00 2.2078543901e-02 1.0000000000e+00 1.0000000000e+00 8.4658133984e-01 0.0000000000e+00 1.5341866016e-01
1.7100000000e+00 0.0000000000e+00 0.0000000000e+00 1.9163638353e-02 0.0000000000e+00 1.9163638353e-02 1.0000000000e+00 1.0000000000e+00 8.5581386089e-01 0.0000000000e+00 1.4418613911e-01
1.7150000000e+00 0.0000000000e+00 0.0000000000e+00 1.6678899527e-02 0.0000000000e+00 1.6678899527e-02 1.0000000000e+00 1.0000000000e+00 8.6479067802e-01 0.0000000000e+00 1.3520932198e-01
1.7200000000e+00 0.0000000000e+00 0.0000000000e+00 1.4635697007e-02 0.0000000000e+00 1.4635697007e-02 1.0000000000e+00 1.0000000000e+00 8.7348419428e-01 0.0000000000e+00 1.2651580572e-01
1.7250000000e+00 0.0000000000e+00 0.0000000000e+00 1.3038471341e-02 0.0000000000e+00 1.3038471341e-02 1.0000000000e+00 1.0000000000e+00 8.8186323643e-01 0.0000000000e+00 1.1813676357e-01
1.7300000000e+00 0.0000000000e+00 0.0000000000e+00 1.1888325214e-02 0.0000000000e+00 1.1888325214e-02 1.0000000000e+00 1.0000000000e+00 8.8988929987e-01 0.0000000000e+00 1.1011070013e-01
1.7350000000e+00 0.0000000000e+00 0.0000000000e+00 1.1182039976e-02 0.0000000000e+00 1.1182039976e-02 1.0000000000e+00 1.0000000000e+00 8.9752286673e-01 0.0000000000e+00 1.0247713327e-01
1.7400000000e+00 0.0000000000e+00 0.0000000000e+00 1.0912060738e-02 0.0000000000e+00 1.0912060738e-02 1.0000000000e+00 1.0000000000e+00 9.0471667051e-01 0.0000000000e+00 9.5283329487e-02
1.7450000000e+00 0.0000000000e+00 0.0000000000e+00 1.1063829064e-02 0.0000000000e+00 1.1063829064e-02 1.0000000000e+00 1.0000000000e+00 9.1142439842e-01 0.0000000000e+00 8.8575601578e-02
1.7500000000e+00 0.0000000000e+00 0.0000000000e+00 1.1619105935e-02 0.0000000000e+00 1.1619105935e-02 1.0000000000e+00 1.0000000000e+00 9.1759699583e-01 0.0000000000e+00 8.2403004169e-02
1.7550000000e+00 0.0000000000e+00 0.0000000000e+00 1.2552753091e-02 0.0000000000e+00 1.2552753091e-02 1.0000000000e+00 1.0000000000e+00 9.2318493128e-01 0.0000000000e+00 7.6815068722e-02
1.7600000000e+00 0.0000000000e+00 0.0000000000e+00 1.3836562634e-02 0.0000000000e+00 1.3836562634e-02 1.0000000000e+00 1.0000000000e+00 9.2813861370e-01 0.0000000000e+00 7.1861386299e-02
1.7650000000e+00 0.0000000000e+00 0.0000000000e+00 1.5433818102e-02 0.0000000000e+00 1.5433818102e-02 1.0000000000e+00 1.0000000000e+00 9.3241447210e-01 0.0000000000e+00 6.7585527897e-02
1.7700000000e+00 0.0000000000e+00 0.0000000000e+00 1.7301127315e-02 0.0000000000e+00 1.7301127315e-02 1.0000000000e+00 1.0000000000e+00 9.3596941233e-01 0.0000000000e+00 6.4030587673e-02
1.7750000000e+00 0.0000000000e+00 0.0000000000e+00 1.9390568137e-02 0.0000000000e+00 1.9390568137e-02 1.0000000000e+00 1.0000000000e+00 9.3877011538e-01 0.0000000000e+00 6.1229884624e-02
1.7800000000e+00 0.0000000000e+00 0.0000000000e+00 2.1647974849e-02 0.0000000000e+00 2.1647974849e-02 1.0000000000e+00 1.0000000000e+00 9.4078719616e-01 0.0000000000e+00 5.9212803841e-02
1.7850000000e+00 0.0000000000e+00 0.0000000000e+00 2.4013116956e-02 0.0000000000e+00 2.4013116956e-02 1.0000000000e+00 1.0000000000e+00 9.4200438261e-01 0.0000000000e+00 5.7995617390e-02
1.7900000000e+00 0.0000000000e+00 0.0000000000e+00 2.6421621442e-02 0.0000000000e+00 2.6421621442e-02 1.0000000000e+00 1.0000000000e+00 9.4241559505e-01 0.0000000000e+00 5.7584404945e-02
1.7950000000e+00 0.0000000000e+00 0.0000000000e+00 2.8806969523e-02 0.0000000000e+00 2.8806969523e-02 1.0000000000e+00 1.0000000000e+00 9.4202756882e-01 0.0000000000e+00 5.7972431183e-02
1.8000000000e+00 0.0000000000e+00 0.0000000000e+00 3.1099840999e-02 0.0000000000e+00 3.1099840999e-02 1.0000000000e+00 1.0000000000e+00 9.4086259604e-01 0.0000000000e+00 5.9137403965e-02
1.8050000000e+00 0.0000000000e+00 0.0000000000e+00 3.3234313130e-02 0.0000000000e+00 3.3234313130e-02 1.0000000000e+00 1.0000000000e+00 9.3895512819e-01 0.0000000000e+00 6.1044871807e-02
1.8100000000e+00 0.0000000000e+00 0.0000000000e+00 3.5145655274e-02 0.0000000000e+00 3.5145655274e-02 1.0000000000e+00 1.0000000000e+00 9.3636023998e-01 0.0000000000e+00 6.3639760017e-02
1.8150000000e+00 0.0000000000e+00 0.0000000000e+00 3.6778375506e-02 0.0000000000e+00 3.6778375506e-02 1.0000000000e+00 1.0000000000e+00 9.3314433098e-01 0.0000000000e+00 6.6855669022e-02
1.8200000000e+00 0.0000000000e+00 0.0000000000e+00 3.8082942367e-02 0.0000000000e+00 3.8082942367e-02 1.0000000000e+00 1.0000000000e+00 9.2939001322e-01 0.0000000000e+00 7.0609986782e-02
1.8250000000e+00 0.0000000000e+00 0.0000000000e+00 3.9021998644e-02 0.0000000000e+00 3.9021998644e-02 1.0000000000e+00 1.0000000000e+00 9.2519253492e-01 0.0000000000e+00 7.4807465076e-02
1.8300000000e+00 0.0000000000e+00 0.0000000000e+00 3.9571896195e-02 0.0000000000e+00 3.9571896195e-02 1.0000000000e+00 1.0000000000e+00 9.2065888643e-01 0.0000000000e+00 7.9341113567e-02
1.8350000000e+00 0.0000000000e+00 0.0000000000e+00 3.9720699191e-02 0.0000000000e+00 3.9720699191e-02 1.0000000000e+00 1.0000000000e+00 9.1590148211e-01 0.0000000000e+00 8.4098517895e-02
1.8400000000e+00 0.0000000000e+00 0.0000000000e+00 3.9472147822e-02 0.0000000000e+00 3.9472147822e-02 1.0000000000e+00 1.0000000000e+00 9.1104131937e-01 0.0000000000e+00 8.8958680630e-02
1.8450000000e+00 0.0000000000e+00 0.0000000000e+00 3.8842961192e-02 0.0000000000e+00 3.8842961192e-02 1.0000000000e+00 1.0000000000e+00 9.0619593859e-01 0.0000000000e+00 9.3804061413e-02
1.8500000000e+00 0.0000000000e+00 0.0000000000e+00 3.7863805890e-02 0.0000000000e+00 3.7863805890e-02 1.0000000000e+00 1.0000000000e+00 9.0148353577e-01 0.0000000000e+00 9.8516464233e-02
1.8550000000e+00 0.0000000000e+00 0.0000000000e+00 3.6573633552e-02 0.0000000000e+00 3.6573633552e-02 1.0000000000e+00 1.0000000000e+00 8.9701598883e-01 0.0000000000e+00 1.0298401117e-01
1.8600000000e+00 0.0000000000e+00 0.0000000000e+00 3.5022526979e-02 0.0000000000e+00 3.5022526979e-02 1.0000000000e+00 1.0000000000e+00 8.9289599657e-01 0.0000000000e+00 1.0710400343e-01
1.8650000000e+00 0.0000000000e+00 0.0000000000e+00 3.3264607191e-02 0.0000000000e+00 3.3264607191e-02 1.0000000000e+00 1.0000000000e+00 8.8921546936e-01 0.0000000000e+00 1.1078453064e-01
1.8700000000e+00 0.0000000000e+00 0.0000000000e+00 3.1356558204e-02 0.0000000000e+00 3.1356558204e-02 1.0000000000e+00 1.0000000000e+00 8.8605368137e-01 0.0000000000e+00 1.1394631863e-01
1.8750000000e+00 0.0000000000e+00 0.0000000000e+00 2.9358893633e-02 0.0000000000e+00 2.9358893633e-02 1.0000000000e+00 1.0000000000e+00 8.8347560167e-01 0.0000000000e+00 1.1652439833e-01
1.8800000000e+00 0.0000000000e+00 0.0000000000e+00 2.7327895164e-02 0.0000000000e+00 2.7327895164e-02 1.0000000000e+00 1.0000000000e+00 8.8153231144e-01 0.0000000000e+00 1.1846768856e-01
1.8850000000e+00 0.0000000000e+00 0.0000000000e+00 2.5317698717e-02 0.0000000000e+00 2.5317698717e-02 1.0000000000e+00 1.0000000000e+00 8.8025951385e-01 0.0000000000e+00 1.1974048615e-01
1.8900000000e+00 0.0000000000e+00 0.0000000000e+00 2.3378044367e-02 0.0000000000e+00 2.3378044367e-02 1.0000000000e+00 1.0000000000e+00 8.7967872620e-01 0.0000000000e+00 1.2032127380e-01
1.8950000000e+00 0.0000000000e+00 0.0000000000e+00 2.1553575993e-02 0.0000000000e+00 2.1553575993e-02 1.0000000000e+00 1.0000000000e+00 8.7979990244e-01 0.0000000000e+00 1.2020009756e-01
1.9000000000e+00 0.0000000000e+00 0.0000000000e+00 1.9881322980e-02 0.0000000000e+00 1.9881322980e-02 1.0000000000e+00 1.0000000000e+00 8.8062077761e-01 0.0000000000e+00 1.1937922239e-01
1.9050000000e+00 0.0000000000e+00 0.0000000000e+00 1.8393099308e-02 0.0000000000e+00 1.8393099308e-02 1.0000000000e+00 1.0000000000e+00 8.8212656975e-01 0.0000000000e+00 1.1787343025e-01
1.9100000000e+00 0.0000000000e+00 0.0000000000e+00 1.7113760114e-02 0.0000000000e+00 1.7113760114e-02 1.0000000000e+00 1.0000000000e+00 8.8429927826e-01 0.0000000000e+00 1.1570072174e-01
1.9150000000e+00 0.0000000000e+00 0.0000000000e+00 1.6061797738e-02 0.0000000000e+00 1.6061797738e-02 1.0000000000e+00 1.0000000000e+00 8.8710778952e-01 0.0000000000e+00 1.1289221048e-01
1.9200000000e+00 0.0000000000e+00 0.0000000000e+00 1.5251398087e-02 0.0000000000e+00 1.5251398087e-02 1.0000000000e+00 1.0000000000e+00 8.9051723480e-01 0.0000000000e+00 1.0948276520e-01
1.9250000000e+00 0.0000000000e+00 0.0000000000e+00 1.4690384269e-02 0.0000000000e+00 1.4690384269e-02 1.0000000000e+00 1.0000000000e+00 8.9449113607e-01 0.0000000000e+00 1.0550886393e-01
1.9300000000e+00 0.0000000000e+00 0.0000000000e+00 1.4382615685e-02 0.0000000000e+00 1.4382615685e-02 1.0000000000e+00 1.0000000000e+00 8.9898627996e-01 0.0000000000e+00 1.0101372004e-01
1.9350000000e+00 0.0000000000e+00 0.0000000000e+00 1.4328584075e-02 0.0000000000e+00 1.4328584075e-02 1.0000000000e+00 1.0000000000e+00 9.0396004915e-01 0.0000000000e+00 9.6039950848e-02
1.9400000000e+00 0.0000000000e+00 0.0000000000e+00 1.4525249600e-02 0.0000000000e+00 1.4525249600e-02 1.0000000000e+00 1.0000000000e+00 9.0936785936e-01 0.0000000000e+00 9.0632140636e-02
1.9450000000e+00 0.0000000000e+00 0.0000000000e+00 1.4966562390e-02 0.0000000000e+00 1.4966562390e-02 1.0000000000e+00 1.0000000000e+00 9.1516584158e-01 0.0000000000e+00 8.4834158421e-02
1.9500000000e+00 0.0000000000e+00 0.0000000000e+00 1.5645250678e-02 0.0000000000e+00 1.5645250678e-02 1.0000000000e+00 1.0000000000e+00 9.2130941153e-01 0.0000000000e+00 7.8690588474e-02
1.9550000000e+00 0.0000000000e+00 0.0000000000e+00 1.6552612185e-02 0.0000000000e+00 1.6552612185e-02 1.0000000000e+00 1.0000000000e+00 9.2775565386e-01 0.0000000000e+00 7.2244346142e-02
1.9600000000e+00 0.0000000000e+00 0.0000000000e+00 1.7678484321e-02 0.0000000000e+00 1.7678484321e-02 1.0000000000e+00 1.0000000000e+00 9.3446385860e-01 0.0000000000e+00 6.5536141396e-02
1.9650000000e+00 0.0000000000e+00 0.0000000000e+00 1.9011244178e-02 0.0000000000e+00 1.9011244178e-02 1.0000000000e+00 1.0000000000e+00 9.4139420986e-01 0.0000000000e+00 5.8605790138e-02
1.9700000000e+00 0.0000000000e+00 0.0000000000e+00 2.0541474223e-02 0.0000000000e+00 2.0541474223e-02 1.0000000000e+00 1.0000000000e+00 9.4850975275e-01 0.0000000000e+00 5.1490247250e-02
1.9750000000e+00 0.0000000000e+00 0.0000000000e+00 2.2255390882e-02 0.0000000000e+00 2.2255390882e-02 1.0000000000e+00 1.0000000000e+00 9.5577532053e-01 0.0000000000e+00 4.4224679470e-02
1.9800000000e+00 0.0000000000e+00 0.0000000000e+00 2.4142906070e-02 0.0000000000e+00 2.4142906070e-02 1.0000000000e+00 1.0000000000e+00 9.6315681934e-01 0.0000000000e+00 3.6843180656e-02
1.9850000000e+00 0.0000000000e+00 0.0000000000e+00 2.6193276048e-02 0.0000000000e+00 2.6193276048e-02 1.0000000000e+00 1.0000000000e+00 9.7062468529e-01 0.0000000000e+00 2.9375314713e-02
1.9900000000e+00 0.0000000000e+00 0.0000000000e+00 2.8395101428e-02 0.0000000000e+00 2.8395101428e-02 1.0000000000e+00 1.0000000000e+00 9.7814923525e-01 0.0000000000e+00 2.1850764751e-02
1.9950000000e+00 0.0000000000e+00 0.0000000000e+00 3.0737742782e-02 0.0000000000e+00 3.0737742782e-02 1.0000000000e+00 1.0000000000e+00 9.8570591211e-01 0.0000000000e+00 1.4294087887e-02
2.0000000000e+00 0.0000000000e+00 0.0000000000e+00 3.3212170005e-02 0.0000000000e+00 3.3212170005e-02 1.0000000000e+00 1.0000000000e+00 9.9326854944e-01 0.0000000000e+00 6.7314505577e-03


==> figuras/muestra_47.dat <==
t C0 C1 C2 errC1 errC2 S0 S1 S2 errS1 errS2
5.0000000000e-03 0.0000000000e+00 2.9404752247e-02 4.4071882963e-02 2.9404752247e-02 4.4071882963e-02 0.0000000000e+00 0.0000000000e+00 -3.4339576960e-03 0.0000000000e+00 3.4339576960e-03
1.0000000000e-02 0.0000000000e+00 4.0150135413e-02 5.8331310749e-02 4.0150135413e-02 5.8331310749e-02 0.0000000000e+00 0.0000000000e+00 -3.0818730593e-03 0.0000000000e+00 3.0818730593e-03
1.5000000000e-02 0.0000000000e+00 5.6644269561e-02 7.2623416781e-02 5.6644269561e-02 7.2623416781e-02 0.0000000000e+00 0.0000000000e+00 -2.7386099100e-03 0.0000000000e+00 2.7386099100e-03
2.0000000000e-02 0.0000000000e+00 7.2865193666e-02 8.6945772171e-02 7.2865193666e-02 8.6945772171e-02 0.0000000000e+00 0.0000000000e+00 -2.4031549692e-03 0.0000000000e+00 2.4031549692e-03
2.5000000000e-02 0.0000000000e+00 8.8949193090e-02 1.0129696131e-01 8.8949193090e-02 1.0129696131e-01 0.0000000000e+00 0.0000000000e+00 -2.0775049925e-03 0.0000000000e+00 2.0775049925e-03
3.0000000000e-02 0.0000000000e+00 1.0502694735e-01 1.1567483842e-01 1.0502694735e-01 1.1567483842e-01 0.0000000000e+00 0.0000000000e+00 -1.7604678869e-03 0.0000000000e+00 1.7604678869e-03
3.5000000000e-02 1.5504625344e-02 1.2122976898e-01 1.3007819653e-01 1.0572514364e-01 1.1457357118e-01 0.0000000000e+00 0.0000000000e+00 -1.4531463385e-03 0.0000000000e+00 1.4531463385e-03
4.0000000000e-02 3.6443501399e-02 1.3765825833e-01 1.4450386167e-01 1.0121475693e-01 1.0806036027e-01 0.0000000000e+00 0.0000000000e+00 -1.1565238237e-03 0.0000000000e+00 1.1565238237e-03
4.5000000000e-02 5.7282436927e-02 1.5439028608e-01 1.5895034373e-01 9.7107849152e-02 1.0166790680e-01 0.0000000000e+00 0.0000000000e+00 -8.6952745914e-04 0.0000000000e+00 8.6952745914e-04
5.0000000000e-02 7.8017656834e-02 1.7146825314e-01 1.7341551185e-01 9.3450596305e-02 9.5397855013e-02 0.0000000000e+00 0.0000000000e+00 -5.9379637241e-04 0.0000000000e+00 5.9379637241e-04
5.5000000000e-02 9.8646739983e-02 1.8890427741e-01 1.8789693713e-01 9.0257537430e-02 8.9250197149e-02 0.0000000000e+00 0.0000000000e+00 -3.2909214497e-04 0.0000000000e+00 3.2909214497e-04
6.0000000000e-02 1.1916761663e-01 2.0667625745e-01 2.0239153504e-01 8.7508640819e-02 8.3223918411e-02 0.0000000000e+00 0.0000000000e+00 -7.5653195381e-05 0.0000000000e+00 7.5653195381e-05
6.5000000000e-02 1.3957837292e-01 2.2474983846e-01 2.1689790487e-01 8.5171465542e-02 7.7319531957e-02 0.0000000000e+00 0.0000000000e+00 1.6640126705e-04 0.0000000000e+00 1.6640126705e-04
7.0000000000e-02 1.5987725057e-01 2.4306926925e-01 2.3141220212e-01 8.3192018685e-02 7.1534951550e-02 0.0000000000e+00 0.0000000000e+00 3.9601325989e-04 0.0000000000e+00 3.9601325989e-04
7.5000000000e-02 1.8006264642e-01 2.6157312644e-01 2.4593231082e-01 8.1510480018e-02 6.5869664402e-02 0.0000000000e+00 0.0000000000e+00 6.1388313770e-04 0.0000000000e+00 6.1388313770e-04
8.0000000000e-02 2.0013311163e-01 2.8019972191e-01 2.6045450568e-01 8.0066610283e-02 6.0321394054e-02 0.0000000000e+00 0.0000000000e+00 8.1849098206e-04 0.0000000000e+00 8.1849098206e-04
8.5000000000e-02 2.2008735074e-01 2.9889687902e-01 2.7497607470e-01 7.8809528277e-02 5.4888723956e-02 0.0000000000e+00 0.0000000000e+00 1.0109990835e-03 0.0000000000e+00 1.0109990835e-03
9.0000000000e-02 2.3992422047e-01 3.1761233923e-01 2.8949400783e-01 7.7688118758e-02 4.9569787356e-02 0.0000000000e+00 0.0000000000e+00 1.1905282736e-03 0.0000000000e+00 1.1905282736e-03
9.5000000000e-02 2.5964272831e-01 3.3630897108e-01 3.0400478840e-01 7.6666242770e-02 4.4362060086e-02 0.0000000000e+00 0.0000000000e+00 1.3564080000e-03 0.0000000000e+00 1.3564080000e-03
1.0000000000e-01 2.7924203093e-01 3.5495596180e-01 3.1850451231e-01 7.5713930867e-02 3.9262481378e-02 0.0000000000e+00 0.0000000000e+00 1.5094429255e-03 0.0000000000e+00 1.5094429255e-03
1.0500000000e-01 2.9872143235e-01 3.7353239924e-01 3.3298957348e-01 7.4810966886e-02 3.4268141127e-02 0.0000000000e+00 0.0000000000e+00 1.6484111547e-03 0.0000000000e+00 1.6484111547e-03
1.1000000000e-01 3.1808038197e-01 3.9202109394e-01 3.4745627642e-01 7.3940711968e-02 2.9375894446e-02 0.0000000000e+00 0.0000000000e+00 1.7737597227e-03 0.0000000000e+00 1.7737597227e-03
1.1500000000e-01 3.3731847238e-01 4.1041398190e-01 3.6189955473e-01 7.3095509520e-02 2.4581082351e-02 0.0000000000e+00 0.0000000000e+00 1.8849819899e-03 0.0000000000e+00 1.8849819899e-03
1.2000000000e-01 3.5643543702e-01 4.2869948292e-01 3.7631630898e-01 7.2264045903e-02 1.9880871958e-02 0.0000000000e+00 0.0000000000e+00 1.9827038050e-03 0.0000000000e+00 1.9827038050e-03
1.2500000000e-01 3.7160036155e-01 4.4687259081e-01 3.9070153236e-01 7.5272229263e-02 1.9101170815e-02 0.0000000000e+00 0.0000000000e+00 2.0655244589e-03 0.0000000000e+00 2.0655244589e-03
1.3000000000e-01 3.8378548116e-01 4.6491594691e-01 4.0505015850e-01 8.1130465754e-02 2.1264677345e-02 0.0000000000e+00 0.0000000000e+00 2.1343082190e-03 0.0000000000e+00 2.1343082190e-03
1.3500000000e-01 3.9587099649e-01 4.7919506725e-01 4.1935729980e-01 8.3324070760e-02 2.3486303319e-02 0.0000000000e+00 0.0000000000e+00 2.1892786026e-03 0.0000000000e+00 2.1892786026e-03
1.4000000000e-01 4.0785665320e-01 4.8964709355e-01 4.3361794949e-01 8.1790440355e-02 2.5761296286e-02 0.0000000000e+00 0.0000000000e+00 2.2286325693e-03 0.0000000000e+00 2.2286325693e-03
1.4500000000e-01 4.1974225458e-01 4.9996386645e-01 4.4782638550e-01 8.0221611867e-02 2.8084130920e-02 0.0000000000e+00 0.0000000000e+00 2.2545903921e-03 0.0000000000e+00 2.2545903921e-03
1.5000000000e-01 4.3152766065e-01 5.1013353903e-01 4.6197688580e-01 7.8605878373e-02 3.0449225143e-02 0.0000000000e+00 0.0000000000e+00 2.2650808096e-03 0.0000000000e+00 2.2650808096e-03
1.5500000000e-01 4.4321278731e-01 5.2013916654e-01 4.7606414557e-01 7.6926379236e-02 3.2851358260e-02 0.0000000000e+00 0.0000000000e+00 2.2615343332e-03 0.0000000000e+00 2.2615343332e-03
1.6000000000e-01 4.5479760533e-01 5.2996779303e-01 4.9008154869e-01 7.5170187701e-02 3.5283943359e-02 0.0000000000e+00 0.0000000000e+00 2.2432059050e-03 0.0000000000e+00 2.2432059050e-03
1.6500000000e-01 4.6628213947e-01 5.3960984057e-01 5.0402206182e-01 7.3327701092e-02 3.7739922350e-02 0.0000000000e+00 0.0000000000e+00 2.2102147341e-03 0.0000000000e+00 2.2102147341e-03
1.7000000000e-01 4.7766646743e-01 5.4905456355e-01 5.1787883043e-01 7.1388096120e-02 4.0212363007e-02 0.0000000000e+00 0.0000000000e+00 2.1630525589e-03 0.0000000000e+00 2.1630525589e-03
1.7500000000e-01 4.8895071880e-01 5.5829920038e-01 5.3164553642e-01 6.9348481583e-02 4.2694817622e-02 0.0000000000e+00 0.0000000000e+00 2.1015554667e-03 0.0000000000e+00 2.1015554667e-03
1.8000000000e-01 5.0013507409e-01 5.6734329001e-01 5.4531490803e-01 6.7208215913e-02 4.5179833934e-02 0.0000000000e+00 0.0000000000e+00 2.0257234573e-03 0.0000000000e+00 2.0257234573e-03
1.8500000000e-01 5.1121976360e-01 5.7618907045e-01 5.5887836218e-01 6.4969306845e-02 4.7658598575e-02 0.0000000000e+00 0.0000000000e+00 1.9358843565e-03 0.0000000000e+00 1.9358843565e-03
1.9000000000e-01 5.2220506635e-01 5.8484363897e-01 5.7232797146e-01 6.2638572625e-02 5.0122905113e-02 0.0000000000e+00 0.0000000000e+00 1.8316358328e-03 0.0000000000e+00 1.8316358328e-03
1.9500000000e-01 5.3309130894e-01 5.9331989975e-01 5.8565616608e-01 6.0228590810e-02 5.2564857132e-02 0.0000000000e+00 0.0000000000e+00 1.7140060663e-03 0.0000000000e+00 1.7140060663e-03
2.0000000000e-01 5.4387886451e-01 6.0163049791e-01 5.9885287285e-01 5.7751633401e-02 5.4974008336e-02 0.0000000000e+00 0.0000000000e+00 1.5828162432e-03 0.0000000000e+00 1.5828162432e-03
2.0500000000e-01 5.5456815151e-01 6.0979267816e-01 6.1191076040e-01 5.5224526651e-02 5.7342608893e-02 0.0000000000e+00 0.0000000000e+00 1.4377385378e-03 0.0000000000e+00 1.4377385378e-03
2.1000000000e-01 5.6515963261e-01 6.1782469005e-01 6.2482011318e-01 5.2665057441e-02 5.9660480574e-02 0.0000000000e+00 0.0000000000e+00 1.2789219618e-03 0.0000000000e+00 1.2789219618e-03
2.1500000000e-01 5.7565381352e-01 6.2574743053e-01 6.3757103682e-01 5.0093617008e-02 6.1917223292e-02 0.0000000000e+00 0.0000000000e+00 1.1082738638e-03 0.0000000000e+00 1.1082738638e-03
2.2000000000e-01 5.8605124187e-01 6.3357698457e-01 6.5015292168e-01 4.7525742698e-02 6.4101679807e-02 0.0000000000e+00 0.0000000000e+00 9.2433393002e-04 0.0000000000e+00 9.2433393002e-04
2.2500000000e-01 5.9635250598e-01 6.4132987442e-01 6.6255712509e-01 4.4977368445e-02 6.6204619115e-02 0.0000000000e+00 0.0000000000e+00 7.2853267193e-04 0.0000000000e+00 7.2853267193e-04
2.3000000000e-01 6.0655823373e-01 6.4902273526e-01 6.7477220297e-01 4.2464501525e-02 6.8213969235e-02 0.0000000000e+00 0.0000000000e+00 5.2045285702e-04 0.0000000000e+00 5.2045285702e-04
2.3500000000e-01 6.1666909142e-01 6.5666745011e-01 6.8678820133e-01 3.9998358697e-02 7.0119109917e-02 0.0000000000e+00 0.0000000000e+00 3.0080974102e-04 0.0000000000e+00 3.0080974102e-04
2.4000000000e-01 6.2668578251e-01 6.6427375227e-01 6.9859331846e-01 3.7587969757e-02 7.1907535954e-02 0.0000000000e+00 0.0000000000e+00 6.9886445999e-05 0.0000000000e+00 6.9886445999e-05
2.4500000000e-01 6.3660904655e-01 6.7184901740e-01 7.1017825603e-01 3.5239970855e-02 7.3569209485e-02 0.0000000000e+00 0.0000000000e+00 -1.7215311527e-04 0.0000000000e+00 1.7215311527e-04
2.5000000000e-01 6.4643965796e-01 6.7939908697e-01 7.2153019905e-01 3.2959429008e-02 7.5090541093e-02 0.0000000000e+00 0.0000000000e+00 -4.2413175106e-04 0.0000000000e+00 4.2413175106e-04
2.5500000000e-01 6.5617842488e-01 6.8692523658e-01 7.3263859749e-01 3.0746811701e-02 7.6460172611e-02 0.0000000000e+00 0.0000000000e+00 -6.8663060665e-04 0.0000000000e+00 6.8663060665e-04
2.6000000000e-01 6.6582618803e-01 6.9442659727e-01 7.4349176884e-01 2.8600409248e-02 7.7665580811e-02 0.0000000000e+00 0.0000000000e+00 -9.5809996128e-04 0.0000000000e+00 9.5809996128e-04
2.6500000000e-01 6.7538381955e-01 7.0190148697e-01 7.5407958031e-01 2.6517667420e-02 7.8695760759e-02 0.0000000000e+00 0.0000000000e+00 -1.2385994196e-03 0.0000000000e+00 1.2385994196e-03
2.7000000000e-01 6.8485222188e-01 7.0934619487e-01 7.6438927650e-01 2.4493972992e-02 7.9537054625e-02 0.0000000000e+00 0.0000000000e+00 -1.5272945166e-03 0.0000000000e+00 1.5272945166e-03
2.7500000000e-01 6.9423232662e-01 7.1675681298e-01 7.7441090345e-01 2.2524486359e-02 8.0178576830e-02 0.0000000000e+00 0.0000000000e+00 -1.8233209848e-03 0.0000000000e+00 1.8233209848e-03
2.8000000000e-01 7.0352509344e-01 7.2412714238e-01 7.8413355350e-01 2.0602048939e-02 8.0608460067e-02 0.0000000000e+00 0.0000000000e+00 -2.1270364523e-03 0.0000000000e+00 2.1270364523e-03
2.8500000000e-01 7.1273150893e-01 7.3145247846e-01 7.9354679585e-01 1.8720969535e-02 8.0815286918e-02 0.0000000000e+00 0.0000000000e+00 -2.4368315935e-03 0.0000000000e+00 2.4368315935e-03
2.9000000000e-01 7.2185258556e-01 7.3872729950e-01 8.0264031887e-01 1.6874713945e-02 8.0787733312e-02 0.0000000000e+00 0.0000000000e+00 -2.7524083853e-03 0.0000000000e+00 2.7524083853e-03
2.9500000000e-01 7.3088936059e-01 7.4594512574e-01 8.1140494347e-01 1.5055765157e-02 8.0515582879e-02 0.0000000000e+00 0.0000000000e+00 -3.0726641417e-03 0.0000000000e+00 3.0726641417e-03
3.0000000000e-01 7.3984289499e-01 7.5309988262e-01 8.1983214617e-01 1.3256987629e-02 7.9989251176e-02 0.0000000000e+00 0.0000000000e+00 -3.3967047930e-03 0.0000000000e+00 3.3967047930e-03
3.0500000000e-01 7.4871427243e-01 7.6018485818e-01 8.2791322470e-01 1.1470585751e-02 7.9198952263e-02 0.0000000000e+00 0.0000000000e+00 -3.7240386009e-03 0.0000000000e+00 3.7240386009e-03
3.1000000000e-01 7.5750459823e-01 7.6720055523e-01 8.3564198017e-01 9.6959569980e-03 7.8137381943e-02 0.0000000000e+00 0.0000000000e+00 -4.0538758039e-03 0.0000000000e+00 4.0538758039e-03
3.1500000000e-01 7.6621499833e-01 7.7414022404e-01 8.4301120043e-01 7.9252257137e-03 7.6796202099e-02 0.0000000000e+00 0.0000000000e+00 -4.3846517801e-03 0.0000000000e+00 4.3846517801e-03
3.2000000000e-01 7.7484661834e-01 7.8100160314e-01 8.5001683235e-01 6.1549848070e-03 7.5170214014e-02 0.0000000000e+00 0.0000000000e+00 -4.7153681517e-03 0.0000000000e+00 4.7153681517e-03
3.2500000000e-01 7.8340062253e-01 7.8778163075e-01 8.5665512085e-01 4.3810082202e-03 7.3254498324e-02 0.0000000000e+00 0.0000000000e+00 -5.0451904535e-03 0.0000000000e+00 5.0451904535e-03
3.3000000000e-01 7.9187819287e-01 7.9447909790e-01 8.6292272806e-01 2.6009050296e-03 7.1044535187e-02 0.0000000000e+00 0.0000000000e+00 -5.3726136684e-03 0.0000000000e+00 5.3726136684e-03
3.3500000000e-01 8.0028052814e-01 8.0109377360e-01 8.6882048845e-01 8.1324546149e-04 6.8539960317e-02 0.0000000000e+00 0.0000000000e+00 -5.6967735291e-03 0.0000000000e+00 5.6967735291e-03
3.4000000000e-01 8.0860884291e-01 8.0762421712e-01 8.7434732914e-01 9.8462579397e-04 6.5738486229e-02 0.0000000000e+00 0.0000000000e+00 -6.0159713030e-03 0.0000000000e+00 6.0159713030e-03
3.4500000000e-01 8.1686436675e-01 8.1407283977e-01 8.7950688601e-01 2.7915269808e-03 6.2642519257e-02 0.0000000000e+00 0.0000000000e+00 -6.3296854496e-03 0.0000000000e+00 6.3296854496e-03
3.5000000000e-01 8.2504834326e-01 8.2043795024e-01 8.8430231810e-01 4.6103930160e-03 5.9253974837e-02 0.0000000000e+00 0.0000000000e+00 -6.6352039576e-03 0.0000000000e+00 6.6352039576e-03
3.5500000000e-01 8.3316202926e-01 8.2672207177e-01 8.8874053955e-01 6.4399574837e-03 5.5578510295e-02 0.0000000000e+00 0.0000000000e+00 -6.9319009781e-03 0.0000000000e+00 6.9319009781e-03
3.6000000000e-01 8.4120669391e-01 8.3292865735e-01 8.9282953739e-01 8.2780365553e-03 5.1622843487e-02 0.0000000000e+00 0.0000000000e+00 -7.2179585695e-03 0.0000000000e+00 7.2179585695e-03
3.6500000000e-01 8.4918361791e-01 8.3905942371e-01 8.9657837152e-01 1.0124194192e-02 4.7394753619e-02 0.0000000000e+00 0.0000000000e+00 -7.4919313192e-03 0.0000000000e+00 7.4919313192e-03
3.7000000000e-01 8.5709409268e-01 8.4511601953e-01 8.9999878407e-01 1.1978073154e-02 4.2904691383e-02 0.0000000000e+00 0.0000000000e+00 -7.7523142099e-03 0.0000000000e+00 7.7523142099e-03
3.7500000000e-01 8.6493941960e-01 8.5110681853e-01 9.0310513973e-01 1.3832601067e-02 3.8165720132e-02 0.0000000000e+00 0.0000000000e+00 -7.9968422651e-03 0.0000000000e+00 7.9968422651e-03
3.8000000000e-01 8.7272090920e-01 8.5702850999e-01 9.0591126680e-01 1.5692399214e-02 3.3190357604e-02 0.0000000000e+00 0.0000000000e+00 -8.2249492407e-03 0.0000000000e+00 8.2249492407e-03
3.8500000000e-01 8.8043988045e-01 8.6289286480e-01 9.0843468904e-01 1.7547015647e-02 2.7994808594e-02 0.0000000000e+00 0.0000000000e+00 -8.4344893694e-03 0.0000000000e+00 8.4344893694e-03
3.9000000000e-01 8.8809766002e-01 8.6870030062e-01 9.1069424152e-01 1.9397359408e-02 2.2596581500e-02 0.0000000000e+00 0.0000000000e+00 -8.6237490177e-03 0.0000000000e+00 8.6237490177e-03
3.9500000000e-01 8.9569558158e-01 8.7445780334e-01 9.1270852089e-01 2.1237778243e-02 1.7012939307e-02 0.0000000000e+00 0.0000000000e+00 -8.7916105986e-03 0.0000000000e+00 8.7916105986e-03
4.0000000000e-01 9.0323498510e-01 8.8017135472e-01 9.1449916363e-01 2.3063630374e-02 1.1264178529e-02 0.0000000000e+00 0.0000000000e+00 -8.9367479086e-03 0.0000000000e+00 8.9367479086e-03
4.0500000000e-01 9.1071721618e-01 8.8584928524e-01 9.1608858109e-01 2.4867930939e-02 5.3713649096e-03 0.0000000000e+00 0.0000000000e+00 -9.0571045876e-03 0.0000000000e+00 9.0571045876e-03
4.1000000000e-01 9.1814362540e-01 8.9149414861e-01 9.1749870777e-01 2.6649476797e-02 6.4491763270e-04 0.0000000000e+00 0.0000000000e+00 -9.1524571180e-03 0.0000000000e+00 9.1524571180e-03
4.1500000000e-01 9.2219719552e-01 8.9711498651e-01 9.1875308752e-01 2.5082209004e-02 3.4441079953e-03 0.0000000000e+00 0.0000000000e+00 -9.2209726572e-03 0.0000000000e+00 9.2209726572e-03
4.2000000000e-01 9.2549171267e-01 9.0272057742e-01 9.1987490654e-01 2.2771135245e-02 5.6168061283e-03 0.0000000000e+00 0.0000000000e+00 -9.2617720366e-03 0.0000000000e+00 9.2617720366e-03
4.2500000000e-01 9.2875913093e-01 9.0831388357e-01 9.2088818550e-01 2.0445247359e-02 7.8709454278e-03 0.0000000000e+00 0.0000000000e+00 -9.2746615410e-03 0.0000000000e+00 9.2746615410e-03
4.3000000000e-01 9.3199977036e-01 9.1237870086e-01 9.2181545496e-01 1.9621069501e-02 1.0184315399e-02 0.0000000000e+00 0.0000000000e+00 -9.2591643333e-03 0.0000000000e+00 9.2591643333e-03
4.3500000000e-01 9.3521395063e-01 9.1429029777e-01 9.2267978191e-01 2.0923652855e-02 1.2534168715e-02 0.0000000000e+00 0.0000000000e+00 -9.2139840126e-03 0.0000000000e+00 9.2139840126e-03
4.4000000000e-01 9.3840199096e-01 9.1621415941e-01 9.2350316048e-01 2.2187831553e-02 1.4898830482e-02 0.0000000000e+00 0.0000000000e+00 -9.1396719217e-03 0.0000000000e+00 9.1396719217e-03
4.4500000000e-01 9.4156421007e-01 9.1815542262e-01 9.2430675030e-01 2.3408787454e-02 1.7257459773e-02 0.0000000000e+00 0.0000000000e+00 -9.0359002352e-03 0.0000000000e+00 9.0359002352e-03
4.5000000000e-01 9.4470092613e-01 9.2011575061e-01 9.2510992289e-01 2.4585175516e-02 1.9591003244e-02 0.0000000000e+00 0.0000000000e+00 -8.9033395052e-03 0.0000000000e+00 8.9033395052e-03
4.5500000000e-01 9.4781245670e-01 9.2209966800e-01 9.2593133450e-01 2.5712788696e-02 2.1881122201e-02 0.0000000000e+00 0.0000000000e+00 -8.7420344353e-03 0.0000000000e+00 8.7420344353e-03
4.6000000000e-01 9.5089911868e-01 9.2410843977e-01 9.2678713799e-01 2.6790678908e-02 2.4111980695e-02 0.0000000000e+00 0.0000000000e+00 -8.5529237986e-03 0.0000000000e+00 8.5529237986e-03
4.6500000000e-01 9.5396122829e-01 9.2614415019e-01 9.2769348621e-01 2.7817078102e-02 2.6267742074e-02 0.0000000000e+00 0.0000000000e+00 -8.3368271589e-03 0.0000000000e+00 8.3368271589e-03
4.7000000000e-01 9.5699910098e-01 9.2820783699e-01 9.2866289616e-01 2.8791263994e-02 2.8336204826e-02 0.0000000000e+00 0.0000000000e+00 -8.0942958593e-03 0.0000000000e+00 8.0942958593e-03
4.7500000000e-01 9.6001305144e-01 9.3030055754e-01 9.2970663309e-01 2.9712493898e-02 3.0306418348e-02 0.0000000000e+00 0.0000000000e+00 -7.8274756670e-03 0.0000000000e+00 7.8274756670e-03
4.8000000000e-01 9.6300339350e-01 9.3242222543e-01 9.3083524704e-01 3.0581168075e-02 3.2168146461e-02 0.0000000000e+00 0.0000000000e+00 -7.5366199017e-03 0.0000000000e+00 7.5366199017e-03
4.8500000000e-01 9.6597044015e-01 9.3457291727e-01 9.3205523491e-01 3.1397522871e-02 3.3915205236e-02 0.0000000000e+00 0.0000000000e+00 -7.2246938944e-03 0.0000000000e+00 7.2246938944e-03
4.9000000000e-01 9.6891450344e-01 9.3675062261e-01 9.3337219954e-01 3.2163880827e-02 3.5542303903e-02 0.0000000000e+00 0.0000000000e+00 -6.8919658661e-03 0.0000000000e+00 6.8919658661e-03
4.9500000000e-01 9.7183589450e-01 9.3895559516e-01 9.3479114771e-01 3.2880299342e-02 3.7044746794e-02 0.0000000000e+00 0.0000000000e+00 -6.5416842699e-03 0.0000000000e+00 6.5416842699e-03
5.0000000000e-01 9.7473492348e-01 9.4118539268e-01 9.3631339073e-01 3.3549530804e-02 3.8421532751e-02 0.0000000000e+00 0.0000000000e+00 -6.1744004488e-03 0.0000000000e+00 6.1744004488e-03
5.0500000000e-01 9.7758448072e-01 9.4343664701e-01 9.3793845177e-01 3.4147833707e-02 3.9646028950e-02 0.0000000000e+00 0.0000000000e+00 -5.7929307222e-03 0.0000000000e+00 5.7929307222e-03
5.1000000000e-01 9.7885577842e-01 9.4570891077e-01 9.3966579437e-01 3.3146867652e-02 3.9189984050e-02 0.0000000000e+00 0.0000000000e+00 -5.3990930319e-03 0.0000000000e+00 5.3990930319e-03
5.1500000000e-01 9.8011702478e-01 9.4799708751e-01 9.4149219990e-01 3.2119937272e-02 3.8624824882e-02 0.0000000000e+00 0.0000000000e+00 -4.9951374531e-03 0.0000000000e+00 4.9951374531e-03
5.2000000000e-01 9.8136828300e-01 9.5029971010e-01 9.4341331720e-01 3.1068572900e-02 3.7954965798e-02 0.0000000000e+00 0.0000000000e+00 -4.5828223228e-03 0.0000000000e+00 4.5828223228e-03
5.2500000000e-01 9.8260961603e-01 9.5261272769e-01 9.4542354345e-01 2.9996888342e-02 3.7186072576e-02 0.0000000000e+00 0.0000000000e+00 -4.1652470827e-03 0.0000000000e+00 4.1652470827e-03
5.3000000000e-01 9.8384108653e-01 9.5493276773e-01 9.4751614332e-01 2.8908318802e-02 3.6324943209e-02 0.0000000000e+00 0.0000000000e+00 -3.7432760000e-03 0.0000000000e+00 3.7432760000e-03
5.3500000000e-01 9.8506275691e-01 9.5725691402e-01 9.4968378544e-01 2.7805842883e-02 3.5378971467e-02 0.0000000000e+00 0.0000000000e+00 -3.3200085163e-03 0.0000000000e+00 3.3200085163e-03
5.4000000000e-01 9.8627468927e-01 9.5958100069e-01 9.5191693306e-01 2.6693688585e-02 3.4357756213e-02 0.0000000000e+00 0.0000000000e+00 -2.8977841139e-03 0.0000000000e+00 2.8977841139e-03
5.4500000000e-01 9.8747694548e-01 9.6190232541e-01 9.5420813560e-01 2.5574620074e-02 3.3268809877e-02 0.0000000000e+00 0.0000000000e+00 -2.4777203798e-03 0.0000000000e+00 2.4777203798e-03
5.5000000000e-01 9.8866958711e-01 9.6421693995e-01 9.5654594898e-01 2.4452647157e-02 3.2123638124e-02 0.0000000000e+00 0.0000000000e+00 -2.0627677441e-03 0.0000000000e+00 2.0627677441e-03
5.5500000000e-01 9.8985267544e-01 9.6652180346e-01 9.5892155170e-01 2.3330871986e-02 3.0931123738e-02 0.0000000000e+00 0.0000000000e+00 -1.6547292471e-03 0.0000000000e+00 1.6547292471e-03
5.6000000000e-01 9.9088956424e-01 9.6786353273e-01 9.6132296324e-01 2.3026031508e-02 2.9566600998e-02 0.0000000000e+00 0.0000000000e+00 -1.2555569410e-03 0.0000000000e+00 1.2555569410e-03
5.6500000000e-01 9.9142174377e-01 9.6864015796e-01 9.6374094486e-01 2.2781585807e-02 2.7680798906e-02 0.0000000000e+00 0.0000000000e+00 -8.6638331413e-04 0.0000000000e+00 8.6638331413e-04
5.7000000000e-01 9.9194947962e-01 9.6941203771e-01 9.6616387367e-01 2.2537441915e-02 2.5785605949e-02 0.0000000000e+00 0.0000000000e+00 -4.9003958702e-04 0.0000000000e+00 4.9003958702e-04
5.7500000000e-01 9.9247278206e-01 9.7017756107e-01 9.6858173609e-01 2.2295220992e-02 2.3891045970e-02 0.0000000000e+00 0.0000000000e+00 -1.2744963169e-04 0.0000000000e+00 1.2744963169e-04
5.8000000000e-01 9.9299166133e-01 9.7093576219e-01 9.7098314762e-01 2.2055899143e-02 2.2008513708e-02 0.0000000000e+00 0.0000000000e+00 2.1931529045e-04 0.0000000000e+00 2.1931529045e-04
5.8500000000e-01 9.9350612768e-01 9.7168542829e-01 9.7335863113e-01 2.1820699384e-02 2.0147496543e-02 0.0000000000e+00 0.0000000000e+00 5.4939091206e-04 0.0000000000e+00 5.4939091206e-04
5.9000000000e-01 9.9401619133e-01 9.7242550020e-01 9.7569787502e-01 2.1590691136e-02 1.8318316309e-02 0.0000000000e+00 0.0000000000e+00 8.6109340191e-04 0.0000000000e+00 8.6109340191e-04
5.9500000000e-01 9.9452186251e-01 9.7315572478e-01 9.7799092531e-01 2.1366137733e-02 1.6530937200e-02 0.0000000000e+00 0.0000000000e+00 1.1533051729e-03 0.0000000000e+00 1.1533051729e-03
6.0000000000e-01 9.9502315142e-01 9.7387463378e-01 9.8022913933e-01 2.1148517644e-02 1.4794012095e-02 0.0000000000e+00 0.0000000000e+00 1.4252811670e-03 0.0000000000e+00 1.4252811670e-03
6.0500000000e-01 9.9552006826e-01 9.7458191940e-01 9.8240357637e-01 2.0938148860e-02 1.3116491886e-02 0.0000000000e+00 0.0000000000e+00 1.6753673553e-03 0.0000000000e+00 1.6753673553e-03
6.1000000000e-01 9.9601262320e-01 9.7527657853e-01 9.8450487852e-01 2.0736044675e-02 1.1507744682e-02 0.0000000000e+00 0.0000000000e+00 1.9038170576e-03 0.0000000000e+00 1.9038170576e-03
6.1500000000e-01 9.9650082642e-01 9.7595860692e-01 9.8652756214e-01 2.0542219498e-02 9.9732642776e-03 0.0000000000e+00 0.0000000000e+00 2.1090805531e-03 0.0000000000e+00 2.1090805531e-03
6.2000000000e-01 9.9698468806e-01 9.7662717697e-01 9.8846375942e-01 2.0357511095e-02 8.5209286405e-03 0.0000000000e+00 0.0000000000e+00 2.2912472486e-03 0.0000000000e+00 2.2912472486e-03
6.2500000000e-01 9.9746421827e-01 9.7728203641e-01 9.9030619860e-01 2.0182181864e-02 7.1580196763e-03 0.0000000000e+00 0.0000000000e+00 2.4497359991e-03 0.0000000000e+00 2.4497359991e-03
6.3000000000e-01 9.9771397817e-01 9.7792322743e-01 9.9205029011e-01 1.9790750738e-02 5.6636880615e-03 0.0000000000e+00 0.0000000000e+00 2.5843530893e-03 0.0000000000e+00 2.5843530893e-03
6.3500000000e-01 9.9793979471e-01 9.7855006696e-01 9.9369049072e-01 1.9389727755e-02 4.2493039895e-03 0.0000000000e+00 0.0000000000e+00 2.6949048042e-03 0.0000000000e+00 2.6949048042e-03
6.4000000000e-01 9.9816349030e-01 9.7916294092e-01 9.9522274733e-01 1.9000549374e-02 2.9407429699e-03 0.0000000000e+00 0.0000000000e+00 2.7811229229e-03 0.0000000000e+00 2.7811229229e-03
6.4500000000e-01 9.9838506597e-01 9.7976146160e-01 9.9664360285e-01 1.8623604369e-02 1.7414631193e-03 0.0000000000e+00 0.0000000000e+00 2.8443038464e-03 0.0000000000e+00 2.8443038464e-03
6.5000000000e-01 9.9860452280e-01 9.8034587443e-01 9.9795007706e-01 1.8258648369e-02 6.5444574400e-04 0.0000000000e+00 0.0000000000e+00 2.8832703829e-03 0.0000000000e+00 2.8832703829e-03
6.5500000000e-01 9.9882186190e-01 9.8091598632e-01 9.9913978577e-01 1.7905875574e-02 3.1792386970e-04 0.0000000000e+00 0.0000000000e+00 2.8997361660e-03 0.0000000000e+00 2.8997361660e-03
6.6000000000e-01 9.9903708438e-01 9.8147228676e-01 1.0002117157e+00 1.7564797624e-02 1.1746313162e-03 0.0000000000e+00 0.0000000000e+00 2.8926134109e-03 0.0000000000e+00 2.8926134109e-03
6.6500000000e-01 9.9925019141e-01 9.8201413418e-01 1.0011649132e+00 1.7236057224e-02 1.9147217691e-03 0.0000000000e+00 0.0000000000e+00 2.8637796640e-03 0.0000000000e+00 2.8637796640e-03
6.7000000000e-01 9.9938321049e-01 9.8254197751e-01 1.0019994974e+00 1.6841232975e-02 2.6162869260e-03 0.0000000000e+00 0.0000000000e+00 2.8144121170e-03 0.0000000000e+00 2.8144121170e-03
6.7500000000e-01 9.9948410232e-01 9.8305611330e-01 1.0027157068e+00 1.6427989023e-02 3.2316045031e-03 0.0000000000e+00 0.0000000000e+00 2.7436167002e-03 0.0000000000e+00 2.7436167002e-03
6.8000000000e-01 9.9958395581e-01 9.8355648069e-01 1.0033159256e+00 1.6027475121e-02 3.7319697912e-03 0.0000000000e+00 0.0000000000e+00 2.6531815529e-03 0.0000000000e+00 2.6531815529e-03
6.8500000000e-01 9.9968277066e-01 9.8404307187e-01 1.0038015842e+00 1.5639698786e-02 4.1188135865e-03 0.0000000000e+00 0.0000000000e+00 2.5448948145e-03 0.0000000000e+00 2.5448948145e-03
6.9000000000e-01 9.9974187381e-01 9.8451561727e-01 1.0041755438e+00 1.5226256537e-02 4.4336699782e-03 0.0000000000e+00 0.0000000000e+00 2.4179369211e-03 0.0000000000e+00 2.4179369211e-03
6.9500000000e-01 9.9978790904e-01 9.8497469930e-01 1.0044414997e+00 1.4813209737e-02 4.6535906705e-03 0.0000000000e+00 0.0000000000e+00 2.2753924131e-03 0.0000000000e+00 2.2753924131e-03
7.0000000000e-01 9.9982154812e-01 9.8541989749e-01 1.0046021938e+00 1.4401650631e-02 4.7806457134e-03 0.0000000000e+00 0.0000000000e+00 2.1173357964e-03 0.0000000000e+00 2.1173357964e-03
7.0500000000e-01 9.9984238192e-01 9.8585125862e-01 1.0046641827e+00 1.3991123305e-02 4.8218007409e-03 0.0000000000e+00 0.0000000000e+00 1.9445270300e-03 0.0000000000e+00 1.9445270300e-03
7.1000000000e-01 9.9986298291e-01 9.8626889884e-01 1.0046308041e+00 1.3594084073e-02 4.7678211533e-03 0.0000000000e+00 0.0000000000e+00 1.7596781254e-03 0.0000000000e+00 1.7596781254e-03
7.1500000000e-01 9.9987493963e-01 9.8667244629e-01 1.0045084953e+00 1.3202493342e-02 4.6335557039e-03 0.0000000000e+00 0.0000000000e+00 1.5635639429e-03 0.0000000000e+00 1.5635639429e-03
7.2000000000e-01 9.9988029084e-01 9.8706160727e-01 1.0043028593e+00 1.2818683570e-02 4.4225684645e-03 0.0000000000e+00 0.0000000000e+00 1.3575702906e-03 0.0000000000e+00 1.3575702906e-03
7.2500000000e-01 9.9988029084e-01 9.8743655509e-01 1.0040211678e+00 1.2443735754e-02 4.1408769133e-03 0.0000000000e+00 0.0000000000e+00 1.1425167322e-03 0.0000000000e+00 1.1425167322e-03
7.3000000000e-01 9.9988029084e-01 9.8779687876e-01 1.0036695004e+00 1.2083412083e-02 3.7892095092e-03 0.0000000000e+00 0.0000000000e+00 9.2078745365e-04 0.0000000000e+00 9.2078745365e-04
7.3500000000e-01 9.9988029084e-01 9.8814253545e-01 1.0032557249e+00 1.1737755392e-02 3.3754340651e-03 0.0000000000e+00 0.0000000000e+00 6.9411098957e-04 0.0000000000e+00 6.9411098957e-04
7.4000000000e-01 9.9988029084e-01 9.8843035396e-01 1.0027866364e+00 1.1449936878e-02 2.9063455107e-03 0.0000000000e+00 0.0000000000e+00 4.6332180500e-04 0.0000000000e+00 4.6332180500e-04
7.4500000000e-01 9.9988029084e-01 9.8851544026e-01 1.0022711754e+00 1.1364850584e-02 2.3908845427e-03 0.0000000000e+00 0.0000000000e+00 2.3052096367e-04 0.0000000000e+00 2.3052096367e-04
7.5000000000e-01 9.9988029084e-01 9.8859570589e-01 1.0017166138e+00 1.1284584948e-02 1.8363229277e-03 0.0000000000e+00 0.0000000000e+00 -2.3841857910e-06 0.0000000000e+00 2.3841857910e-06
7.5500000000e-01 9.9988029084e-01 9.8867115104e-01 1.0011307001e+00 1.1209139802e-02 1.2504092696e-03 0.0000000000e+00 0.0000000000e+00 -2.3452937603e-04 0.0000000000e+00 2.3452937603e-04
7.6000000000e-01 9.9988029084e-01 9.8874186582e-01 1.0005222559e+00 1.1138425022e-02 6.4196505573e-04 0.0000000000e+00 0.0000000000e+00 -4.6391785145e-04 0.0000000000e+00 4.6391785145e-04
7.6500000000e-01 9.9988029084e-01 9.8880786101e-01 9.9989873171e-01 1.1072429836e-02 1.8440866730e-05 0.0000000000e+00 0.0000000000e+00 -6.8840384483e-04 0.0000000000e+00 6.8840384483e-04
7.7000000000e-01 9.9988029084e-01 9.8886917117e-01 9.9926918745e-01 1.1011119669e-02 6.1110339139e-04 0.0000000000e+00 0.0000000000e+00 -9.0636312962e-04 0.0000000000e+00 9.0636312962e-04
7.7500000000e-01 9.9988029084e-01 9.8892585866e-01 9.9864089489e-01 1.0954432184e-02 1.2393959520e-03 0.0000000000e+00 0.0000000000e+00 -1.1161118746e-03 0.0000000000e+00 1.1161118746e-03
7.8000000000e-01 9.9988029084e-01 9.8897821327e-01 9.9802178144e-01 1.0902077572e-02 1.8585093972e-03 0.0000000000e+00 0.0000000000e+00 -1.3156086206e-03 0.0000000000e+00 1.3156086206e-03
7.8500000000e-01 9.9988029084e-01 9.8902614408e-01 9.9741888046e-01 1.0854146767e-02 2.4614103792e-03 0.0000000000e+00 0.0000000000e+00 -1.5032887459e-03 0.0000000000e+00 1.5032887459e-03
7.9000000000e-01 9.9988029084e-01 9.8906992003e-01 9.9684059620e-01 1.0810370815e-02 3.0396946428e-03 0.0000000000e+00 0.0000000000e+00 -1.6773492098e-03 0.0000000000e+00 1.6773492098e-03
7.9500000000e-01 9.9988029084e-01 9.8910983953e-01 9.9629211426e-01 1.0770451308e-02 3.5881765840e-03 0.0000000000e+00 0.0000000000e+00 -1.8360018730e-03 0.0000000000e+00 1.8360018730e-03
8.0000000000e-01 9.9988029084e-01 9.8914611228e-01 9.9578124285e-01 1.0734178566e-02 4.0990479944e-03 0.0000000000e+00 0.0000000000e+00 -1.9771009684e-03 0.0000000000e+00 1.9771009684e-03
8.0500000000e-01 9.9988029084e-01 9.8917893203e-01 9.9531269073e-01 1.0701358810e-02 4.5676001069e-03 0.0000000000e+00 0.0000000000e+00 -2.0994693041e-03 0.0000000000e+00 2.0994693041e-03
8.1000000000e-01 9.9988029084e-01 9.8920874601e-01 9.9489241838e-01 1.0671544835e-02 4.9878724572e-03 0.0000000000e+00 0.0000000000e+00 -2.2003799677e-03 0.0000000000e+00 2.2003799677e-03
8.1500000000e-01 9.9988029084e-01 9.8923569326e-01 9.9452513456e-01 1.0644597581e-02 5.3551562784e-03 0.0000000000e+00 0.0000000000e+00 -2.2784471512e-03 0.0000000000e+00 2.2784471512e-03
8.2000000000e-01 9.9988029084e-01 9.8926049887e-01 9.9421441555e-01 1.0619791976e-02 5.6658752916e-03 0.0000000000e+00 0.0000000000e+00 -2.3318678141e-03 0.0000000000e+00 2.3318678141e-03
8.2500000000e-01 9.9988029084e-01 9.8928332676e-01 9.9396348000e-01 1.0596964079e-02 5.9168108461e-03 0.0000000000e+00 0.0000000000e+00 -2.3584812880e-03 0.0000000000e+00 2.3584812880e-03
8.3000000000e-01 9.9988029084e-01 9.8930473435e-01 9.9377512932e-01 1.0575556493e-02 6.1051615236e-03 0.0000000000e+00 0.0000000000e+00 -2.3576468229e-03 0.0000000000e+00 2.3576468229e-03
8.3500000000e-01 9.9988029084e-01 9.8932514493e-01 9.9365067482e-01 1.0555145910e-02 6.2296160219e-03 0.0000000000e+00 0.0000000000e+00 -2.3263543844e-03 0.0000000000e+00 2.3263543844e-03
8.4000000000e-01 9.9988029084e-01 9.8934491541e-01 9.9359208345e-01 1.0535375429e-02 6.2882073877e-03 0.0000000000e+00 0.0000000000e+00 -2.2639781237e-03 0.0000000000e+00 2.2639781237e-03
8.4500000000e-01 9.9988029084e-01 9.8936481612e-01 9.9359869957e-01 1.0515474723e-02 6.2815912721e-03 0.0000000000e+00 0.0000000000e+00 -2.1679699421e-03 0.0000000000e+00 2.1679699421e-03
8.5000000000e-01 9.9988029084e-01 9.8938525543e-01 9.9366992712e-01 1.0495035407e-02 6.2103637216e-03 0.0000000000e+00 0.0000000000e+00 -2.0372122526e-03 0.0000000000e+00 2.0372122526e-03
8.5500000000e-01 9.9988029084e-01 9.8940657344e-01 9.9380528927e-01 1.0473717401e-02 6.0750015733e-03 0.0000000000e+00 0.0000000000e+00 -1.8700063229e-03 0.0000000000e+00 1.8700063229e-03
8.6000000000e-01 9.9988029084e-01 9.8942937604e-01 9.9400174618e-01 1.0450914799e-02 5.8785446641e-03 0.0000000000e+00 0.0000000000e+00 -1.6655176878e-03 0.0000000000e+00 1.6655176878e-03
8.6500000000e-01 9.9988029084e-01 9.8945412124e-01 9.9425733089e-01 1.0426169606e-02 5.6229599473e-03 0.0000000000e+00 0.0000000000e+00 -1.4214366674e-03 0.0000000000e+00 1.4214366674e-03
8.7000000000e-01 9.9988029084e-01 9.8948124484e-01 9.9456834793e-01 1.0399046005e-02 5.3119429109e-03 0.0000000000e+00 0.0000000000e+00 -1.1368989944e-03 0.0000000000e+00 1.1368989944e-03
8.7500000000e-01 9.9988029084e-01 9.8951110794e-01 9.9493014812e-01 1.0369182898e-02 4.9501427171e-03 0.0000000000e+00 0.0000000000e+00 -8.1156194210e-04 0.0000000000e+00 8.1156194210e-04
8.8000000000e-01 9.9988029084e-01 9.8954401049e-01 9.9533903599e-01 1.0336280354e-02 4.5412548539e-03 0.0000000000e+00 0.0000000000e+00 -4.4302642345e-04 0.0000000000e+00 4.4302642345e-04
8.8500000000e-01 9.9988029084e-01 9.8958022397e-01 9.9578988552e-01 1.0300066874e-02 4.0904053209e-03 0.0000000000e+00 0.0000000000e+00 -3.0860304832e-05 0.0000000000e+00 3.0860304832e-05
8.9000000000e-01 9.9988029084e-01 9.8961995988e-01 9.9627584219e-01 1.0260330958e-02 3.6044486520e-03 0.0000000000e+00 0.0000000000e+00 4.2612850666e-04 0.0000000000e+00 4.2612850666e-04
8.9500000000e-01 9.9988029084e-01 9.8966340246e-01 9.9679243565e-01 1.0216888382e-02 3.0878551957e-03 0.0000000000e+00 0.0000000000e+00 9.2811882496e-04 0.0000000000e+00 9.2811882496e-04
9.0000000000e-01 9.9988029084e-01 9.8971063517e-01 9.9733310938e-01 1.0169655673e-02 2.5471814630e-03 0.0000000000e+00 0.0000000000e+00 1.4759153128e-03 0.0000000000e+00 1.4759153128e-03
9.0500000000e-01 9.9988029084e-01 9.8976165442e-01 9.9789154530e-01 1.0118636426e-02 1.9887455461e-03 0.0000000000e+00 0.0000000000e+00 2.0703524351e-03 0.0000000000e+00 2.0703524351e-03
9.1000000000e-01 9.9988029084e-01 9.8981641954e-01 9.9846184254e-01 1.0063871303e-02 1.4184483049e-03 0.0000000000e+00 0.0000000000e+00 2.7120411396e-03 0.0000000000e+00 2.7120411396e-03
9.1500000000e-01 9.9988029084e-01 9.8987481891e-01 9.9903655052e-01 1.0005471936e-02 8.4374031995e-04 0.0000000000e+00 0.0000000000e+00 3.4011900425e-03 0.0000000000e+00 3.4011900425e-03
9.2000000000e-01 9.9988029084e-01 9.8993657905e-01 9.9960988760e-01 9.9437117886e-03 2.7040324185e-04 0.0000000000e+00 0.0000000000e+00 4.1371732950e-03 0.0000000000e+00 4.1371732950e-03
9.2500000000e-01 9.9988029084e-01 9.9000149060e-01 1.0001760721e+00 9.8788002449e-03 2.9578127887e-04 0.0000000000e+00 0.0000000000e+00 4.9212127924e-03 0.0000000000e+00 4.9212127924e-03
9.3000000000e-01 9.9988029084e-01 9.9006916461e-01 1.0007287264e+00 9.8111262357e-03 8.4843554523e-04 0.0000000000e+00 0.0000000000e+00 5.7524889708e-03 0.0000000000e+00 5.7524889708e-03
9.3500000000e-01 9.9988029084e-01 9.9013929581e-01 1.0012621880e+00 9.7409950320e-03 1.3818971160e-03 0.0000000000e+00 0.0000000000e+00 6.6314786673e-03 0.0000000000e+00 6.6314786673e-03
9.4000000000e-01 9.9988029084e-01 9.9021160014e-01 1.0017714500e+00 9.6686907042e-03 1.8911592009e-03 0.0000000000e+00 0.0000000000e+00 7.5575262308e-03 0.0000000000e+00 7.5575262308e-03
9.4500000000e-01 9.9988029084e-01 9.9028560084e-01 1.0022515059e+00 9.5946900057e-03 2.3712150099e-03 0.0000000000e+00 0.0000000000e+00 8.5301250219e-03 0.0000000000e+00 8.5301250219e-03
9.5000000000e-01 9.9988029084e-01 9.9036061780e-01 1.0026990175e+00 9.5196730466e-03 2.8187266829e-03 0.0000000000e+00 0.0000000000e+00 9.5497220755e-03 0.0000000000e+00 9.5497220755e-03
9.5500000000e-01 9.9988029084e-01 9.9043632308e-01 1.0031088591e+00 9.4439677569e-03 3.2285682204e-03 0.0000000000e+00 0.0000000000e+00 1.0614544153e-02 0.0000000000e+00 1.0614544153e-02
9.6000000000e-01 9.9988029084e-01 9.9051228986e-01 1.0034791231e+00 9.3680009855e-03 3.5988322737e-03 0.0000000000e+00 0.0000000000e+00 1.1724993587e-02 0.0000000000e+00 1.1724993587e-02
9.6500000000e-01 9.9988029084e-01 9.9058789409e-01 1.0038059950e+00 9.2923967558e-03 3.9257041457e-03 0.0000000000e+00 0.0000000000e+00 1.2880310416e-02 0.0000000000e+00 1.2880310416e-02
9.7000000000e-01 9.9988029084e-01 9.9066267016e-01 1.0040884018e+00 9.2176206805e-03 4.2081109526e-03 0.0000000000e+00 0.0000000000e+00 1.4079436660e-02 0.0000000000e+00 1.4079436660e-02
9.7500000000e-01 9.9988029084e-01 9.9073625564e-01 1.0043244362e+00 9.1440352047e-03 4.4441453459e-03 0.0000000000e+00 0.0000000000e+00 1.5321388841e-02 0.0000000000e+00 1.5321388841e-02
9.8000000000e-01 9.9988029084e-01 9.9080788067e-01 1.0045133829e+00 9.0724101766e-03 4.6330920699e-03 0.0000000000e+00 0.0000000000e+00 1.6606315970e-02 0.0000000000e+00 1.6606315970e-02
9.8500000000e-01 9.9988029084e-01 9.9087730164e-01 1.0046551228e+00 9.0029892048e-03 4.7748319152e-03 0.0000000000e+00 0.0000000000e+00 1.7931774259e-02 0.0000000000e+00 1.7931774259e-02
9.9000000000e-01 9.9988029084e-01 9.9094392556e-01 1.0047512054e+00 8.9363652867e-03 4.8709146025e-03 0.0000000000e+00 0.0000000000e+00 1.9298717380e-02 0.0000000000e+00 1.9298717380e-02
9.9500000000e-01 9.9988029084e-01 9.9100739297e-01 1.0048007965e+00 8.8728978761e-03 4.9205056670e-03 0.0000000000e+00 0.0000000000e+00 2.0704850554e-02 0.0000000000e+00 2.0704850554e-02
1.0000000000e+00 9.9988029084e-01 9.9106723198e-01 1.0048069954e+00 8.8130588595e-03 4.9267045500e-03 0.0000000000e+00 0.0000000000e+00 2.2149741650e-02 0.0000000000e+00 2.2149741650e-02
1.0050000000e+00 9.9988029084e-01 9.9112313956e-01 1.0047709942e+00 8.7571512854e-03 4.8907033446e-03 0.0000000000e+00 0.0000000000e+00 2.3632928729e-02 0.0000000000e+00 2.3632928729e-02
1.0100000000e+00 9.9988029084e-01 9.9117466048e-01 1.0046956539e+00 8.7056303574e-03 4.8153630736e-03 0.0000000000e+00 0.0000000000e+00 2.5152057409e-02 0.0000000000e+00 2.5152057409e-02
1.0150000000e+00 9.9988029084e-01 9.9122148129e-01 1.0045837164e+00 8.6588095559e-03 4.7034255507e-03 0.0000000000e+00 0.0000000000e+00 2.6707544923e-02 0.0000000000e+00 2.6707544923e-02
1.0200000000e+00 9.9988029084e-01 9.9126323595e-01 1.0044391155e+00 8.6170548916e-03 4.5588246825e-03 0.0000000000e+00 0.0000000000e+00 2.8297290206e-02 0.0000000000e+00 2.8297290206e-02
1.0250000000e+00 9.9988029084e-01 9.9129965462e-01 1.0042637587e+00 8.5806362244e-03 4.3834678176e-03 0.0000000000e+00 0.0000000000e+00 2.9921174049e-02 0.0000000000e+00 2.9921174049e-02
1.0300000000e+00 9.9988029084e-01 9.9133051646e-01 1.0040640831e+00 8.5497743801e-03 4.1837922576e-03 0.0000000000e+00 0.0000000000e+00 3.1577572227e-02 0.0000000000e+00 3.1577572227e-02
1.0350000000e+00 9.9988029084e-01 9.9135549467e-01 1.0038416386e+00 8.5247961725e-03 3.9613477233e-03 0.0000000000e+00 0.0000000000e+00 3.3265545964e-02 0.0000000000e+00 3.3265545964e-02
1.0400000000e+00 9.9988029084e-01 9.9137450338e-01 1.0036015511e+00 8.5057874583e-03 3.7212602141e-03 0.0000000000e+00 0.0000000000e+00 3.4984275699e-02 0.0000000000e+00 3.4984275699e-02
1.0450000000e+00 9.9988029084e-01 9.9138729487e-01 1.0033487082e+00 8.4929959727e-03 3.4684173110e-03 0.0000000000e+00 0.0000000000e+00 3.6732301116e-02 0.0000000000e+00 3.6732301116e-02
1.0500000000e+00 9.9988029084e-01 9.9139361140e-01 1.0030865669e+00 8.4866794392e-03 3.2062760833e-03 0.0000000000e+00 0.0000000000e+00 3.8508892059e-02 0.0000000000e+00 3.8508892059e-02
1.0550000000e+00 9.9988029084e-01 9.9139347241e-01 1.0028201342e+00 8.4868184344e-03 2.9398433211e-03 0.0000000000e+00 0.0000000000e+00 4.0312111378e-02 0.0000000000e+00 4.0312111378e-02
1.0600000000e+00 9.9988029084e-01 9.9138677807e-01 1.0025537014e+00 8.4935127767e-03 2.6734105590e-03 0.0000000000e+00 0.0000000000e+00 4.2141512036e-02 0.0000000000e+00 4.2141512036e-02
1.0650000000e+00 9.9988029084e-01 9.9137332000e-01 1.0022908449e+00 8.5069708414e-03 2.4105540755e-03 0.0000000000e+00 0.0000000000e+00 4.3994575739e-02 0.0000000000e+00 4.3994575739e-02
1.0700000000e+00 9.9988029084e-01 9.9135320434e-01 1.0020354986e+00 8.5270864975e-03 2.1552077773e-03 0.0000000000e+00 0.0000000000e+00 4.5870348811e-02 0.0000000000e+00 4.5870348811e-02
1.0750000000e+00 9.9988029084e-01 9.9132642959e-01 1.0017912388e+00 8.5538612480e-03 1.9109479430e-03 0.0000000000e+00 0.0000000000e+00 4.7766610980e-02 0.0000000000e+00 4.7766610980e-02
1.0800000000e+00 9.9988029084e-01 9.9129286319e-01 1.0015633106e+00 8.5874276544e-03 1.6830197814e-03 0.0000000000e+00 5.9093359273e-03 4.9682170153e-02 5.9093359273e-03 4.9682170153e-02
1.0850000000e+00 9.9988029084e-01 9.9125268664e-01 1.0013538599e+00 8.6276041969e-03 1.4735690596e-03 0.0000000000e+00 2.1336720098e-02 5.1614388824e-02 2.1336720098e-02 5.1614388824e-02
1.0900000000e+00 9.9988029084e-01 9.9120589308e-01 1.0011655092e+00 8.6743977596e-03 1.2852183821e-03 0.0000000000e+00 3.6193402257e-02 5.3560465574e-02 3.6193402257e-02 5.3560465574e-02
1.0950000000e+00 9.9988029084e-01 9.9115260123e-01 1.0010008812e+00 8.7276896105e-03 1.1205903533e-03 8.2572844558e-03 5.0453025078e-02 5.5518761277e-02 4.2195740622e-02 4.7261476821e-02
1.1000000000e+00 9.9988029084e-01 9.9109305361e-01 1.0008630753e+00 8.7872372321e-03 9.8278441455e-04 2.3256448403e-02 6.4084703252e-02 5.7485103607e-02 4.0828254849e-02 3.4228655204e-02
1.1050000000e+00 9.9988029084e-01 9.9102731855e-01 1.0007544756e+00 8.8529722919e-03 8.7418475177e-04 3.7622467628e-02 7.7058650015e-02 5.9455849230e-02 3.9436182387e-02 2.1833381602e-02
1.1100000000e+00 9.9988029084e-01 9.9095565262e-01 1.0006747246e+00 8.9246382242e-03 7.9443373706e-04 5.1326116468e-02 8.9343967853e-02 6.1428859830e-02 3.8017851385e-02 1.0102743362e-02
1.1150000000e+00 9.9988029084e-01 9.9087827933e-01 1.0006270409e+00 9.0020115143e-03 7.4675002124e-04 6.4338071246e-02 1.0090976348e-01 6.3399344683e-02 3.6571692236e-02 9.3872656292e-04
1.1200000000e+00 9.9988029084e-01 9.9079538055e-01 1.0006104708e+00 9.0849102946e-03 7.3017992999e-04 7.6628908257e-02 1.1172088283e-01 6.5360888839e-02 3.5091974571e-02 1.1268019418e-02
1.1250000000e+00 9.9988029084e-01 9.9070723340e-01 1.0006262064e+00 9.1730574402e-03 7.4591555621e-04 8.8169101518e-02 1.2174529813e-01 6.7311160266e-02 3.3576196611e-02 2.0857941251e-02
1.1300000000e+00 9.9988029084e-01 9.9061403088e-01 1.0006741285e+00 9.2662599580e-03 7.9383769061e-04 9.8929020236e-02 1.3094760317e-01 6.9242209196e-02 3.2018582935e-02 2.9686811040e-02
1.1350000000e+00 9.9988029084e-01 9.9051608314e-01 1.0007536411e+00 9.3642077006e-03 8.7335028674e-04 1.0887892601e-01 1.3929398696e-01 7.1148395538e-02 3.0415060956e-02 3.7730530469e-02
1.1400000000e+00 9.9988029084e-01 9.9041374046e-01 1.0008635521e+00 9.4665503769e-03 9.8326125171e-04 1.1798896971e-01 1.4674989359e-01 7.3024064302e-02 2.8760923881e-02 4.4964905407e-02
1.1450000000e+00 9.9988029084e-01 9.9030700676e-01 1.0010021925e+00 9.5732840814e-03 1.1219016555e-03 1.2620089772e-01 1.5325311046e-01 7.4859321117e-02 2.7052212733e-02 5.1341576606e-02
1.1500000000e+00 9.9988029084e-01 9.9019626348e-01 1.0011684895e+00 9.6840273579e-03 1.2881986144e-03 1.3327926316e-01 1.5856202255e-01 7.6648078859e-02 2.5282759385e-02 5.6631184303e-02
1.1550000000e+00 9.9988029084e-01 9.9008180331e-01 1.0013592243e+00 9.7984875340e-03 1.4789334777e-03 1.3921125810e-01 1.6266160066e-01 7.8380770981e-02 2.3450342561e-02 6.0830487116e-02
1.1600000000e+00 9.9988029084e-01 9.8996376954e-01 1.0015730858e+00 9.9165213054e-03 1.6927949431e-03 1.4403828334e-01 1.6558949364e-01 8.0049008131e-02 2.1551210301e-02 6.3989275208e-02
1.1650000000e+00 9.9988029084e-01 9.8984217627e-01 1.0018066168e+00 1.0038114568e-02 1.9263259413e-03 1.4780162203e-01 1.6738543624e-01 8.1641241908e-02 1.9583814208e-02 6.6160380126e-02
1.1700000000e+00 9.9988029084e-01 9.8971744241e-01 1.0020568371e+00 1.0162848429e-02 2.1765462401e-03 1.5054243678e-01 1.6808979175e-01 8.3148509264e-02 1.7547354963e-02 6.7393927520e-02
1.1750000000e+00 9.9988029084e-01 9.8958957354e-01 1.0023192167e+00 1.0290717301e-02 2.4389258864e-03 1.5230179138e-01 1.6774607860e-01 8.4558725357e-02 1.5444287220e-02 6.7743066020e-02
1.1800000000e+00 9.9988029084e-01 9.8945888563e-01 1.0025905371e+00 1.0421405207e-02 2.7102462294e-03 1.5312064457e-01 1.6639647287e-01 8.5861034691e-02 1.3275828300e-02 6.7259609882e-02
1.1850000000e+00 9.9988029084e-01 9.8932540989e-01 1.0028672218e+00 1.0554880956e-02 2.9869309905e-03 1.5303985347e-01 1.6408625307e-01 8.7042272091e-02 1.1046399605e-02 6.5997581379e-02
1.1900000000e+00 9.9988029084e-01 9.8918920755e-01 1.0031441450e+00 1.0691083288e-02 3.2638541701e-03 1.5210017679e-01 1.6086028783e-01 8.8090822101e-02 8.7601110412e-03 6.4009354692e-02
1.1950000000e+00 9.9988029084e-01 9.8905060609e-01 1.0034168959e+00 1.0829684752e-02 3.5366050246e-03 1.5034228134e-01 1.5676479146e-01 8.8993638754e-02 6.4225101220e-03 6.1348642588e-02
1.2000000000e+00 9.9988029084e-01 9.8890980679e-01 1.0036807060e+00 1.0970484051e-02 3.8004151824e-03 1.4780674447e-01 1.5184855363e-01 8.9737370610e-02 4.0418091594e-03 5.8069373857e-02
1.2050000000e+00 9.9988029084e-01 9.8876696812e-01 1.0039312840e+00 1.1113322719e-02 4.0509931090e-03 1.4453405812e-01 1.4615813383e-01 9.0309068561e-02 1.6240757075e-03 5.4224989562e-02
1.2100000000e+00 9.9988029084e-01 9.8862214969e-01 1.0041637421e+00 1.1258141155e-02 4.2834512236e-03 1.4056463297e-01 1.3974090481e-01 9.0695798397e-02 8.2372816256e-04 4.9868834576e-02
1.2150000000e+00 9.9988029084e-01 9.8847580801e-01 1.0043737888e+00 1.1404482831e-02 4.4934979918e-03 1.3593880257e-01 1.3264611178e-01 9.0884052217e-02 3.2926907881e-03 4.5054750354e-02
1.2200000000e+00 9.9988029084e-01 9.8832836885e-01 1.0045547485e+00 1.1551921992e-02 4.6744576934e-03 1.3069682759e-01 1.2492045085e-01 9.0860754251e-02 5.7763767429e-03 3.9836073343e-02
1.2250000000e+00 9.9988029084e-01 9.8818001474e-01 1.0047038794e+00 1.1700276103e-02 4.8235885146e-03 1.2487890014e-01 1.1661393185e-01 9.0614050627e-02 8.2649682906e-03 3.4264849513e-02
1.2300000000e+00 9.9988029084e-01 9.8803125516e-01 1.0048152208e+00 1.1849035681e-02 4.9349299910e-03 1.1852514808e-01 1.0777169668e-01 9.0132541955e-02 1.0753451396e-02 2.8392606124e-02
1.2350000000e+00 9.9988029084e-01 9.8788250358e-01 1.0048849583e+00 1.1997787265e-02 5.0046674254e-03 1.1167563947e-01 9.8441427465e-02 8.9404910803e-02 1.3234212010e-02 2.2270728672e-02
1.2400000000e+00 9.9988029084e-01 9.8773434042e-01 1.0049088001e+00 1.2145950421e-02 5.0285092833e-03 1.0437038706e-01 8.8669313020e-02 8.8421404362e-02 1.5701074044e-02 1.5948982703e-02
1.2450000000e+00 9.9988029084e-01 9.8758739109e-01 1.0048825741e+00 1.2292899752e-02 5.0022832396e-03 9.6649352785e-02 7.8501847364e-02 8.7172433734e-02 1.8147505421e-02 9.4769190509e-03
1.2500000000e+00 9.9988029084e-01 9.8744220042e-01 1.0048032999e+00 1.2438090423e-02 4.9230090621e-03 8.8552452369e-02 6.7984260584e-02 8.5651837289e-02 2.0568191786e-02 2.9006150800e-03
1.2550000000e+00 9.9988029084e-01 9.8729933969e-01 1.0046665668e+00 1.2580951156e-02 4.7862760070e-03 8.0119559996e-02 5.7160644835e-02 8.3852894604e-02 2.2958915162e-02 3.7333346079e-03
1.2600000000e+00 9.9988029084e-01 9.8715967647e-01 1.0044717789e+00 1.2720614370e-02 4.5914880278e-03 7.1390512993e-02 4.6075493950e-02 8.1773310900e-02 2.5315019043e-02 1.0382797906e-02
1.2650000000e+00 9.9988029084e-01 9.8702361175e-01 1.0042136908e+00 1.2856679089e-02 4.3333999160e-03 6.2405116596e-02 3.4772905817e-02 7.9410165548e-02 2.7632210779e-02 1.7005048952e-02
1.2700000000e+00 9.9988029084e-01 9.8689199331e-01 1.0038926601e+00 1.2988297533e-02 4.0123692992e-03 5.3203148759e-02 2.3296399469e-02 7.6763354242e-02 2.9906749290e-02 2.3560205483e-02
1.2750000000e+00 9.9988029084e-01 9.8676529378e-01 1.0035070181e+00 1.3114997066e-02 3.6267272475e-03 4.3824365021e-02 1.1688075507e-02 7.3836982250e-02 3.2136289514e-02 3.0012617230e-02
1.2800000000e+00 9.9988029084e-01 9.8664427225e-01 1.0030561686e+00 1.3236018596e-02 3.1758777144e-03 3.4308503405e-02 0.0000000000e+00 7.0636734366e-02 3.4308503405e-02 3.6328230961e-02
1.2850000000e+00 9.9988029084e-01 9.8636636257e-01 1.0025397539e+00 1.3513928272e-02 2.6594630721e-03 2.4695288723e-02 0.0000000000e+00 6.7169457674e-02 2.4695288723e-02 4.2474168951e-02
1.2900000000e+00 9.9988029084e-01 9.8605139992e-01 1.0019588470e+00 1.3828890920e-02 2.0785562041e-03 1.5023907984e-02 0.0000000000e+00 6.3446380198e-02 1.5023907984e-02 4.8422472214e-02
1.2950000000e+00 9.9988029084e-01 9.8575983059e-01 1.0013145208e+00 1.4120460254e-02 1.4342299941e-03 5.3315259672e-03 0.0000000000e+00 5.9484392405e-02 5.3315259672e-03 5.4152866437e-02
1.3000000000e+00 9.9988029084e-01 9.8549284840e-01 1.0006095171e+00 1.4387442437e-02 7.2922625568e-04 1.2883699750e-04 0.0000000000e+00 5.5298015475e-02 1.2883699750e-04 5.5169178478e-02
1.3050000000e+00 9.9988029084e-01 9.8525148898e-01 9.9984645844e-01 1.4628801858e-02 3.3832406738e-05 3.1517354312e-04 0.0000000000e+00 5.0909191370e-02 3.1517354312e-04 5.0594017827e-02
1.3100000000e+00 9.9988029084e-01 9.8503691417e-01 9.9902850389e-01 1.4843376669e-02 8.5178694699e-04 5.8529367795e-04 0.0000000000e+00 4.6342030168e-02 5.8529367795e-04 4.5756736490e-02
1.3150000000e+00 9.9988029084e-01 9.8484982169e-01 9.9816000462e-01 1.5030469149e-02 1.7202862260e-03 9.8187374582e-04 0.0000000000e+00 4.1624456644e-02 9.8187374582e-04 4.0642582898e-02
1.3200000000e+00 9.9988029084e-01 9.8469109968e-01 9.9724626541e-01 1.5189191164e-02 2.6340254304e-03 1.5399807002e-03 0.0000000000e+00 3.6786049604e-02 1.5399807002e-03 3.5246068904e-02
1.3250000000e+00 9.9988029084e-01 9.8456072130e-01 9.9629306793e-01 1.5319569546e-02 3.5872229097e-03 2.1057435713e-03 0.0000000000e+00 3.1860724092e-02 2.1057435713e-03 2.9754980520e-02
1.3300000000e+00 9.9988029084e-01 9.8445903871e-01 9.9530541897e-01 1.5421252129e-02 4.5748718736e-03 2.8726404432e-03 0.0000000000e+00 2.6885539293e-02 2.8726404432e-03 2.4012898850e-02
1.3350000000e+00 9.9988029084e-01 9.8438633621e-01 9.9429130554e-01 1.5493954632e-02 5.5889852998e-03 4.0596526034e-03 0.0000000000e+00 2.1899744868e-02 4.0596526034e-03 1.7840092265e-02
1.3400000000e+00 9.9988029084e-01 9.8434292289e-01 9.9325782061e-01 1.5537367957e-02 6.6224702356e-03 5.2430147906e-03 0.0000000000e+00 1.6946658492e-02 5.2430147906e-03 1.1703643701e-02
1.3450000000e+00 9.9988029084e-01 9.8432850545e-01 9.9221092463e-01 1.5551785392e-02 7.6693662164e-03 7.8860308466e-03 0.0000000000e+00 1.2070402503e-02 7.8860308466e-03 4.1843716564e-03
1.3500000000e+00 9.9988029084e-01 9.8434321796e-01 9.9116069078e-01 1.5537072878e-02 8.7196000573e-03 1.0657986129e-02 0.0000000000e+00 7.3183029890e-03 1.0657986129e-02 3.3396831403e-03
1.3550000000e+00 9.9988029084e-01 9.8438635989e-01 9.9011456966e-01 1.5493930951e-02 9.7657211778e-03 1.3543098744e-02 0.0000000000e+00 2.7395784855e-03 1.3543098744e-02 1.0803520259e-02
1.3600000000e+00 9.9988029084e-01 9.8445855116e-01 9.8908072710e-01 1.5421739677e-02 1.0799563741e-02 1.6488133284e-02 0.0000000000e+00 -1.6152709723e-03 1.6488133284e-02 1.8103404256e-02
1.3650000000e+00 9.9988029084e-01 9.8455917453e-01 9.8806715012e-01 1.5321116313e-02 1.1813140726e-02 1.9445987487e-02 0.0000000000e+00 -5.6950300932e-03 1.9445987487e-02 2.5141017580e-02
1.3700000000e+00 9.9988029084e-01 9.8468820082e-01 9.8708426952e-01 1.5192090018e-02 1.2796021318e-02 2.2418849649e-02 0.0000000000e+00 -9.4472169876e-03 2.2418849649e-02 3.1866066637e-02
1.3750000000e+00 9.9988029084e-01 9.8484493124e-01 9.8613834381e-01 1.5035359599e-02 1.3741947031e-02 2.5402558709e-02 0.0000000000e+00 -1.2818291783e-02 2.5402558709e-02 3.8220850493e-02
1.3800000000e+00 9.9988029084e-01 9.8502981789e-01 9.8523867130e-01 1.4850472949e-02 1.4641619539e-02 2.8403330261e-02 0.0000000000e+00 -1.5756368637e-02 2.8403330261e-02 4.4159698898e-02
1.3850000000e+00 9.9988029084e-01 9.8524215093e-01 9.8439204693e-01 1.4638139907e-02 1.5488243913e-02 3.1370054423e-02 0.0000000000e+00 -1.8208950758e-02 3.1370054423e-02 4.9579005181e-02
1.3900000000e+00 9.9988029084e-01 9.8548164779e-01 9.8360681534e-01 1.4398643047e-02 1.6273475504e-02 3.4392303279e-02 0.0000000000e+00 -2.0124509931e-02 3.4392303279e-02 5.4516813210e-02
1.3950000000e+00 9.9988029084e-01 9.8574815088e-01 9.8288965225e-01 1.4132139966e-02 1.6990638590e-02 3.7387188757e-02 6.1653470188e-07 -2.1453455091e-02 3.7386572223e-02 5.8840643848e-02
1.4000000000e+00 9.9988029084e-01 9.8604057847e-01 9.8224675655e-01 1.3839712368e-02 1.7633534288e-02 4.0348165037e-02 1.6646016983e-05 -2.2147700191e-02 4.0331519020e-02 6.2495865228e-02
1.4050000000e+00 9.9988029084e-01 9.8627692447e-01 9.8168408871e-01 1.3603366377e-02 1.8196202135e-02 4.3358773492e-02 5.4588173794e-05 -2.2160634398e-02 4.3304185318e-02 6.5519407890e-02
1.4100000000e+00 9.9988029084e-01 9.8637309363e-01 9.8120588064e-01 1.3507197209e-02 1.8674410200e-02 4.6348531590e-02 4.6931108658e-04 -2.1451249719e-02 4.5879220504e-02 6.7799781309e-02
1.4150000000e+00 9.9988029084e-01 9.8647683431e-01 9.8081701994e-01 1.3403456532e-02 1.9063270902e-02 4.9304543413e-02 2.6947773397e-03 -1.9976392388e-02 4.6609766074e-02 6.9280935802e-02
1.4200000000e+00 9.9988029084e-01 9.8658793651e-01 9.8052048683e-01 1.3292354335e-02 1.9359804010e-02 5.2246170951e-02 4.9834366995e-03 -1.7700105906e-02 4.7262734251e-02 6.9946276856e-02
1.4250000000e+00 9.9988029084e-01 9.8670611219e-01 9.8031926155e-01 1.3174178654e-02 1.9561029291e-02 5.5231995167e-02 7.3095156255e-03 -1.4590069652e-02 4.7922479541e-02 6.9822064818e-02
1.4300000000e+00 9.9988029084e-01 9.8683075564e-01 9.8021465540e-01 1.3049535202e-02 1.9665635442e-02 5.8184256290e-02 9.7170468008e-03 -1.0613486171e-02 4.8467209490e-02 6.8797742461e-02
1.4350000000e+00 9.9988029084e-01 9.8696157558e-01 9.8020696640e-01 1.2918715265e-02 1.9673324442e-02 6.1103254261e-02 1.2139950713e-02 -5.7476907969e-03 4.8963303549e-02 6.6850945058e-02
1.4400000000e+00 9.9988029084e-01 9.8709821668e-01 9.8029696941e-01 1.2782074164e-02 1.9583321428e-02 6.3989286874e-02 1.4617633379e-02 3.0934810638e-05 4.9371653495e-02 6.3958352064e-02
1.4450000000e+00 9.9988029084e-01 9.8724014246e-01 9.8048263788e-01 1.2640148386e-02 1.9397652960e-02 6.6930922576e-02 1.7135264015e-02 6.7385882139e-03 4.9795658560e-02 6.0192334362e-02
1.4500000000e+00 9.9988029084e-01 9.8738688032e-01 9.8076266050e-01 1.2493410525e-02 1.9117630338e-02 6.9848038039e-02 1.9648970352e-02 1.4389470220e-02 5.0199067687e-02 5.5458567819e-02
1.4550000000e+00 9.9988029084e-01 9.8753786124e-01 9.8113358021e-01 1.2342429606e-02 1.8746710634e-02 7.2732398038e-02 2.2233778853e-02 2.2991850972e-02 5.0498619185e-02 4.9740547066e-02
1.4600000000e+00 9.9988029084e-01 9.8769250101e-01 9.8159050941e-01 1.2187789834e-02 1.8289781427e-02 7.5584303956e-02 2.4841245495e-02 3.2550290227e-02 5.0743058461e-02 4.3034013729e-02
1.4650000000e+00 9.9988029084e-01 9.8785041716e-01 9.8213064671e-01 1.2029873678e-02 1.7749644136e-02 7.8404054940e-02 2.7444585789e-02 4.3065667152e-02 5.0959469151e-02 3.5338387788e-02
1.4700000000e+00 9.9988029084e-01 9.8801096402e-01 9.8274755478e-01 1.1869326817e-02 1.7132736063e-02 8.1281959039e-02 3.0092255727e-02 5.4533630610e-02 5.1189703312e-02 2.6748328430e-02
1.4750000000e+00 9.9988029084e-01 9.8817380137e-01 9.8343455791e-01 1.1706489474e-02 1.6445732927e-02 8.4134627881e-02 3.2792067915e-02 6.6945597529e-02 5.1342559966e-02 1.7189030351e-02
1.4800000000e+00 9.9988029084e-01 9.8833851434e-01 9.8418533802e-01 1.1541776500e-02 1.5694952821e-02 8.6955372621e-02 3.5488764459e-02 8.0289915204e-02 5.1466608162e-02 6.6654574171e-03
1.4850000000e+00 9.9988029084e-01 9.8850458062e-01 9.8499089479e-01 1.1375710224e-02 1.4889396047e-02 8.9744495925e-02 3.8181768328e-02 9.4551756978e-02 5.1562727597e-02 4.8072610535e-03
1.4900000000e+00 9.9988029084e-01 9.8867175040e-01 9.8584389687e-01 1.1208540438e-02 1.4036393976e-02 9.2502298220e-02 4.0955383868e-02 1.0971036553e-01 5.1546914352e-02 1.7208067314e-02
1.4950000000e+00 9.9988029084e-01 9.8883969462e-01 9.8673534393e-01 1.1040596218e-02 1.3144946909e-02 9.5248294949e-02 4.3749244015e-02 1.2574322522e-01 5.1499050935e-02 3.0494930268e-02
1.5000000000e+00 9.9988029084e-01 9.8900833424e-01 9.8765516281e-01 1.0871956601e-02 1.2225128031e-02 1.0204719919e-01 4.6539556936e-02 1.4262524247e-01 5.5507642257e-02 4.0578043278e-02
1.5050000000e+00 9.9988029084e-01 9.8917746777e-01 9.8859357834e-01 1.0702823075e-02 1.1286712503e-02 1.2554201205e-01 6.5150329747e-02 1.6032688320e-01 6.0391682308e-02 3.4784871142e-02
1.5100000000e+00 9.9988029084e-01 9.8934687136e-01 9.8953986168e-01 1.0533419480e-02 1.0340429163e-02 1.4979535799e-01 9.0048788965e-02 1.7881612480e-01 5.9746569021e-02 2.9020766811e-02
1.5150000000e+00 9.9988029084e-01 9.8951665233e-01 9.9048399925e-01 1.0363638508e-02 9.3962915895e-03 1.7475122219e-01 1.1567336167e-01 1.9805853069e-01 5.9077860512e-02 2.3307308502e-02
1.5200000000e+00 9.9988029084e-01 9.8968694772e-01 9.9141502380e-01 1.0193343117e-02 8.4652670381e-03 2.0035365399e-01 1.4196406924e-01 2.1801707149e-01 5.8389584743e-02 1.7663417500e-02
1.5250000000e+00 9.9988029084e-01 9.8985762346e-01 9.9232232571e-01 1.0022667385e-02 7.5579651353e-03 2.2654675996e-01 1.6885779787e-01 2.3865269125e-01 5.7688962086e-02 1.2105931288e-02
1.5300000000e+00 9.9988029084e-01 9.9002903192e-01 9.9319499731e-01 9.8512589213e-03 6.6852935312e-03 2.5327424223e-01 1.9629377144e-01 2.5992423296e-01 5.6980470788e-02 6.6499907276e-03
1.5350000000e+00 9.9988029084e-01 9.9020105949e-01 9.9402195215e-01 9.6792313473e-03 5.8583386895e-03 2.8047754844e-01 2.2420990992e-01 2.8178846836e-01 5.6267638523e-02 1.3109199170e-03
1.5400000000e+00 9.9988029084e-01 9.9037395240e-01 9.9479246140e-01 9.5063384394e-03 5.0878294465e-03 3.0810092404e-01 2.5254447886e-01 3.0419826508e-01 5.5556445172e-02 3.9026589598e-03
1.5450000000e+00 9.9988029084e-01 9.9054787214e-01 9.9549800158e-01 9.3324186995e-03 4.3822892663e-03 3.3608865368e-01 2.8123501741e-01 3.2710784674e-01 5.4853636271e-02 8.9808069427e-03
1.5500000000e+00 9.9988029084e-01 9.9072281660e-01 9.9612706900e-01 9.1574742409e-03 3.7532218454e-03 3.6438505306e-01 3.1022032522e-01 3.5046771169e-01 5.4164727838e-02 1.3917341373e-02
1.5550000000e+00 9.9988029084e-01 9.9089887091e-01 9.9667227268e-01 8.9814199350e-03 3.2080181596e-03 3.9293446213e-01 3.3943799832e-01 3.7422657013e-01 5.3496463809e-02 1.8707891996e-02
1.5600000000e+00 9.9988029084e-01 9.9107597338e-01 9.9712395668e-01 8.8043174621e-03 2.7563341615e-03 4.2168123873e-01 3.6882665460e-01 3.9833113551e-01 5.2854584123e-02 2.3350103216e-02
1.5650000000e+00 9.9988029084e-01 9.9125396811e-01 9.9747645855e-01 8.6263227310e-03 2.4038322923e-03 4.5056975193e-01 3.9832453316e-01 4.2272722721e-01 5.2245218766e-02 2.7842524719e-02
1.5700000000e+00 9.9988029084e-01 9.9143287462e-01 9.9772185087e-01 8.4474162169e-03 2.1584399698e-03 4.7954437573e-01 4.2787067214e-01 4.4735640287e-01 5.1673703590e-02 3.2187972861e-02
1.5750000000e+00 9.9988029084e-01 9.9161222029e-01 9.9785715342e-01 8.2680705548e-03 2.0231374261e-03 5.0854948185e-01 4.5740248272e-01 4.7216063738e-01 5.1146999129e-02 3.6388844470e-02
1.5800000000e+00 9.9988029084e-01 9.9179166335e-01 9.9787706137e-01 8.0886274919e-03 2.0032294748e-03 5.3752943335e-01 4.8686085284e-01 4.9707818031e-01 5.0668580519e-02 4.0451253042e-02
1.5850000000e+00 9.9988029084e-01 9.9197079796e-01 9.9777948856e-01 7.9094928862e-03 2.1008022783e-03 5.6642857828e-01 5.1618363203e-01 5.2204698324e-01 5.0244946254e-02 4.4381595037e-02
1.5900000000e+00 9.9988029084e-01 9.9214907153e-01 9.9756455421e-01 7.7312193079e-03 2.3157366273e-03 5.9519124314e-01 5.4531126388e-01 5.4700165987e-01 4.9879979254e-02 4.8189583265e-02
1.5950000000e+00 9.9988029084e-01 9.9232594787e-01 9.9723249674e-01 7.5543429710e-03 2.6477941034e-03 6.2376172651e-01 5.7418346229e-01 5.7187575102e-01 4.9578264224e-02 5.1885975494e-02
1.6000000000e+00 9.9988029084e-01 9.9250055439e-01 9.9678558111e-01 7.3797364505e-03 3.0947097299e-03 6.5208429269e-01 6.0273985419e-01 5.9660035372e-01 4.9344438500e-02 5.5483938977e-02
1.6050000000e+00 9.9988029084e-01 9.9267234137e-01 9.9622821808e-01 7.2079494736e-03 3.6520727632e-03 6.8010316548e-01 6.3092190570e-01 6.2110447884e-01 4.9181259772e-02 5.8998686639e-02
1.6100000000e+00 9.9988029084e-01 9.9284037593e-01 9.9556601048e-01 7.0399149128e-03 4.3142803666e-03 7.0776252170e-01 6.5866877561e-01 6.4531910419e-01 4.9093746083e-02 6.2443417501e-02
1.6150000000e+00 9.9988029084e-01 9.9300401318e-01 9.9480640888e-01 6.8762776649e-03 5.0738819597e-03 7.3500648472e-01 6.8592307409e-01 6.6917020082e-01 4.9083410636e-02 6.5836283899e-02
1.6200000000e+00 9.9988029084e-01 9.9316257317e-01 9.9395811558e-01 6.7177176763e-03 5.9221752641e-03 7.6177911831e-01 7.1262625543e-01 6.9258606434e-01 4.9152862875e-02 6.9193053971e-02
1.6250000000e+00 9.9988029084e-01 9.9331505746e-01 9.9303150177e-01 6.5652333862e-03 6.8487890718e-03 7.8802442051e-01 7.3871868293e-01 7.1549481153e-01 4.9305737578e-02 7.2529608972e-02
1.6300000000e+00 9.9988029084e-01 9.9346100650e-01 9.9203848839e-01 6.4192843462e-03 7.8418024537e-03 8.1368631784e-01 7.6414493716e-01 7.3782396317e-01 4.9541380680e-02 7.5862354676e-02
1.6350000000e+00 9.9988029084e-01 9.9359990657e-01 9.9099218845e-01 6.2803842713e-03 8.8881023881e-03 8.3870865789e-01 7.8884630762e-01 7.5950568914e-01 4.9862350262e-02 7.9202968742e-02
1.6400000000e+00 9.9988029084e-01 9.9373109039e-01 9.8990583420e-01 6.1492004547e-03 9.9744566438e-03 8.6303520505e-01 8.1276662626e-01 7.8047084808e-01 5.0268578791e-02 8.2564356969e-02
1.6450000000e+00 9.9988029084e-01 9.9385440725e-01 9.8879301548e-01 6.0258835898e-03 1.1087275362e-02 8.8660963134e-01 8.3584988316e-01 8.0065399408e-01 5.0759748178e-02 8.5955637254e-02
1.6500000000e+00 9.9988029084e-01 9.9396960558e-01 9.8766994476e-01 5.9106852665e-03 1.2210346079e-02 9.0937551356e-01 8.5804025717e-01 8.1999486685e-01 5.1335256385e-02 8.9380646710e-02
1.6550000000e+00 9.9988029084e-01 9.9407669933e-01 9.8655080795e-01 5.8035915144e-03 1.3329482889e-02 9.3127632257e-01 8.7928268037e-01 8.3843666315e-01 5.1993642208e-02 9.2839659423e-02
1.6600000000e+00 9.9988029084e-01 9.9417580403e-01 9.8545086384e-01 5.7044868140e-03 1.4429427004e-02 9.5225541698e-01 8.9952273157e-01 8.5592657328e-01 5.2732685408e-02 9.6328843699e-02
1.6650000000e+00 9.9988029084e-01 9.9426712961e-01 9.8438572884e-01 5.6131612338e-03 1.5494562006e-02 9.7225603921e-01 9.1870534978e-01 8.7241816521e-01 5.3550689439e-02 9.9837874007e-02
1.6700000000e+00 9.9988029084e-01 9.9435146688e-01 9.8336863518e-01 5.5288239596e-03 1.6511655664e-02 9.9122130662e-01 9.3677813058e-01 8.8787072897e-01 5.4443176031e-02 1.0335057765e-01
1.6750000000e+00 9.9988029084e-01 9.9442918329e-01 9.8241537809e-01 5.4511075530e-03 1.7464912748e-02 1.0000000000e+00 9.5368596566e-01 9.0224975348e-01 4.6314034342e-02 9.7750246525e-02
1.6800000000e+00 9.9988029084e-01 9.9450115873e-01 9.8153674603e-01 5.3791321135e-03 1.8343544817e-02 1.0000000000e+00 9.6937612828e-01 9.1552752256e-01 3.0623871715e-02 8.4472477436e-02
1.6850000000e+00 9.9988029084e-01 9.9456839796e-01 9.8074561357e-01 5.3118928805e-03 1.9134677267e-02 1.0000000000e+00 9.8379660055e-01 9.2768245935e-01 1.6203399446e-02 7.2317540646e-02
1.6900000000e+00 9.9988029084e-01 9.9463181466e-01 9.8005312681e-01 5.2484761832e-03 1.9827164030e-02 1.0000000000e+00 9.9689280418e-01 9.3870133162e-01 3.1071958215e-03 6.1298668385e-02
1.6950000000e+00 9.9988029084e-01 9.9469275962e-01 9.7946906090e-01 5.1875312218e-03 2.0411229944e-02 1.0000000000e+00 1.0000000000e+00 9.4857543707e-01 0.0000000000e+00 5.1424562931e-02
1.7000000000e+00 9.9988029084e-01 9.9475237640e-01 9.7900146246e-01 5.1279144402e-03 2.0878828382e-02 1.0000000000e+00 1.0000000000e+00 9.5730477571e-01 0.0000000000e+00 4.2695224285e-02
1.7050000000e+00 9.9988029084e-01 9.9481182589e-01 9.7865641117e-01 5.0684649490e-03 2.1223879671e-02 1.0000000000e+00 1.0000000000e+00 9.6489495039e-01 0.0000000000e+00 3.5105049610e-02
1.7100000000e+00 9.9988029084e-01 9.9487252191e-01 9.7844171524e-01 5.0077689301e-03 2.1438575601e-02 1.0000000000e+00 1.0000000000e+00 9.7135889530e-01 0.0000000000e+00 2.8641104698e-02
1.7150000000e+00 9.9988029084e-01 9.9493580063e-01 9.7835797071e-01 4.9444902115e-03 2.1522320127e-02 1.0000000000e+00 1.0000000000e+00 9.7671681643e-01 0.0000000000e+00 2.3283183575e-02
1.7200000000e+00 9.9988029084e-01 9.9500282540e-01 9.7841024399e-01 4.8774654466e-03 2.1470046854e-02 1.0000000000e+00 1.0000000000e+00 9.8099321127e-01 0.0000000000e+00 1.9006788731e-02
1.7250000000e+00 9.9988029084e-01 9.9507486091e-01 9.7859799862e-01 4.8054299296e-03 2.1282292223e-02 1.0000000000e+00 1.0000000000e+00 9.8422145844e-01 0.0000000000e+00 1.5778541565e-02
1.7300000000e+00 9.9988029084e-01 9.9515287451e-01 9.7892010212e-01 4.7274163351e-03 2.0960188722e-02 1.0000000000e+00 1.0000000000e+00 9.8643988371e-01 0.0000000000e+00 1.3560116291e-02
1.7350000000e+00 9.9988029084e-01 9.9523799358e-01 9.7937417030e-01 4.6422972590e-03 2.0506120538e-02 1.0000000000e+00 1.0000000000e+00 9.8769277334e-01 0.0000000000e+00 1.2307226658e-02
1.7400000000e+00 9.9988029084e-01 9.9533111847e-01 9.7995686531e-01 4.5491723714e-03 1.9923425531e-02 1.0000000000e+00 1.0000000000e+00 9.8803228140e-01 0.0000000000e+00 1.1967718601e-02
1.7450000000e+00 9.9988029084e-01 9.9543318777e-01 9.8066043854e-01 4.4471030717e-03 1.9219852304e-02 1.0000000000e+00 1.0000000000e+00 9.8751604557e-01 0.0000000000e+00 1.2483954430e-02
1.7500000000e+00 9.9988029084e-01 9.9554475049e-01 9.8147678375e-01 4.3355403512e-03 1.8403507089e-02 1.0000000000e+00 1.0000000000e+00 9.8620873690e-01 0.0000000000e+00 1.3791263103e-02
1.7550000000e+00 9.9988029084e-01 9.9566645937e-01 9.8239552975e-01 4.2138314705e-03 1.7484761095e-02 1.0000000000e+00 1.0000000000e+00 9.8418331146e-01 0.0000000000e+00 1.5816688538e-02
1.7600000000e+00 9.9988029084e-01 9.9579878923e-01 9.8340469599e-01 4.0815016142e-03 1.6475594854e-02 1.0000000000e+00 1.0000000000e+00 9.8151785135e-01 0.0000000000e+00 1.8482148647e-02
1.7650000000e+00 9.9988029084e-01 9.9594205921e-01 9.8449015617e-01 3.9382316269e-03 1.5390134668e-02 1.0000000000e+00 1.0000000000e+00 9.7829991579e-01 0.0000000000e+00 2.1700084209e-02
1.7700000000e+00 9.9988029084e-01 9.9609650086e-01 9.8563331366e-01 3.7837899808e-03 1.4246977186e-02 1.0000000000e+00 1.0000000000e+00 9.7462069988e-01 0.0000000000e+00 2.5379300117e-02
1.7750000000e+00 9.9988029084e-01 9.9626222418e-01 9.8681753874e-01 3.6180666579e-03 1.3062752104e-02 1.0000000000e+00 1.0000000000e+00 9.7058147192e-01 0.0000000000e+00 2.9418528080e-02
1.7800000000e+00 9.9988029084e-01 9.9643933488e-01 9.8802137375e-01 3.4409559572e-03 1.1858917093e-02 1.0000000000e+00 1.0000000000e+00 9.6628350019e-01 0.0000000000e+00 3.3716499805e-02
1.7850000000e+00 9.9988029084e-01 9.9662759363e-01 9.8922371864e-01 3.2526972137e-03 1.0656572199e-02 1.0000000000e+00 1.0000000000e+00 9.6183544397e-01 0.0000000000e+00 3.8164556026e-02
1.7900000000e+00 9.9988029084e-01 9.9682676735e-01 9.9040138721e-01 3.0535234917e-03 9.4789036271e-03 1.0000000000e+00 1.0000000000e+00 9.5734614134e-01 0.0000000000e+00 4.2653858662e-02
1.7950000000e+00 9.9988029084e-01 9.9703644556e-01 9.9153167009e-01 2.8438452828e-03 8.3486207483e-03 1.0000000000e+00 1.0000000000e+00 9.5292085409e-01 0.0000000000e+00 4.7079145908e-02
1.8000000000e+00 9.9988029084e-01 9.9725633863e-01 9.9259161949e-01 2.6239522153e-03 7.2886713502e-03 1.0000000000e+00 1.0000000000e+00 9.4866245985e-01 0.0000000000e+00 5.1337540150e-02
1.8050000000e+00 9.9988029084e-01 9.9748571387e-01 9.9356025457e-01 2.3945769738e-03 6.3200362680e-03 1.0000000000e+00 1.0000000000e+00 9.4466143847e-01 0.0000000000e+00 5.5338561535e-02
1.8100000000e+00 9.9988029084e-01 9.9772382155e-01 9.9441736937e-01 2.1564692883e-03 5.4629214761e-03 1.0000000000e+00 1.0000000000e+00 9.4100016356e-01 0.0000000000e+00 5.8999836445e-02
1.8150000000e+00 9.9988029084e-01 9.9797026550e-01 9.9514770508e-01 1.9100253431e-03 4.7325857637e-03 1.0000000000e+00 1.0000000000e+00 9.3773901463e-01 0.0000000000e+00 6.2260985374e-02
1.8200000000e+00 9.9988029084e-01 9.9822390228e-01 9.9573761225e-01 1.6563885645e-03 4.1426785943e-03 1.0000000000e+00 1.0000000000e+00 9.3492323160e-01 0.0000000000e+00 6.5076768398e-02
1.8250000000e+00 9.9988029084e-01 9.9848428405e-01 9.9617886543e-01 1.3960067900e-03 3.7014254091e-03 1.0000000000e+00 1.0000000000e+00 9.3257290125e-01 0.0000000000e+00 6.7427098751e-02
1.8300000000e+00 9.9988029084e-01 9.9875058226e-01 9.9646794796e-01 1.1297085813e-03 3.4123428819e-03 1.0000000000e+00 1.0000000000e+00 9.3068546057e-01 0.0000000000e+00 6.9314539433e-02
1.8350000000e+00 9.9988029084e-01 9.9902216895e-01 9.9660408497e-01 8.5812189622e-04 3.2762058732e-03 1.0000000000e+00 1.0000000000e+00 9.2923444510e-01 0.0000000000e+00 7.0765554905e-02
1.8400000000e+00 9.9988029084e-01 9.9929875778e-01 9.9659371376e-01 5.8153306474e-04 3.2865770814e-03 1.0000000000e+00 1.0000000000e+00 9.2817085981e-01 0.0000000000e+00 7.1829140186e-02
1.8450000000e+00 9.9988029084e-01 9.9947778443e-01 9.9644583464e-01 4.0250641511e-04 3.4344562051e-03 1.0000000000e+00 1.0000000000e+00 9.2742514610e-01 0.0000000000e+00 7.2574853897e-02
1.8500000000e+00 9.9988029084e-01 9.9962622610e-01 9.9617445469e-01 2.5406474509e-04 3.7058361528e-03 1.0000000000e+00 1.0000000000e+00 9.2691028118e-01 0.0000000000e+00 7.3089718819e-02
1.8550000000e+00 9.9988029084e-01 9.9976780890e-01 9.9579441547e-01 1.1248194622e-04 4.0858753679e-03 1.0000000000e+00 1.0000000000e+00 9.2652881145e-01 0.0000000000e+00 7.3471188545e-02
1.8600000000e+00 9.9988029084e-01 9.9976823937e-01 9.9532413483e-01 1.1205146777e-04 4.5561560151e-03 1.0000000000e+00 1.0000000000e+00 9.2617303133e-01 0.0000000000e+00 7.3826968670e-02
1.8650000000e+00 9.9988029084e-01 9.9976867831e-01 9.9478310347e-01 1.1161252794e-04 5.0971873758e-03 1.0000000000e+00 1.0000000000e+00 9.2573428154e-01 0.0000000000e+00 7.4265718460e-02
1.8700000000e+00 9.9988029084e-01 9.9976912705e-01 9.9418944120e-01 1.1116379157e-04 5.6908496377e-03 1.0000000000e+00 9.9969813723e-01 9.2510437965e-01 3.0186277331e-04 7.4895620346e-02
1.8750000000e+00 9.9988029084e-01 9.9976958693e-01 9.9356353283e-01 1.1070391001e-04 6.3167580125e-03 1.0000000000e+00 9.9181449410e-01 9.2418175936e-01 8.1855058960e-03 7.5818240643e-02
1.8800000000e+00 9.9988029084e-01 9.9977005944e-01 9.9292182922e-01 1.1023139759e-04 6.9584616182e-03 1.0000000000e+00 9.8345504461e-01 9.2287236452e-01 1.6544955389e-02 7.7127635479e-02
1.8850000000e+00 9.9988029084e-01 9.9977054591e-01 9.9228131771e-01 1.0974493370e-04 7.5989731309e-03 1.0000000000e+00 9.7459797573e-01 9.2109364271e-01 2.5402024269e-02 7.8906357288e-02
1.8900000000e+00 9.9988029084e-01 9.9977104731e-01 9.9165594578e-01 1.0924353343e-04 8.2243450639e-03 1.0000000000e+00 9.6521715680e-01 9.1877794266e-01 3.4782843202e-02 8.1222057343e-02
1.8950000000e+00 9.9988029084e-01 9.9977156445e-01 9.9105834961e-01 1.0872638924e-04 8.8219412324e-03 1.0000000000e+00 9.5528421354e-01 9.1586822271e-01 4.4715786456e-02 8.4131777287e-02
1.9000000000e+00 9.9988029084e-01 9.9977209701e-01 9.9049818516e-01 1.0819382793e-04 9.3821056840e-03 1.0000000000e+00 9.4476455001e-01 9.1232591867e-01 5.5235449993e-02 8.7674081326e-02
1.9050000000e+00 9.9988029084e-01 9.9977264435e-01 9.8998367786e-01 1.0764649198e-04 9.8966129777e-03 1.0000000000e+00 9.3362244755e-01 9.0812045336e-01 6.6377552453e-02 9.1879546642e-02
1.9100000000e+00 9.9988029084e-01 9.9977320493e-01 9.8952078819e-01 1.0708590774e-04 1.0359502649e-02 1.0000000000e+00 9.2181952568e-01 9.0323787928e-01 7.8180474324e-02 9.6762120724e-02
1.9150000000e+00 9.9988029084e-01 9.9977377584e-01 9.8911261559e-01 1.0651500477e-04 1.0767675256e-02 1.0000000000e+00 9.0931422113e-01 8.9767599106e-01 9.0685778869e-02 1.0232400894e-01
1.9200000000e+00 9.9988029084e-01 9.9977435409e-01 9.8876309395e-01 1.0593675067e-04 1.1117196893e-02 1.0000000000e+00 8.9606853053e-01 8.9143925905e-01 1.0393146947e-01 1.0856074095e-01
1.9250000000e+00 9.9988029084e-01 9.9977493521e-01 9.8847174644e-01 1.0535563297e-04 1.1408544397e-02 9.9055084300e-01 8.8204159305e-01 8.8454502821e-01 1.0850924995e-01 1.0600581479e-01
1.9300000000e+00 9.9988029084e-01 9.9977551449e-01 9.8823851347e-01 1.0477635134e-04 1.1641777372e-02 9.7804060038e-01 8.6719819775e-01 8.7701535225e-01 1.1084240262e-01 1.0102524813e-01
1.9350000000e+00 9.9988029084e-01 9.9977608664e-01 9.8806250095e-01 1.0420419835e-04 1.1817789888e-02 9.6504796601e-01 8.5150465988e-01 8.6887848377e-01 1.1354330613e-01 9.6169482242e-02
1.9400000000e+00 9.9988029084e-01 9.9977664630e-01 9.8794150352e-01 1.0364453933e-04 1.1938787317e-02 9.5157002259e-01 8.3493243379e-01 8.6016613245e-01 1.1663758880e-01 9.1403890141e-02
1.9450000000e+00 9.9988029084e-01 9.9977718820e-01 9.8787236214e-01 1.0310264208e-04 1.2007928705e-02 9.3760376627e-01 8.1745838371e-01 8.5091733932e-01 1.2014538256e-01 8.6686426943e-02
1.9500000000e+00 9.9988029084e-01 9.9977770750e-01 9.8785197735e-01 1.0258334593e-04 1.2028313493e-02 9.2314610535e-01 7.9906587856e-01 8.4116828442e-01 1.2408022679e-01 8.1977820934e-02
1.9550000000e+00 9.9988029084e-01 9.9977819997e-01 9.8787677288e-01 1.0209086733e-04 1.2003517961e-02 9.0819385922e-01 7.7974361925e-01 8.3095991611e-01 1.2845023997e-01 7.7233943104e-02
1.9600000000e+00 9.9988029084e-01 9.9977866158e-01 9.8794353008e-01 1.0162926483e-04 1.1936760759e-02 8.9274375672e-01 7.5948365884e-01 8.2033115625e-01 1.3326009788e-01 7.2412600467e-02
1.9650000000e+00 9.9988029084e-01 9.9977908921e-01 9.8804718256e-01 1.0120163285e-04 1.1833108282e-02 8.7679243461e-01 7.3828501882e-01 8.0932313204e-01 1.3850741578e-01 6.7469302568e-02
1.9700000000e+00 9.9988029084e-01 9.9977948089e-01 9.8818612099e-01 1.0080995214e-04 1.1694169855e-02 8.6033643624e-01 7.1614937957e-01 7.9797476530e-01 1.4418705666e-01 6.2361670935e-02
1.9750000000e+00 9.9988029084e-01 9.9977983462e-01 9.8835408688e-01 1.0045622134e-04 1.1526203966e-02 8.4337221029e-01 6.9307887799e-01 7.8632509708e-01 1.5029333230e-01 5.7047113206e-02
1.9800000000e+00 9.9988029084e-01 9.9978014920e-01 9.8854798079e-01 1.0014164084e-04 1.1332310056e-02 8.2589480420e-01 6.6907798034e-01 7.7441096306e-01 1.5681682386e-01 5.1483841139e-02
1.9850000000e+00 9.9988029084e-01 9.9978042386e-01 9.8876535892e-01 9.9866977430e-05 1.1114931917e-02 8.0789947657e-01 6.4415167681e-01 7.6226788759e-01 1.6374779976e-01 4.5631588979e-02
1.9900000000e+00 9.9988029084e-01 9.9978065839e-01 9.8900181055e-01 9.9632448598e-05 1.0878480291e-02 7.8938238481e-01 6.1830575072e-01 7.4992942810e-01 1.7107663409e-01 3.9452956709e-02
1.9950000000e+00 9.9988029084e-01 9.9978085288e-01 9.8925435543e-01 9.9437963464e-05 1.0625935411e-02 7.7033958531e-01 5.9154593533e-01 7.3742771149e-01 1.7879364998e-01 3.2911873822e-02
2.0000000000e+00 9.9988029084e-01 9.9978100819e-01 9.8951995373e-01 9.9282651364e-05 1.0360337114e-02 7.5076703324e-01 5.6388159759e-01 7.2479385138e-01 1.8688543565e-01 2.5973181860e-02


==> figuras/muestra_63.dat <==
t C0 C1 C2 errC1 errC2 S0 S1 S2 errS1 errS2
5.0000000000e-03 0.0000000000e+00 0.0000000000e+00 -2.2735148668e-03 0.0000000000e+00 2.2735148668e-03 0.0000000000e+00 0.0000000000e+00 9.9748671055e-03 0.0000000000e+00 9.9748671055e-03
1.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -3.0110329390e-03 0.0000000000e+00 3.0110329390e-03 0.0000000000e+00 0.0000000000e+00 9.4420611858e-03 0.0000000000e+00 9.4420611858e-03
1.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -3.7023276091e-03 0.0000000000e+00 3.7023276091e-03 0.0000000000e+00 0.0000000000e+00 8.9246183634e-03 0.0000000000e+00 8.9246183634e-03
2.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -4.3475627899e-03 0.0000000000e+00 4.3475627899e-03 0.0000000000e+00 0.0000000000e+00 8.4228962660e-03 0.0000000000e+00 8.4228962660e-03
2.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -4.9453824759e-03 0.0000000000e+00 4.9453824759e-03 0.0000000000e+00 0.0000000000e+00 7.9374015331e-03 0.0000000000e+00 7.9374015331e-03
3.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -5.4952651262e-03 0.0000000000e+00 5.4952651262e-03 0.0000000000e+00 0.0000000000e+00 7.4683129787e-03 0.0000000000e+00 7.4683129787e-03
3.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -5.9968680143e-03 0.0000000000e+00 5.9968680143e-03 0.0000000000e+00 0.0000000000e+00 7.0157945156e-03 0.0000000000e+00 7.0157945156e-03
4.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -6.4498931170e-03 0.0000000000e+00 6.4498931170e-03 0.0000000000e+00 0.0000000000e+00 6.5803974867e-03 0.0000000000e+00 6.5803974867e-03
4.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -6.8527758121e-03 0.0000000000e+00 6.8527758121e-03 0.0000000000e+00 0.0000000000e+00 6.1620175838e-03 0.0000000000e+00 6.1620175838e-03
5.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -7.2063356638e-03 0.0000000000e+00 7.2063356638e-03 0.0000000000e+00 0.0000000000e+00 5.7613402605e-03 0.0000000000e+00 5.7613402605e-03
5.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -7.5093954802e-03 0.0000000000e+00 7.5093954802e-03 0.0000000000e+00 0.0000000000e+00 5.3781121969e-03 0.0000000000e+00 5.3781121969e-03
6.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -7.7619701624e-03 0.0000000000e+00 7.7619701624e-03 0.0000000000e+00 0.0000000000e+00 5.0128549337e-03 0.0000000000e+00 5.0128549337e-03
6.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -7.9633295536e-03 0.0000000000e+00 7.9633295536e-03 0.0000000000e+00 0.0000000000e+00 4.6656280756e-03 0.0000000000e+00 4.6656280756e-03
7.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.1145316362e-03 0.0000000000e+00 8.1145316362e-03 0.0000000000e+00 0.0000000000e+00 4.3365210295e-03 0.0000000000e+00 4.3365210295e-03
7.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.2139074802e-03 0.0000000000e+00 8.2139074802e-03 0.0000000000e+00 0.0000000000e+00 4.0256381035e-03 0.0000000000e+00 4.0256381035e-03
8.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.2620084286e-03 0.0000000000e+00 8.2620084286e-03 0.0000000000e+00 0.0000000000e+00 3.7331134081e-03 0.0000000000e+00 3.7331134081e-03
8.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.2594305277e-03 0.0000000000e+00 8.2594305277e-03 0.0000000000e+00 0.0000000000e+00 3.4594982862e-03 0.0000000000e+00 3.4594982862e-03
9.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.2054585218e-03 0.0000000000e+00 8.2054585218e-03 0.0000000000e+00 0.0000000000e+00 3.2040327787e-03 0.0000000000e+00 3.2040327787e-03
9.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -8.1010311842e-03 0.0000000000e+00 8.1010311842e-03 0.0000000000e+00 0.0000000000e+00 2.9675513506e-03 0.0000000000e+00 2.9675513506e-03
1.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.9462230206e-03 0.0000000000e+00 7.9462230206e-03 0.0000000000e+00 0.0000000000e+00 2.7492195368e-03 0.0000000000e+00 2.7492195368e-03
1.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.7427029610e-03 0.0000000000e+00 7.7427029610e-03 0.0000000000e+00 0.0000000000e+00 2.5497227907e-03 0.0000000000e+00 2.5497227907e-03
1.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.4898451567e-03 0.0000000000e+00 7.4898451567e-03 0.0000000000e+00 0.0000000000e+00 2.3686438799e-03 0.0000000000e+00 2.3686438799e-03
1.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.1888417006e-03 0.0000000000e+00 7.1888417006e-03 0.0000000000e+00 0.0000000000e+00 2.2056847811e-03 0.0000000000e+00 2.2056847811e-03
1.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.8411082029e-03 0.0000000000e+00 6.8411082029e-03 0.0000000000e+00 0.0000000000e+00 2.0613372326e-03 0.0000000000e+00 2.0613372326e-03
1.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.4473301172e-03 0.0000000000e+00 6.4473301172e-03 0.0000000000e+00 0.0000000000e+00 1.9350498915e-03 0.0000000000e+00 1.9350498915e-03
1.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.0091763735e-03 0.0000000000e+00 6.0091763735e-03 0.0000000000e+00 0.0000000000e+00 1.8263608217e-03 0.0000000000e+00 1.8263608217e-03
1.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.5281370878e-03 0.0000000000e+00 5.5281370878e-03 0.0000000000e+00 0.0000000000e+00 1.7355680466e-03 0.0000000000e+00 1.7355680466e-03
1.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.0057321787e-03 0.0000000000e+00 5.0057321787e-03 0.0000000000e+00 0.0000000000e+00 1.6620904207e-03 0.0000000000e+00 1.6620904207e-03
1.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.4439435005e-03 0.0000000000e+00 4.4439435005e-03 0.0000000000e+00 0.0000000000e+00 1.6055554152e-03 0.0000000000e+00 1.6055554152e-03
1.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.8451999426e-03 0.0000000000e+00 3.8451999426e-03 0.0000000000e+00 0.0000000000e+00 1.5656054020e-03 0.0000000000e+00 1.5656054020e-03
1.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.2121241093e-03 0.0000000000e+00 3.2121241093e-03 0.0000000000e+00 0.0000000000e+00 1.5419572592e-03 0.0000000000e+00 1.5419572592e-03
1.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.5469064713e-03 0.0000000000e+00 2.5469064713e-03 0.0000000000e+00 0.0000000000e+00 1.5337914228e-03 0.0000000000e+00 1.5337914228e-03
1.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8521994352e-03 0.0000000000e+00 1.8521994352e-03 0.0000000000e+00 0.0000000000e+00 1.5412718058e-03 0.0000000000e+00 1.5412718058e-03
1.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1313557625e-03 0.0000000000e+00 1.1313557625e-03 0.0000000000e+00 0.0000000000e+00 1.5632659197e-03 0.0000000000e+00 1.5632659197e-03
1.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.8805603981e-04 0.0000000000e+00 3.8805603981e-04 0.0000000000e+00 0.0000000000e+00 1.5991777182e-03 0.0000000000e+00 1.5991777182e-03
1.8000000000e-01 0.0000000000e+00 0.0000000000e+00 3.7404894829e-04 0.0000000000e+00 3.7404894829e-04 0.0000000000e+00 0.0000000000e+00 1.6488432884e-03 0.0000000000e+00 1.6488432884e-03
1.8500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1514872313e-03 0.0000000000e+00 1.1514872313e-03 0.0000000000e+00 0.0000000000e+00 1.7108768225e-03 0.0000000000e+00 1.7108768225e-03
1.9000000000e-01 0.0000000000e+00 0.0000000000e+00 1.9397884607e-03 0.0000000000e+00 1.9397884607e-03 0.0000000000e+00 0.0000000000e+00 1.7849951982e-03 0.0000000000e+00 1.7849951982e-03
1.9500000000e-01 0.0000000000e+00 0.0000000000e+00 2.7344077826e-03 0.0000000000e+00 2.7344077826e-03 0.0000000000e+00 0.0000000000e+00 1.8700510263e-03 0.0000000000e+00 1.8700510263e-03
2.0000000000e-01 0.0000000000e+00 0.0000000000e+00 3.5307109356e-03 0.0000000000e+00 3.5307109356e-03 0.0000000000e+00 0.0000000000e+00 1.9654780626e-03 0.0000000000e+00 1.9654780626e-03
2.0500000000e-01 0.0000000000e+00 0.0000000000e+00 4.3235719204e-03 0.0000000000e+00 4.3235719204e-03 0.0000000000e+00 0.0000000000e+00 2.0699501038e-03 0.0000000000e+00 2.0699501038e-03
2.1000000000e-01 0.0000000000e+00 0.0000000000e+00 5.1073431969e-03 0.0000000000e+00 5.1073431969e-03 0.0000000000e+00 0.0000000000e+00 2.1829456091e-03 0.0000000000e+00 2.1829456091e-03
2.1500000000e-01 0.0000000000e+00 0.0000000000e+00 5.8770626783e-03 0.0000000000e+00 5.8770626783e-03 0.0000000000e+00 0.0000000000e+00 2.3034363985e-03 0.0000000000e+00 2.3034363985e-03
2.2000000000e-01 0.0000000000e+00 0.0000000000e+00 6.6268891096e-03 0.0000000000e+00 6.6268891096e-03 0.0000000000e+00 0.0000000000e+00 2.4296790361e-03 0.0000000000e+00 2.4296790361e-03
2.2500000000e-01 0.0000000000e+00 0.0000000000e+00 7.3501914740e-03 0.0000000000e+00 7.3501914740e-03 0.0000000000e+00 0.0000000000e+00 2.5614053011e-03 0.0000000000e+00 2.5614053011e-03
2.3000000000e-01 0.0000000000e+00 0.0000000000e+00 8.0412030220e-03 0.0000000000e+00 8.0412030220e-03 0.0000000000e+00 0.0000000000e+00 2.6971399784e-03 0.0000000000e+00 2.6971399784e-03
2.3500000000e-01 0.0000000000e+00 0.0000000000e+00 8.6929053068e-03 0.0000000000e+00 8.6929053068e-03 0.0000000000e+00 0.0000000000e+00 2.8353184462e-03 0.0000000000e+00 2.8353184462e-03
2.4000000000e-01 0.0000000000e+00 0.0000000000e+00 9.2983096838e-03 0.0000000000e+00 9.2983096838e-03 0.0000000000e+00 0.0000000000e+00 2.9750615358e-03 0.0000000000e+00 2.9750615358e-03
2.4500000000e-01 0.0000000000e+00 0.0000000000e+00 9.8525881767e-03 0.0000000000e+00 9.8525881767e-03 0.0000000000e+00 0.0000000000e+00 3.1152814627e-03 0.0000000000e+00 3.1152814627e-03
2.5000000000e-01 0.0000000000e+00 0.0000000000e+00 1.0346814990e-02 0.0000000000e+00 1.0346814990e-02 0.0000000000e+00 0.0000000000e+00 3.2540410757e-03 0.0000000000e+00 3.2540410757e-03
2.5500000000e-01 0.0000000000e+00 0.0000000000e+00 1.0775297880e-02 0.0000000000e+00 1.0775297880e-02 0.0000000000e+00 0.0000000000e+00 3.3905208111e-03 0.0000000000e+00 3.3905208111e-03
2.6000000000e-01 0.0000000000e+00 0.0000000000e+00 1.1130198836e-02 0.0000000000e+00 1.1130198836e-02 0.0000000000e+00 0.0000000000e+00 3.5232752562e-03 0.0000000000e+00 3.5232752562e-03
2.6500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1404767632e-02 0.0000000000e+00 1.1404767632e-02 0.0000000000e+00 0.0000000000e+00 3.6511123180e-03 0.0000000000e+00 3.6511123180e-03
2.7000000000e-01 0.0000000000e+00 0.0000000000e+00 1.1593982577e-02 0.0000000000e+00 1.1593982577e-02 0.0000000000e+00 0.0000000000e+00 3.7721544504e-03 0.0000000000e+00 3.7721544504e-03
2.7500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1688992381e-02 0.0000000000e+00 1.1688992381e-02 0.0000000000e+00 0.0000000000e+00 3.8852840662e-03 0.0000000000e+00 3.8852840662e-03
2.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.1684820056e-02 0.0000000000e+00 1.1684820056e-02 0.0000000000e+00 0.0000000000e+00 3.9892047644e-03 0.0000000000e+00 3.9892047644e-03
2.8500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1575222015e-02 0.0000000000e+00 1.1575222015e-02 0.0000000000e+00 0.0000000000e+00 4.0827244520e-03 0.0000000000e+00 4.0827244520e-03
2.9000000000e-01 0.0000000000e+00 0.0000000000e+00 1.1354982853e-02 0.0000000000e+00 1.1354982853e-02 0.0000000000e+00 0.0000000000e+00 4.1646510363e-03 0.0000000000e+00 4.1646510363e-03
2.9500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1020094156e-02 0.0000000000e+00 1.1020094156e-02 0.0000000000e+00 0.0000000000e+00 4.2331516743e-03 0.0000000000e+00 4.2331516743e-03
3.0000000000e-01 0.0000000000e+00 0.0000000000e+00 1.0565608740e-02 0.0000000000e+00 1.0565608740e-02 0.0000000000e+00 0.0000000000e+00 4.2877197266e-03 0.0000000000e+00 4.2877197266e-03
3.0500000000e-01 0.0000000000e+00 0.0000000000e+00 9.9888294935e-03 0.0000000000e+00 9.9888294935e-03 0.0000000000e+00 0.0000000000e+00 4.3270587921e-03 0.0000000000e+00 4.3270587921e-03
3.1000000000e-01 0.0000000000e+00 0.0000000000e+00 9.2864930630e-03 0.0000000000e+00 9.2864930630e-03 0.0000000000e+00 0.0000000000e+00 4.3500661850e-03 0.0000000000e+00 4.3500661850e-03
3.1500000000e-01 0.0000000000e+00 0.0000000000e+00 8.4574669600e-03 0.0000000000e+00 8.4574669600e-03 0.0000000000e+00 0.0000000000e+00 4.3557733297e-03 0.0000000000e+00 4.3557733297e-03
3.2000000000e-01 0.0000000000e+00 0.0000000000e+00 7.5029134750e-03 0.0000000000e+00 7.5029134750e-03 0.0000000000e+00 0.0000000000e+00 4.3436139822e-03 0.0000000000e+00 4.3436139822e-03
3.2500000000e-01 0.0000000000e+00 0.0000000000e+00 6.4226537943e-03 0.0000000000e+00 6.4226537943e-03 0.0000000000e+00 0.0000000000e+00 4.3126344681e-03 0.0000000000e+00 4.3126344681e-03
3.3000000000e-01 0.0000000000e+00 0.0000000000e+00 5.2192509174e-03 0.0000000000e+00 5.2192509174e-03 0.0000000000e+00 0.0000000000e+00 4.2626112700e-03 0.0000000000e+00 4.2626112700e-03
3.3500000000e-01 0.0000000000e+00 0.0000000000e+00 3.8964301348e-03 0.0000000000e+00 3.8964301348e-03 0.0000000000e+00 0.0000000000e+00 4.1927546263e-03 0.0000000000e+00 4.1927546263e-03
3.4000000000e-01 0.0000000000e+00 0.0000000000e+00 2.4611204863e-03 0.0000000000e+00 2.4611204863e-03 0.0000000000e+00 0.0000000000e+00 4.1033178568e-03 0.0000000000e+00 4.1033178568e-03
3.4500000000e-01 0.0000000000e+00 0.0000000000e+00 9.1925263405e-04 0.0000000000e+00 9.1925263405e-04 0.0000000000e+00 0.0000000000e+00 3.9933323860e-03 0.0000000000e+00 3.9933323860e-03
3.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.1980059147e-04 0.0000000000e+00 7.1980059147e-04 0.0000000000e+00 0.0000000000e+00 3.8639008999e-03 0.0000000000e+00 3.8639008999e-03
3.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.4452358484e-03 0.0000000000e+00 2.4452358484e-03 0.0000000000e+00 0.0000000000e+00 3.7149637938e-03 0.0000000000e+00 3.7149637938e-03
3.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.2454004288e-03 0.0000000000e+00 4.2454004288e-03 0.0000000000e+00 0.0000000000e+00 3.5466700792e-03 0.0000000000e+00 3.5466700792e-03
3.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.1043798923e-03 0.0000000000e+00 6.1043798923e-03 0.0000000000e+00 0.0000000000e+00 3.3602863550e-03 0.0000000000e+00 3.3602863550e-03
3.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.0066174269e-03 0.0000000000e+00 8.0066174269e-03 0.0000000000e+00 0.0000000000e+00 3.1558424234e-03 0.0000000000e+00 3.1558424234e-03
3.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.9344700575e-03 0.0000000000e+00 9.9344700575e-03 0.0000000000e+00 0.0000000000e+00 2.9351562262e-03 0.0000000000e+00 2.9351562262e-03
3.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1867567897e-02 0.0000000000e+00 1.1867567897e-02 0.0000000000e+00 0.0000000000e+00 2.6987791061e-03 0.0000000000e+00 2.6987791061e-03
3.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.3784870505e-02 0.0000000000e+00 1.3784870505e-02 0.0000000000e+00 0.0000000000e+00 2.4481266737e-03 0.0000000000e+00 2.4481266737e-03
3.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5663728118e-02 0.0000000000e+00 1.5663728118e-02 0.0000000000e+00 0.0000000000e+00 2.1850019693e-03 0.0000000000e+00 2.1850019693e-03
3.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.7479136586e-02 0.0000000000e+00 1.7479136586e-02 0.0000000000e+00 0.0000000000e+00 1.9109845161e-03 0.0000000000e+00 1.9109845161e-03
4.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.9205719233e-02 0.0000000000e+00 1.9205719233e-02 0.0000000000e+00 0.0000000000e+00 1.6274303198e-03 0.0000000000e+00 1.6274303198e-03
4.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.0818397403e-02 0.0000000000e+00 2.0818397403e-02 0.0000000000e+00 0.0000000000e+00 1.3369172812e-03 0.0000000000e+00 1.3369172812e-03
4.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.2287130356e-02 0.0000000000e+00 2.2287130356e-02 0.0000000000e+00 0.0000000000e+00 1.0405927896e-03 0.0000000000e+00 1.0405927896e-03
4.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.3586139083e-02 0.0000000000e+00 2.3586139083e-02 0.0000000000e+00 0.0000000000e+00 7.4088573456e-04 0.0000000000e+00 7.4088573456e-04
4.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.4685814977e-02 0.0000000000e+00 2.4685814977e-02 0.0000000000e+00 0.0000000000e+00 4.3976306915e-04 0.0000000000e+00 4.3976306915e-04
4.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.5557145476e-02 0.0000000000e+00 2.5557145476e-02 0.0000000000e+00 0.0000000000e+00 1.3940036297e-04 0.0000000000e+00 1.3940036297e-04
4.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.6173129678e-02 0.0000000000e+00 2.6173129678e-02 0.0000000000e+00 0.0000000000e+00 -1.5841424465e-04 0.0000000000e+00 1.5841424465e-04
4.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.6503637433e-02 0.0000000000e+00 2.6503637433e-02 0.0000000000e+00 0.0000000000e+00 -4.5169889927e-04 0.0000000000e+00 4.5169889927e-04
4.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.6522144675e-02 0.0000000000e+00 2.6522144675e-02 0.0000000000e+00 0.0000000000e+00 -7.3860585690e-04 0.0000000000e+00 7.3860585690e-04
4.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.6201203465e-02 0.0000000000e+00 2.6201203465e-02 0.0000000000e+00 0.0000000000e+00 -1.0169297457e-03 0.0000000000e+00 1.0169297457e-03
4.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.5514036417e-02 0.0000000000e+00 2.5514036417e-02 0.0000000000e+00 0.0000000000e+00 -1.2849867344e-03 0.0000000000e+00 1.2849867344e-03
4.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.4436399341e-02 0.0000000000e+00 2.4436399341e-02 0.0000000000e+00 0.0000000000e+00 -1.5416294336e-03 0.0000000000e+00 1.5416294336e-03
4.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.2942036390e-02 0.0000000000e+00 2.2942036390e-02 0.0000000000e+00 0.0000000000e+00 -1.7850697041e-03 0.0000000000e+00 1.7850697041e-03
4.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1010667086e-02 0.0000000000e+00 2.1010667086e-02 0.0000000000e+00 0.0000000000e+00 -2.0141750574e-03 0.0000000000e+00 2.0141750574e-03
4.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8619894981e-02 0.0000000000e+00 1.8619894981e-02 0.0000000000e+00 0.0000000000e+00 -2.2274106741e-03 0.0000000000e+00 2.2274106741e-03
4.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.5749409795e-02 0.0000000000e+00 1.5749409795e-02 0.0000000000e+00 0.0000000000e+00 -2.4242550135e-03 0.0000000000e+00 2.4242550135e-03
4.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.2381836772e-02 0.0000000000e+00 1.2381836772e-02 0.0000000000e+00 0.0000000000e+00 -2.6037544012e-03 0.0000000000e+00 2.6037544012e-03
4.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.5004717112e-03 0.0000000000e+00 8.5004717112e-03 0.0000000000e+00 0.0000000000e+00 -2.7652233839e-03 0.0000000000e+00 2.7652233839e-03
4.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.0893405676e-03 0.0000000000e+00 4.0893405676e-03 0.0000000000e+00 0.0000000000e+00 -2.9088258743e-03 0.0000000000e+00 2.9088258743e-03
4.9500000000e-01 0.0000000000e+00 0.0000000000e+00 8.6356699467e-04 0.0000000000e+00 8.6356699467e-04 0.0000000000e+00 0.0000000000e+00 -3.0335336924e-03 0.0000000000e+00 3.0335336924e-03
5.0000000000e-01 0.0000000000e+00 0.0000000000e+00 6.3699483871e-03 0.0000000000e+00 6.3699483871e-03 0.0000000000e+00 0.0000000000e+00 -3.1396597624e-03 0.0000000000e+00 3.1396597624e-03
5.0500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2441396713e-02 0.0000000000e+00 1.2441396713e-02 0.0000000000e+00 0.0000000000e+00 -3.2277107239e-03 0.0000000000e+00 3.2277107239e-03
5.1000000000e-01 0.0000000000e+00 0.0000000000e+00 1.9084274769e-02 0.0000000000e+00 1.9084274769e-02 0.0000000000e+00 0.0000000000e+00 -3.2976120710e-03 0.0000000000e+00 3.2976120710e-03
5.1500000000e-01 0.0000000000e+00 0.0000000000e+00 2.6306435466e-02 0.0000000000e+00 2.6306435466e-02 0.0000000000e+00 0.0000000000e+00 -3.3496618271e-03 0.0000000000e+00 3.3496618271e-03
5.2000000000e-01 0.0000000000e+00 0.0000000000e+00 3.4113302827e-02 0.0000000000e+00 3.4113302827e-02 0.0000000000e+00 0.0000000000e+00 -3.3849924803e-03 0.0000000000e+00 3.3849924803e-03
5.2500000000e-01 0.0000000000e+00 0.0000000000e+00 4.2506977916e-02 0.0000000000e+00 4.2506977916e-02 0.0000000000e+00 0.0000000000e+00 -3.4037381411e-03 0.0000000000e+00 3.4037381411e-03
5.3000000000e-01 0.0000000000e+00 0.0000000000e+00 5.1491290331e-02 0.0000000000e+00 5.1491290331e-02 0.0000000000e+00 0.0000000000e+00 -3.4071952105e-03 0.0000000000e+00 3.4071952105e-03
5.3500000000e-01 0.0000000000e+00 0.0000000000e+00 6.1066552997e-02 0.0000000000e+00 6.1066552997e-02 0.0000000000e+00 0.0000000000e+00 -3.3961683512e-03 0.0000000000e+00 3.3961683512e-03
5.4000000000e-01 0.0000000000e+00 0.0000000000e+00 7.1232169867e-02 0.0000000000e+00 7.1232169867e-02 0.0000000000e+00 0.0000000000e+00 -3.3720135689e-03 0.0000000000e+00 3.3720135689e-03
5.4500000000e-01 0.0000000000e+00 0.0000000000e+00 8.1984832883e-02 0.0000000000e+00 8.1984832883e-02 0.0000000000e+00 0.0000000000e+00 -3.3350884914e-03 0.0000000000e+00 3.3350884914e-03
5.5000000000e-01 0.0000000000e+00 0.0000000000e+00 9.3323498964e-02 0.0000000000e+00 9.3323498964e-02 0.0000000000e+00 0.0000000000e+00 -3.2876580954e-03 0.0000000000e+00 3.2876580954e-03
5.5500000000e-01 0.0000000000e+00 0.0000000000e+00 1.0524038970e-01 0.0000000000e+00 1.0524038970e-01 0.0000000000e+00 0.0000000000e+00 -3.2297074795e-03 0.0000000000e+00 3.2297074795e-03
5.6000000000e-01 1.8040448071e-02 0.0000000000e+00 1.1773228645e-01 1.8040448071e-02 9.9691838382e-02 0.0000000000e+00 0.0000000000e+00 -3.1633973122e-03 0.0000000000e+00 3.1633973122e-03
5.6500000000e-01 4.0199007287e-02 0.0000000000e+00 1.3079044223e-01 4.0199007287e-02 9.0591434942e-02 0.0000000000e+00 0.0000000000e+00 -3.0896216631e-03 0.0000000000e+00 3.0896216631e-03
5.7000000000e-01 6.2496615938e-02 0.0000000000e+00 1.4440670609e-01 6.2496615938e-02 8.1910090157e-02 0.0000000000e+00 0.0000000000e+00 -3.0100196600e-03 0.0000000000e+00 3.0100196600e-03
5.7500000000e-01 8.4931815302e-02 0.0000000000e+00 1.5857034922e-01 8.4931815302e-02 7.3638533914e-02 0.0000000000e+00 0.0000000000e+00 -2.9253214598e-03 0.0000000000e+00 2.9253214598e-03
5.8000000000e-01 1.0750319995e-01 1.2046087769e-02 1.7327311635e-01 9.5457112179e-02 6.5769916403e-02 0.0000000000e+00 0.0000000000e+00 -2.8371363878e-03 0.0000000000e+00 2.8371363878e-03
5.8500000000e-01 1.3020942314e-01 3.9449728326e-02 1.8849945068e-01 9.0759694815e-02 5.8290027542e-02 0.0000000000e+00 0.0000000000e+00 -2.7468353510e-03 0.0000000000e+00 2.7468353510e-03
5.9000000000e-01 1.5304920231e-01 6.6882563405e-02 2.0423823595e-01 8.6166638907e-02 5.1189033638e-02 0.0000000000e+00 0.0000000000e+00 -2.6552528143e-03 0.0000000000e+00 2.6552528143e-03
5.9500000000e-01 1.7602132455e-01 9.4389972438e-02 2.2047385573e-01 8.1631352113e-02 4.4452531184e-02 0.0000000000e+00 0.0000000000e+00 -2.5637447834e-03 0.0000000000e+00 2.5637447834e-03
6.0000000000e-01 1.9912465215e-01 1.2200994105e-01 2.3719148338e-01 7.7114711102e-02 3.8066831231e-02 0.0000000000e+00 0.0000000000e+00 -2.4740546942e-03 0.0000000000e+00 2.4740546942e-03
6.0500000000e-01 2.2235812817e-01 1.4978732856e-01 2.5437182188e-01 7.2570799606e-02 3.2013693714e-02 0.0000000000e+00 0.0000000000e+00 -2.3859590292e-03 0.0000000000e+00 2.3859590292e-03
6.1000000000e-01 2.4572078203e-01 1.7775294430e-01 2.7200064063e-01 6.7967837723e-02 2.6279858605e-02 0.0000000000e+00 0.0000000000e+00 -2.3018866777e-03 0.0000000000e+00 2.3018866777e-03
6.1500000000e-01 2.6921173510e-01 2.0596086346e-01 2.9005464911e-01 6.3250871643e-02 2.0842914011e-02 0.0000000000e+00 0.0000000000e+00 -2.2216141224e-03 0.0000000000e+00 2.2216141224e-03
6.2000000000e-01 2.9283020633e-01 2.3443468026e-01 3.0851405859e-01 5.8395526072e-02 1.5683852257e-02 0.0000000000e+00 0.0000000000e+00 -2.1467804909e-03 0.0000000000e+00 2.1467804909e-03
6.2500000000e-01 3.1657551781e-01 2.6320886836e-01 3.2735866308e-01 5.3366649449e-02 1.0783145270e-02 0.0000000000e+00 0.0000000000e+00 -2.0780116320e-03 0.0000000000e+00 2.0780116320e-03
6.3000000000e-01 3.4044710038e-01 2.9231934751e-01 3.4656345844e-01 4.8127752872e-02 6.1163580606e-03 0.0000000000e+00 0.0000000000e+00 -2.0158737898e-03 0.0000000000e+00 2.0158737898e-03
6.3500000000e-01 3.6444449921e-01 3.2177719980e-01 3.6610543728e-01 4.2667299401e-02 1.6609380730e-03 0.0000000000e+00 0.0000000000e+00 -1.9616782665e-03 0.0000000000e+00 1.9616782665e-03
6.4000000000e-01 3.8856737930e-01 3.5160891845e-01 3.8595831394e-01 3.6958460850e-02 2.6090653624e-03 0.0000000000e+00 0.0000000000e+00 -1.9155442715e-03 0.0000000000e+00 1.9155442715e-03
6.4500000000e-01 4.1281553107e-01 3.8181944011e-01 4.0609553456e-01 3.0996090958e-02 6.7199965059e-03 0.0000000000e+00 0.0000000000e+00 -1.8779784441e-03 0.0000000000e+00 1.8779784441e-03
6.5000000000e-01 4.3718887573e-01 4.1242021538e-01 4.2648887634e-01 2.4768660350e-02 1.0699999386e-02 0.0000000000e+00 0.0000000000e+00 -1.8495172262e-03 0.0000000000e+00 1.8495172262e-03
6.5500000000e-01 4.6168747077e-01 4.4340925987e-01 4.4711011648e-01 1.8278210896e-02 1.4577354289e-02 0.0000000000e+00 0.0000000000e+00 -1.8308013678e-03 0.0000000000e+00 1.8308013678e-03
6.6000000000e-01 4.8631151531e-01 4.7479151127e-01 4.6792733669e-01 1.1520004035e-02 1.8384178616e-02 0.0000000000e+00 0.0000000000e+00 -1.8217414618e-03 0.0000000000e+00 1.8217414618e-03
6.6500000000e-01 5.1106135539e-01 5.0654972341e-01 4.8891007900e-01 4.5116319785e-03 2.2151276384e-02 0.0000000000e+00 0.0000000000e+00 -1.8227547407e-03 0.0000000000e+00 1.8227547407e-03
6.7000000000e-01 5.3593748922e-01 5.3867834567e-01 5.1002568007e-01 2.7408564505e-03 2.5911809155e-02 0.0000000000e+00 0.0000000000e+00 -1.8340200186e-03 0.0000000000e+00 1.8340200186e-03
6.7500000000e-01 5.6094112080e-01 5.7116857970e-01 5.3123939037e-01 1.0227458895e-02 2.9701730428e-02 0.0000000000e+00 0.0000000000e+00 -1.8555372953e-03 0.0000000000e+00 1.8555372953e-03
6.8000000000e-01 5.8607534506e-01 6.0400994548e-01 5.5251759291e-01 1.7934600427e-02 3.3557752150e-02 0.0000000000e+00 0.0000000000e+00 -1.8875896931e-03 0.0000000000e+00 1.8875896931e-03
6.8500000000e-01 6.1134344710e-01 6.3718104384e-01 5.7382321358e-01 2.5837596735e-02 3.7520233527e-02 0.0000000000e+00 0.0000000000e+00 -1.9296854734e-03 0.0000000000e+00 1.9296854734e-03
6.9000000000e-01 6.3674876104e-01 6.7066786028e-01 5.9512060881e-01 3.3919099248e-02 4.1628152229e-02 0.0000000000e+00 0.0000000000e+00 -1.9820183516e-03 0.0000000000e+00 1.9820183516e-03
6.9500000000e-01 6.6229466731e-01 7.0446168520e-01 6.1637020111e-01 4.2167017882e-02 4.5924466202e-02 0.0000000000e+00 0.0000000000e+00 -2.0439326763e-03 0.0000000000e+00 2.0439326763e-03
7.0000000000e-01 6.8798305553e-01 7.3854642674e-01 6.3753491640e-01 5.0563371203e-02 5.0448139134e-02 0.0000000000e+00 0.0000000000e+00 -2.1159797907e-03 0.0000000000e+00 2.1159797907e-03
7.0500000000e-01 7.1381483887e-01 7.7291022641e-01 6.5857487917e-01 5.9095387540e-02 5.5239959696e-02 0.0000000000e+00 0.0000000000e+00 -2.1970421076e-03 0.0000000000e+00 2.1970421076e-03
7.1000000000e-01 7.3979305723e-01 8.0754399634e-01 6.7945039272e-01 6.7750939108e-02 6.0342664504e-02 0.0000000000e+00 0.0000000000e+00 -2.2868663073e-03 0.0000000000e+00 2.2868663073e-03
7.1500000000e-01 7.6592078590e-01 8.4244202320e-01 7.0012062788e-01 7.6521237304e-02 6.5800158019e-02 0.0000000000e+00 0.0000000000e+00 -2.3852735758e-03 0.0000000000e+00 2.3852735758e-03
7.2000000000e-01 7.9220113245e-01 8.7758635796e-01 7.2054547071e-01 8.5385225511e-02 7.1655661735e-02 0.0000000000e+00 0.0000000000e+00 -2.4917572737e-03 0.0000000000e+00 2.4917572737e-03
7.2500000000e-01 8.1863723346e-01 8.9397550220e-01 7.4068242311e-01 7.5338268745e-02 7.7954810344e-02 0.0000000000e+00 0.0000000000e+00 -2.6055127382e-03 0.0000000000e+00 2.6055127382e-03
7.3000000000e-01 8.4523225101e-01 9.0635957392e-01 7.6049178839e-01 6.1127322909e-02 8.4740462627e-02 0.0000000000e+00 0.0000000000e+00 -2.7259141207e-03 0.0000000000e+00 2.7259141207e-03
7.3500000000e-01 8.7198618297e-01 9.1885939948e-01 7.7993065119e-01 4.6873216512e-02 9.2055531780e-02 0.0000000000e+00 0.0000000000e+00 -2.8526932001e-03 0.0000000000e+00 2.8526932001e-03
7.4000000000e-01 8.9498018633e-01 9.3146955368e-01 7.9896020889e-01 3.6489367343e-02 9.6019977441e-02 0.0000000000e+00 0.0000000000e+00 -2.9848366976e-03 0.0000000000e+00 2.9848366976e-03
7.4500000000e-01 9.0247706160e-01 9.4418482853e-01 8.1753838062e-01 4.1707766927e-02 8.4938680975e-02 0.0000000000e+00 0.0000000000e+00 -3.1219273806e-03 0.0000000000e+00 3.1219273806e-03
7.5000000000e-01 9.0999724721e-01 9.5095190211e-01 8.3562517166e-01 4.0954654901e-02 7.4372075549e-02 0.0000000000e+00 0.0000000000e+00 -3.2629519701e-03 0.0000000000e+00 3.2629519701e-03
7.5500000000e-01 9.1754070945e-01 9.5769050170e-01 8.5318267345e-01 4.0149792249e-02 6.4358035996e-02 0.0000000000e+00 0.0000000000e+00 -3.4072697163e-03 0.0000000000e+00 3.4072697163e-03
7.6000000000e-01 9.2510742203e-01 9.6447116300e-01 8.7017238140e-01 3.9363740968e-02 5.4935040632e-02 0.0000000000e+00 0.0000000000e+00 -3.5542100668e-03 0.0000000000e+00 3.5542100668e-03
7.6500000000e-01 9.3269736618e-01 9.7129203019e-01 8.8655906916e-01 3.8594664015e-02 4.6138297023e-02 0.0000000000e+00 0.0000000000e+00 -3.7026256323e-03 0.0000000000e+00 3.7026256323e-03
7.7000000000e-01 9.4031053068e-01 9.7814997366e-01 9.0230613947e-01 3.7839442979e-02 3.8004391208e-02 0.0000000000e+00 0.0000000000e+00 -3.8523226976e-03 0.0000000000e+00 3.8523226976e-03
7.7500000000e-01 9.4794691193e-01 9.8504342981e-01 9.1738116741e-01 3.7096517883e-02 3.0565744518e-02 0.0000000000e+00 0.0000000000e+00 -4.0019601583e-03 0.0000000000e+00 4.0019601583e-03
7.8000000000e-01 9.5560651401e-01 9.9054229540e-01 9.3175351620e-01 3.4935781398e-02 2.3852997810e-02 0.0000000000e+00 0.0000000000e+00 -4.1512548923e-03 0.0000000000e+00 4.1512548923e-03
7.8500000000e-01 9.6328934868e-01 9.9414643038e-01 9.4539487362e-01 3.0857081700e-02 1.7894475059e-02 0.0000000000e+00 0.0000000000e+00 -4.2992979288e-03 0.0000000000e+00 4.2992979288e-03
7.9000000000e-01 9.6911876651e-01 9.9776561632e-01 9.5827871561e-01 2.8646849806e-02 1.0840050903e-02 0.0000000000e+00 0.0000000000e+00 -4.4449716806e-03 0.0000000000e+00 4.4449716806e-03
7.9500000000e-01 9.7326650529e-01 9.9951963716e-01 9.7038245201e-01 2.6253131869e-02 2.8840532834e-03 0.0000000000e+00 0.0000000000e+00 -4.5882612467e-03 0.0000000000e+00 4.5882612467e-03
8.0000000000e-01 9.7742629904e-01 9.9960618591e-01 9.8168575764e-01 2.2179886863e-02 4.2594585950e-03 0.0000000000e+00 0.0000000000e+00 -4.7277659178e-03 0.0000000000e+00 4.7277659178e-03
8.0500000000e-01 9.8159816947e-01 9.9967843205e-01 9.9217289686e-01 1.8080262580e-02 1.0574727387e-02 0.0000000000e+00 0.0000000000e+00 -4.8633366823e-03 0.0000000000e+00 4.8633366823e-03
8.1000000000e-01 9.8578214161e-01 9.9975092844e-01 1.0018302202e+00 1.3968786829e-02 1.6048078613e-02 0.0000000000e+00 0.0000000000e+00 -4.9941241741e-03 0.0000000000e+00 4.9941241741e-03
8.1500000000e-01 9.8997824377e-01 9.9980227050e-01 1.0106484890e+00 9.8240267292e-03 2.0670245224e-02 0.0000000000e+00 0.0000000000e+00 -5.1195770502e-03 0.0000000000e+00 5.1195770502e-03
8.2000000000e-01 9.9316978350e-01 9.9982297405e-01 1.0186239481e+00 6.6531905437e-03 2.5454164595e-02 0.0000000000e+00 0.0000000000e+00 -5.2388608456e-03 0.0000000000e+00 5.2388608456e-03
8.2500000000e-01 9.9535723669e-01 9.9984375124e-01 1.0257540941e+00 4.4865145452e-03 3.0396857429e-02 0.0000000000e+00 0.0000000000e+00 -5.3517669439e-03 0.0000000000e+00 5.3517669439e-03
8.3000000000e-01 9.9676624515e-01 9.9986460430e-01 1.0320433378e+00 3.0983591532e-03 3.5277092672e-02 0.0000000000e+00 0.0000000000e+00 -5.4580122232e-03 0.0000000000e+00 5.4580122232e-03
8.3500000000e-01 9.9783644492e-01 9.9988553258e-01 1.0374977589e+00 2.0490876615e-03 3.9661313945e-02 0.0000000000e+00 0.0000000000e+00 -5.5569112301e-03 0.0000000000e+00 5.5569112301e-03
8.4000000000e-01 9.9890966784e-01 9.9990515514e-01 1.0421304703e+00 9.9548730372e-04 4.3220802440e-02 0.0000000000e+00 0.0000000000e+00 -5.6480765343e-03 0.0000000000e+00 5.6480765343e-03
8.4500000000e-01 9.9985296387e-01 9.9990515514e-01 1.0459567308e+00 5.2191265390e-05 4.6103766968e-02 0.0000000000e+00 0.0000000000e+00 -5.7313442230e-03 0.0000000000e+00 5.7313442230e-03
8.5000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0489981174e+00 1.8138855737e-06 4.9094776193e-02 0.0000000000e+00 0.0000000000e+00 -5.8063566685e-03 0.0000000000e+00 5.8063566685e-03
8.5500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0512776375e+00 1.8138855737e-06 5.1374296228e-02 0.0000000000e+00 0.0000000000e+00 -5.8728307486e-03 0.0000000000e+00 5.8728307486e-03
8.6000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0528253317e+00 1.8138855737e-06 5.2921990434e-02 0.0000000000e+00 0.0000000000e+00 -5.9306770563e-03 0.0000000000e+00 5.9306770563e-03
8.6500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0536729097e+00 1.8138855737e-06 5.3769568482e-02 0.0000000000e+00 0.0000000000e+00 -5.9797614813e-03 0.0000000000e+00 5.9797614813e-03
8.7000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0538566113e+00 1.8138855737e-06 5.3953269998e-02 0.0000000000e+00 0.0000000000e+00 -6.0199350119e-03 0.0000000000e+00 6.0199350119e-03
8.7500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0534168482e+00 1.8138855737e-06 5.3513506928e-02 0.0000000000e+00 0.0000000000e+00 -6.0510784388e-03 0.0000000000e+00 6.0510784388e-03
8.8000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0523949862e+00 1.8138855737e-06 5.2491644898e-02 0.0000000000e+00 0.0000000000e+00 -6.0731023550e-03 0.0000000000e+00 6.0731023550e-03
8.8500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0508359671e+00 1.8138855737e-06 5.0932625810e-02 0.0000000000e+00 0.0000000000e+00 -6.0860812664e-03 0.0000000000e+00 6.0860812664e-03
8.9000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0487886667e+00 1.8138855737e-06 4.8885325471e-02 0.0000000000e+00 0.0000000000e+00 -6.0904324055e-03 0.0000000000e+00 6.0904324055e-03
8.9500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0463006496e+00 1.8138855737e-06 4.6397308389e-02 0.0000000000e+00 0.0000000000e+00 -6.0856193304e-03 0.0000000000e+00 6.0856193304e-03
9.0000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0434242487e+00 1.8138855737e-06 4.3520907441e-02 0.0000000000e+00 0.0000000000e+00 -6.0719102621e-03 0.0000000000e+00 6.0719102621e-03
9.0500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0402100086e+00 1.8138855737e-06 4.0306667367e-02 0.0000000000e+00 0.0000000000e+00 -6.0493648052e-03 0.0000000000e+00 6.0493648052e-03
9.1000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0367105007e+00 1.8138855737e-06 3.6807159463e-02 0.0000000000e+00 0.0000000000e+00 -6.0181319714e-03 0.0000000000e+00 6.0181319714e-03
9.1500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0329774618e+00 1.8138855737e-06 3.3074120561e-02 0.0000000000e+00 0.0000000000e+00 -5.9784650803e-03 0.0000000000e+00 5.9784650803e-03
9.2000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0290637016e+00 1.8138855737e-06 2.9160360375e-02 0.0000000000e+00 0.0000000000e+00 -5.9303045273e-03 0.0000000000e+00 5.9303045273e-03
9.2500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0250184536e+00 1.8138855737e-06 2.5115112344e-02 0.0000000000e+00 0.0000000000e+00 -5.8739930391e-03 0.0000000000e+00 5.8739930391e-03
9.3000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0208922625e+00 1.8138855737e-06 2.0988921205e-02 0.0000000000e+00 0.0000000000e+00 -5.8096051216e-03 0.0000000000e+00 5.8096051216e-03
9.3500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0167329311e+00 1.8138855737e-06 1.6829589883e-02 0.0000000000e+00 0.0000000000e+00 -5.7370364666e-03 0.0000000000e+00 5.7370364666e-03
9.4000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0125863552e+00 1.8138855737e-06 1.2683013955e-02 0.0000000000e+00 0.0000000000e+00 -5.6570768356e-03 0.0000000000e+00 5.6570768356e-03
9.4500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0084946156e+00 1.8138855737e-06 8.5912743006e-03 0.0000000000e+00 0.0000000000e+00 -5.5687725544e-03 0.0000000000e+00 5.5687725544e-03
9.5000000000e-01 9.9990334125e-01 9.9990515514e-01 1.0045002699e+00 1.8138855737e-06 4.5969286356e-03 0.0000000000e+00 0.0000000000e+00 -5.4735243320e-03 0.0000000000e+00 5.4735243320e-03
9.5500000000e-01 9.9990334125e-01 9.9990515514e-01 1.0006387234e+00 1.8138855737e-06 7.3538211923e-04 0.0000000000e+00 0.0000000000e+00 -5.3707361221e-03 0.0000000000e+00 5.3707361221e-03
9.6000000000e-01 9.9990334125e-01 9.9990515514e-01 9.9694526196e-01 1.8138855737e-06 2.9580792989e-03 0.0000000000e+00 0.0000000000e+00 -5.2603930235e-03 0.0000000000e+00 5.2603930235e-03
9.6500000000e-01 9.9990334125e-01 9.9990515514e-01 9.9345028400e-01 1.8138855737e-06 6.4530572500e-03 0.0000000000e+00 0.0000000000e+00 -5.1435530186e-03 0.0000000000e+00 5.1435530186e-03
9.7000000000e-01 9.9990334125e-01 9.9990515514e-01 9.9018132687e-01 1.8138855737e-06 9.7220143880e-03 0.0000000000e+00 0.0000000000e+00 -5.0197094679e-03 0.0000000000e+00 5.0197094679e-03
9.7500000000e-01 9.9990334125e-01 9.9990515514e-01 9.8716151714e-01 1.8138855737e-06 1.2741824111e-02 0.0000000000e+00 0.0000000000e+00 -4.8892050982e-03 0.0000000000e+00 4.8892050982e-03
9.8000000000e-01 9.9990334125e-01 9.9990515514e-01 9.8441183567e-01 1.8138855737e-06 1.5491505584e-02 0.0000000000e+00 0.0000000000e+00 -4.7522932291e-03 0.0000000000e+00 4.7522932291e-03
9.8500000000e-01 9.9990334125e-01 9.9990515514e-01 9.8194754124e-01 1.8138855737e-06 1.7955800017e-02 0.0000000000e+00 0.0000000000e+00 -4.6090036631e-03 0.0000000000e+00 4.6090036631e-03
9.9000000000e-01 9.9990334125e-01 9.9990515514e-01 9.7978037596e-01 1.8138855737e-06 2.0122965297e-02 0.0000000000e+00 0.0000000000e+00 -4.4596791267e-03 0.0000000000e+00 4.4596791267e-03
9.9500000000e-01 9.9990334125e-01 9.9990515514e-01 9.7792148590e-01 1.8138855737e-06 2.1981855353e-02 0.0000000000e+00 0.0000000000e+00 -4.3045282364e-03 0.0000000000e+00 4.3045282364e-03
1.0000000000e+00 9.9990334125e-01 9.9990515514e-01 9.7637331486e-01 1.8138855737e-06 2.3530026397e-02 0.0000000000e+00 0.0000000000e+00 -4.1436105967e-03 0.0000000000e+00 4.1436105967e-03
1.0050000000e+00 9.9990334125e-01 9.9990515514e-01 9.7514033318e-01 1.8138855737e-06 2.4763008079e-02 0.0000000000e+00 0.0000000000e+00 -3.9772093296e-03 0.0000000000e+00 3.9772093296e-03
1.0100000000e+00 9.9990334125e-01 9.9990515514e-01 9.7422015667e-01 1.8138855737e-06 2.5683184585e-02 0.0000000000e+00 0.0000000000e+00 -3.8055330515e-03 0.0000000000e+00 3.8055330515e-03
1.0150000000e+00 9.9990334125e-01 9.9990515514e-01 9.7360861301e-01 1.8138855737e-06 2.6294728240e-02 0.0000000000e+00 0.0000000000e+00 -3.6291629076e-03 0.0000000000e+00 3.6291629076e-03
1.0200000000e+00 9.9990334125e-01 9.9990515514e-01 9.7329890728e-01 1.8138855737e-06 2.6604433974e-02 0.0000000000e+00 0.0000000000e+00 -3.4476965666e-03 0.0000000000e+00 3.4476965666e-03
1.0250000000e+00 9.9990334125e-01 9.9990515514e-01 9.7328126431e-01 1.8138855737e-06 2.6622076949e-02 0.0000000000e+00 0.0000000000e+00 -3.2620131969e-03 0.0000000000e+00 3.2620131969e-03
1.0300000000e+00 9.9990334125e-01 9.9990515514e-01 9.7354328632e-01 1.8138855737e-06 2.6360054931e-02 0.0000000000e+00 0.0000000000e+00 -3.0718892813e-03 0.0000000000e+00 3.0718892813e-03
1.0350000000e+00 9.9990334125e-01 9.9990515514e-01 9.7407031059e-01 1.8138855737e-06 2.5833030662e-02 0.0000000000e+00 0.0000000000e+00 -2.8782188892e-03 0.0000000000e+00 2.8782188892e-03
1.0400000000e+00 9.9990334125e-01 9.9990515514e-01 9.7484743595e-01 1.8138855737e-06 2.5055905303e-02 0.0000000000e+00 0.0000000000e+00 -2.6810318232e-03 0.0000000000e+00 2.6810318232e-03
1.0450000000e+00 9.9990334125e-01 9.9990515514e-01 9.7585511208e-01 1.8138855737e-06 2.4048229178e-02 0.0000000000e+00 0.0000000000e+00 -2.4805217981e-03 0.0000000000e+00 2.4805217981e-03
1.0500000000e+00 9.9990334125e-01 9.9990515514e-01 9.7707486153e-01 1.8138855737e-06 2.2828479728e-02 0.0000000000e+00 0.0000000000e+00 -2.2773444653e-03 0.0000000000e+00 2.2773444653e-03
1.0550000000e+00 9.9990334125e-01 9.9990515514e-01 9.7848653793e-01 1.8138855737e-06 2.1416803321e-02 0.0000000000e+00 0.0000000000e+00 -2.0713657141e-03 0.0000000000e+00 2.0713657141e-03
1.0600000000e+00 9.9990334125e-01 9.9990515514e-01 9.8006701469e-01 1.8138855737e-06 1.9836326560e-02 0.0000000000e+00 0.0000000000e+00 -1.8632411957e-03 0.0000000000e+00 1.8632411957e-03
1.0650000000e+00 9.9990334125e-01 9.9990515514e-01 9.8179447651e-01 1.8138855737e-06 1.8108864745e-02 0.0000000000e+00 0.0000000000e+00 -1.6537457705e-03 0.0000000000e+00 1.6537457705e-03
1.0700000000e+00 9.9990334125e-01 9.9990515514e-01 9.8364752531e-01 1.8138855737e-06 1.6255815944e-02 0.0000000000e+00 0.0000000000e+00 -1.4428943396e-03 0.0000000000e+00 1.4428943396e-03
1.0750000000e+00 9.9990334125e-01 9.9990515514e-01 9.8560237885e-01 1.8138855737e-06 1.4300962409e-02 0.0000000000e+00 0.0000000000e+00 -1.2317746878e-03 0.0000000000e+00 1.2317746878e-03
1.0800000000e+00 9.9990334125e-01 9.9990515514e-01 9.8763370514e-01 1.8138855737e-06 1.2269636115e-02 0.0000000000e+00 0.0000000000e+00 -1.0197311640e-03 0.0000000000e+00 1.0197311640e-03
1.0850000000e+00 9.9990334125e-01 9.9990515514e-01 9.8972010612e-01 1.8138855737e-06 1.0183235129e-02 0.0000000000e+00 0.0000000000e+00 -8.0816447735e-04 0.0000000000e+00 8.0816447735e-04
1.0900000000e+00 9.9990334125e-01 9.9990515514e-01 9.9183821678e-01 1.8138855737e-06 8.0651244726e-03 0.0000000000e+00 0.0000000000e+00 -5.9780478477e-04 0.0000000000e+00 5.9780478477e-04
1.0950000000e+00 9.9990334125e-01 9.9990515514e-01 9.9396646023e-01 1.8138855737e-06 5.9368810262e-03 0.0000000000e+00 0.0000000000e+00 -3.8844347000e-04 0.0000000000e+00 3.8844347000e-04
1.1000000000e+00 9.9990334125e-01 9.9990515514e-01 9.9608218670e-01 1.8138855737e-06 3.8211545553e-03 0.0000000000e+00 0.0000000000e+00 -1.8127262592e-04 0.0000000000e+00 1.8127262592e-04
1.1050000000e+00 9.9990334125e-01 9.9990515514e-01 9.9816358089e-01 1.8138855737e-06 1.7397603597e-03 0.0000000000e+00 0.0000000000e+00 2.3350119591e-05 0.0000000000e+00 2.3350119591e-05
1.1100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0001914501e+00 1.8138855737e-06 2.8810886483e-04 0.0000000000e+00 0.0000000000e+00 2.2472441196e-04 0.0000000000e+00 2.2472441196e-04
1.1150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0021470785e+00 1.8138855737e-06 2.2437372599e-03 0.0000000000e+00 0.0000000000e+00 4.2204558849e-04 0.0000000000e+00 4.2204558849e-04
1.1200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0040109158e+00 1.8138855737e-06 4.1075745020e-03 0.0000000000e+00 0.0000000000e+00 6.1477720737e-04 0.0000000000e+00 6.1477720737e-04
1.1250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0057691336e+00 1.8138855737e-06 5.8657923136e-03 0.0000000000e+00 0.0000000000e+00 8.0229341984e-04 0.0000000000e+00 8.0229341984e-04
1.1300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0074026585e+00 1.8138855737e-06 7.4993172083e-03 0.0000000000e+00 0.0000000000e+00 9.8344683647e-04 0.0000000000e+00 9.8344683647e-04
1.1350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0089010000e+00 1.8138855737e-06 8.9976587687e-03 0.0000000000e+00 0.0000000000e+00 1.1577308178e-03 0.0000000000e+00 1.1577308178e-03
1.1400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0102508068e+00 1.8138855737e-06 1.0347465554e-02 0.0000000000e+00 0.0000000000e+00 1.3242512941e-03 0.0000000000e+00 1.3242512941e-03
1.1450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0114420652e+00 1.8138855737e-06 1.1538723985e-02 0.0000000000e+00 0.0000000000e+00 1.4820545912e-03 0.0000000000e+00 1.4820545912e-03
1.1500000000e+00 9.9990334125e-01 9.9990515514e-01 1.0124650002e+00 1.8138855737e-06 1.2561658898e-02 0.0000000000e+00 0.0000000000e+00 1.6304105520e-03 0.0000000000e+00 1.6304105520e-03
1.1550000000e+00 9.9990334125e-01 9.9990515514e-01 1.0133132935e+00 1.8138855737e-06 1.3409952203e-02 0.0000000000e+00 0.0000000000e+00 1.7683953047e-03 0.0000000000e+00 1.7683953047e-03
1.1600000000e+00 9.9990334125e-01 9.9990515514e-01 1.0139819384e+00 1.8138855737e-06 1.4078597108e-02 0.0000000000e+00 0.0000000000e+00 1.8948912621e-03 0.0000000000e+00 1.8948912621e-03
1.1650000000e+00 9.9990334125e-01 9.9990515514e-01 1.0144671202e+00 1.8138855737e-06 1.4563778916e-02 0.0000000000e+00 0.0000000000e+00 2.0094662905e-03 0.0000000000e+00 2.0094662905e-03
1.1700000000e+00 9.9990334125e-01 9.9990515514e-01 1.0147663355e+00 1.8138855737e-06 1.4862994233e-02 0.0000000000e+00 0.0000000000e+00 2.1109730005e-03 0.0000000000e+00 2.1109730005e-03
1.1750000000e+00 9.9990334125e-01 9.9990515514e-01 1.0148819685e+00 1.8138855737e-06 1.4978627244e-02 0.0000000000e+00 0.0000000000e+00 2.1982192993e-03 0.0000000000e+00 2.1982192993e-03
1.1800000000e+00 9.9990334125e-01 9.9990515514e-01 1.0148142576e+00 1.8138855737e-06 1.4910916368e-02 0.0000000000e+00 0.0000000000e+00 2.2707134485e-03 0.0000000000e+00 2.2707134485e-03
1.1850000000e+00 9.9990334125e-01 9.9990515514e-01 1.0145665407e+00 1.8138855737e-06 1.4663199464e-02 0.0000000000e+00 0.0000000000e+00 2.3271292448e-03 0.0000000000e+00 2.3271292448e-03
1.1900000000e+00 9.9990334125e-01 9.9990515514e-01 1.0141452551e+00 1.8138855737e-06 1.4241913835e-02 0.0000000000e+00 0.0000000000e+00 2.3672431707e-03 0.0000000000e+00 2.3672431707e-03
1.1950000000e+00 9.9990334125e-01 9.9990515514e-01 1.0135576725e+00 1.8138855737e-06 1.3654331246e-02 0.0000000000e+00 0.0000000000e+00 2.3895800114e-03 0.0000000000e+00 2.3895800114e-03
1.2000000000e+00 9.9990334125e-01 9.9990515514e-01 1.0128116608e+00 1.8138855737e-06 1.2908319512e-02 0.0000000000e+00 0.0000000000e+00 2.3936927319e-03 0.0000000000e+00 2.3936927319e-03
1.2050000000e+00 9.9990334125e-01 9.9990515514e-01 1.0119177103e+00 1.8138855737e-06 1.2014369050e-02 0.0000000000e+00 0.0000000000e+00 2.3785382509e-03 0.0000000000e+00 2.3785382509e-03
1.2100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0108872652e+00 1.8138855737e-06 1.0983923951e-02 0.0000000000e+00 0.0000000000e+00 2.3441016674e-03 0.0000000000e+00 2.3441016674e-03
1.2150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0097322464e+00 1.8138855737e-06 9.8289051447e-03 0.0000000000e+00 0.0000000000e+00 2.2892504930e-03 0.0000000000e+00 2.2892504930e-03
1.2200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0084668398e+00 1.8138855737e-06 8.5634985362e-03 0.0000000000e+00 0.0000000000e+00 2.2131353617e-03 0.0000000000e+00 2.2131353617e-03
1.2250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0071066618e+00 1.8138855737e-06 7.2033205424e-03 0.0000000000e+00 0.0000000000e+00 2.1162927151e-03 0.0000000000e+00 2.1162927151e-03
1.2300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0056655407e+00 1.8138855737e-06 5.7621994410e-03 0.0000000000e+00 0.0000000000e+00 1.9981116056e-03 0.0000000000e+00 1.9981116056e-03
1.2350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0041607618e+00 1.8138855737e-06 4.2574205790e-03 0.0000000000e+00 0.0000000000e+00 1.8581598997e-03 0.0000000000e+00 1.8581598997e-03
1.2400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0026091337e+00 1.8138855737e-06 2.7057924662e-03 0.0000000000e+00 0.0000000000e+00 1.6966611147e-03 0.0000000000e+00 1.6966611147e-03
1.2450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0010260344e+00 1.8138855737e-06 1.1226931010e-03 0.0000000000e+00 0.0000000000e+00 1.5140622854e-03 0.0000000000e+00 1.5140622854e-03
1.2500000000e+00 9.9990334125e-01 9.9990515514e-01 9.9942982197e-01 1.8138855737e-06 4.7351928611e-04 0.0000000000e+00 0.0000000000e+00 1.3099759817e-03 0.0000000000e+00 1.3099759817e-03
1.2550000000e+00 9.9990334125e-01 9.9990515514e-01 9.9783712626e-01 1.8138855737e-06 2.0662149991e-03 0.0000000000e+00 0.0000000000e+00 1.0853856802e-03 0.0000000000e+00 1.0853856802e-03
1.2600000000e+00 9.9990334125e-01 9.9990515514e-01 9.9626380205e-01 1.8138855737e-06 3.6395392026e-03 0.0000000000e+00 0.0000000000e+00 8.4124505520e-04 0.0000000000e+00 8.4124505520e-04
1.2650000000e+00 9.9990334125e-01 9.9990515514e-01 9.9472737312e-01 1.8138855737e-06 5.1759681310e-03 0.0000000000e+00 0.0000000000e+00 5.7779252529e-04 0.0000000000e+00 5.7779252529e-04
1.2700000000e+00 9.9990334125e-01 9.9990515514e-01 9.9324274063e-01 1.8138855737e-06 6.6606006231e-03 0.0000000000e+00 0.0000000000e+00 2.9595196247e-04 0.0000000000e+00 2.9595196247e-04
1.2750000000e+00 9.9990334125e-01 9.9990515514e-01 9.9182480574e-01 1.8138855737e-06 8.0785355176e-03 0.0000000000e+00 0.0000000000e+00 -2.1010637283e-06 0.0000000000e+00 2.1010637283e-06
1.2800000000e+00 9.9990334125e-01 9.9990515514e-01 9.9048697948e-01 1.8138855737e-06 9.4163617696e-03 0.0000000000e+00 0.0000000000e+00 -3.1588971615e-04 0.0000000000e+00 3.1588971615e-04
1.2850000000e+00 9.9990334125e-01 9.9990515514e-01 9.8924273252e-01 1.8138855737e-06 1.0660608729e-02 0.0000000000e+00 0.0000000000e+00 -6.4349174500e-04 0.0000000000e+00 6.4349174500e-04
1.2900000000e+00 9.9990334125e-01 9.9990515514e-01 9.8810303211e-01 1.8138855737e-06 1.1800309142e-02 0.0000000000e+00 0.0000000000e+00 -9.8323822021e-04 0.0000000000e+00 9.8323822021e-04
1.2950000000e+00 9.9990334125e-01 9.9990515514e-01 9.8707914352e-01 1.8138855737e-06 1.2824197730e-02 0.0000000000e+00 0.0000000000e+00 -1.3330280781e-03 0.0000000000e+00 1.3330280781e-03
1.3000000000e+00 9.9990334125e-01 9.9990515514e-01 9.8617750406e-01 1.8138855737e-06 1.3725837192e-02 0.0000000000e+00 0.0000000000e+00 -1.6910135746e-03 0.0000000000e+00 1.6910135746e-03
1.3050000000e+00 9.9990334125e-01 9.9990515514e-01 9.8540848494e-01 1.8138855737e-06 1.4494856318e-02 0.0000000000e+00 0.0000000000e+00 -2.0555406809e-03 0.0000000000e+00 2.0555406809e-03
1.3100000000e+00 9.9990334125e-01 9.9990515514e-01 9.8477458954e-01 1.8138855737e-06 1.5128751716e-02 0.0000000000e+00 0.0000000000e+00 -2.4235993624e-03 0.0000000000e+00 2.4235993624e-03
1.3150000000e+00 9.9990334125e-01 9.9990515514e-01 9.8428261280e-01 1.8138855737e-06 1.5620728454e-02 0.0000000000e+00 0.0000000000e+00 -2.7929395437e-03 0.0000000000e+00 2.7929395437e-03
1.3200000000e+00 9.9990334125e-01 9.9990515514e-01 9.8393392563e-01 1.8138855737e-06 1.5969415626e-02 0.0000000000e+00 0.0000000000e+00 -3.1619220972e-03 0.0000000000e+00 3.1619220972e-03
1.3250000000e+00 9.9990334125e-01 9.9990515514e-01 9.8372876644e-01 1.8138855737e-06 1.6174574813e-02 0.0000000000e+00 0.0000000000e+00 -3.5277605057e-03 0.0000000000e+00 3.5277605057e-03
1.3300000000e+00 9.9990334125e-01 9.9990515514e-01 9.8366647959e-01 1.8138855737e-06 1.6236861667e-02 0.0000000000e+00 0.0000000000e+00 -3.8880854845e-03 0.0000000000e+00 3.8880854845e-03
1.3350000000e+00 9.9990334125e-01 9.9990515514e-01 9.8374491930e-01 1.8138855737e-06 1.6158421954e-02 0.0000000000e+00 0.0000000000e+00 -4.2408555746e-03 0.0000000000e+00 4.2408555746e-03
1.3400000000e+00 9.9990334125e-01 9.9990515514e-01 9.8396050930e-01 1.8138855737e-06 1.5942831954e-02 0.0000000000e+00 0.0000000000e+00 -4.5837908983e-03 0.0000000000e+00 4.5837908983e-03
1.3450000000e+00 9.9990334125e-01 9.9990515514e-01 9.8430705070e-01 1.8138855737e-06 1.5596290549e-02 0.0000000000e+00 0.0000000000e+00 -4.9145370722e-03 0.0000000000e+00 4.9145370722e-03
1.3500000000e+00 9.9990334125e-01 9.9990515514e-01 9.8477858305e-01 1.8138855737e-06 1.5124758204e-02 0.0000000000e+00 0.0000000000e+00 -5.2314698696e-03 0.0000000000e+00 5.2314698696e-03
1.3550000000e+00 9.9990334125e-01 9.9990515514e-01 9.8536729813e-01 1.8138855737e-06 1.4536043128e-02 0.0000000000e+00 0.0000000000e+00 -5.5327564478e-03 0.0000000000e+00 5.5327564478e-03
1.3600000000e+00 9.9990334125e-01 9.9990515514e-01 9.8606353998e-01 1.8138855737e-06 1.3839801272e-02 0.0000000000e+00 0.0000000000e+00 -5.8167427778e-03 0.0000000000e+00 5.8167427778e-03
1.3650000000e+00 9.9990334125e-01 9.9990515514e-01 9.8685801029e-01 1.8138855737e-06 1.3045330962e-02 0.0000000000e+00 0.0000000000e+00 -6.0820132494e-03 0.0000000000e+00 6.0820132494e-03
1.3700000000e+00 9.9990334125e-01 9.9990515514e-01 9.8773837090e-01 1.8138855737e-06 1.2164970359e-02 0.0000000000e+00 0.0000000000e+00 -6.3273459673e-03 0.0000000000e+00 6.3273459673e-03
1.3750000000e+00 9.9990334125e-01 9.9990515514e-01 9.8869669437e-01 1.8138855737e-06 1.1206646880e-02 0.0000000000e+00 0.0000000000e+00 -6.5522044897e-03 0.0000000000e+00 6.5522044897e-03
1.3800000000e+00 9.9990334125e-01 9.9990515514e-01 9.8971730471e-01 1.8138855737e-06 1.0186036548e-02 0.0000000000e+00 0.0000000000e+00 -6.7555010319e-03 0.0000000000e+00 6.7555010319e-03
1.3850000000e+00 9.9990334125e-01 9.9990515514e-01 9.9079060555e-01 1.8138855737e-06 9.1127357091e-03 0.0000000000e+00 0.0000000000e+00 -6.9370716810e-03 0.0000000000e+00 6.9370716810e-03
1.3900000000e+00 9.9990334125e-01 9.9990515514e-01 9.9190282822e-01 1.8138855737e-06 8.0005130376e-03 0.0000000000e+00 0.0000000000e+00 -7.0965439081e-03 0.0000000000e+00 7.0965439081e-03
1.3950000000e+00 9.9990334125e-01 9.9990515514e-01 9.9304133654e-01 1.8138855737e-06 6.8620047178e-03 0.0000000000e+00 0.0000000000e+00 -7.2344690561e-03 0.0000000000e+00 7.2344690561e-03
1.4000000000e+00 9.9990334125e-01 9.9990515514e-01 9.9419474602e-01 1.8138855737e-06 5.7085952367e-03 0.0000000000e+00 0.0000000000e+00 -7.3508620262e-03 0.0000000000e+00 7.3508620262e-03
1.4050000000e+00 9.9990334125e-01 9.9990515514e-01 9.9534988403e-01 1.8138855737e-06 4.5534572210e-03 0.0000000000e+00 0.0000000000e+00 -7.4461996555e-03 0.0000000000e+00 7.4461996555e-03
1.4100000000e+00 9.9990334125e-01 9.9990515514e-01 9.9649679661e-01 1.8138855737e-06 3.4065446462e-03 0.0000000000e+00 0.0000000000e+00 -7.5224637985e-03 0.0000000000e+00 7.5224637985e-03
1.4150000000e+00 9.9990334125e-01 9.9990515514e-01 9.9762225151e-01 1.8138855737e-06 2.2810897436e-03 0.0000000000e+00 0.0000000000e+00 -7.5796097517e-03 0.0000000000e+00 7.5796097517e-03
1.4200000000e+00 9.9990334125e-01 9.9990515514e-01 9.9871695042e-01 1.8138855737e-06 1.1863908376e-03 0.0000000000e+00 0.0000000000e+00 -7.6197087765e-03 0.0000000000e+00 7.6197087765e-03
1.4250000000e+00 9.9990334125e-01 9.9990515514e-01 9.9977022409e-01 1.8138855737e-06 1.3311715979e-04 0.0000000000e+00 0.0000000000e+00 -7.6445788145e-03 0.0000000000e+00 7.6445788145e-03
1.4300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0007739067e+00 1.8138855737e-06 8.7056545358e-04 0.0000000000e+00 0.0000000000e+00 -7.6553076506e-03 0.0000000000e+00 7.6553076506e-03
1.4350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0017197132e+00 1.8138855737e-06 1.8163719569e-03 0.0000000000e+00 0.0000000000e+00 -7.6549500227e-03 0.0000000000e+00 7.6549500227e-03
1.4400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0025987625e+00 1.8138855737e-06 2.6954212580e-03 0.0000000000e+00 0.0000000000e+00 -7.6451003551e-03 0.0000000000e+00 7.6451003551e-03
1.4450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0034067631e+00 1.8138855737e-06 3.5034218226e-03 0.0000000000e+00 0.0000000000e+00 -7.6287239790e-03 0.0000000000e+00 7.6287239790e-03
1.4500000000e+00 9.9990334125e-01 9.9990515514e-01 1.0041376352e+00 1.8138855737e-06 4.2342939768e-03 0.0000000000e+00 0.0000000000e+00 -7.6075047255e-03 0.0000000000e+00 7.6075047255e-03
1.4550000000e+00 9.9990334125e-01 9.9990515514e-01 1.0047875643e+00 1.8138855737e-06 4.8842230235e-03 0.0000000000e+00 0.0000000000e+00 -7.5847953558e-03 0.0000000000e+00 7.5847953558e-03
1.4600000000e+00 9.9990334125e-01 9.9990515514e-01 1.0053524971e+00 1.8138855737e-06 5.4491558466e-03 0.0000000000e+00 0.0000000000e+00 -7.5637102127e-03 0.0000000000e+00 7.5637102127e-03
1.4650000000e+00 9.9990334125e-01 9.9990515514e-01 1.0058311224e+00 1.8138855737e-06 5.9277811442e-03 0.0000000000e+00 0.0000000000e+00 -7.5462609529e-03 0.0000000000e+00 7.5462609529e-03
1.4700000000e+00 9.9990334125e-01 9.9990515514e-01 1.0062226057e+00 1.8138855737e-06 6.3192644511e-03 0.0000000000e+00 0.0000000000e+00 -7.5360089540e-03 0.0000000000e+00 7.5360089540e-03
1.4750000000e+00 9.9990334125e-01 9.9990515514e-01 1.0065261126e+00 1.8138855737e-06 6.6227713023e-03 0.0000000000e+00 0.0000000000e+00 -7.5358599424e-03 0.0000000000e+00 7.5358599424e-03
1.4800000000e+00 9.9990334125e-01 9.9990515514e-01 1.0067434311e+00 1.8138855737e-06 6.8400898371e-03 0.0000000000e+00 0.0000000000e+00 -7.5488984585e-03 0.0000000000e+00 7.5488984585e-03
1.4850000000e+00 9.9990334125e-01 9.9990515514e-01 1.0068756342e+00 1.8138855737e-06 6.9722929392e-03 0.0000000000e+00 0.0000000000e+00 -7.5773596764e-03 0.0000000000e+00 7.5773596764e-03
1.4900000000e+00 9.9990334125e-01 9.9990515514e-01 1.0069266558e+00 1.8138855737e-06 7.0233145152e-03 0.0000000000e+00 0.0000000000e+00 -7.6246708632e-03 0.0000000000e+00 7.6246708632e-03
1.4950000000e+00 9.9990334125e-01 9.9990515514e-01 1.0068991184e+00 1.8138855737e-06 6.9957771693e-03 0.0000000000e+00 0.0000000000e+00 -7.6935589314e-03 0.0000000000e+00 7.6935589314e-03
1.5000000000e+00 9.9990334125e-01 9.9990515514e-01 1.0067991018e+00 1.8138855737e-06 6.8957605753e-03 0.0000000000e+00 0.0000000000e+00 -7.7859908342e-03 0.0000000000e+00 7.7859908342e-03
1.5050000000e+00 9.9990334125e-01 9.9990515514e-01 1.0066300631e+00 1.8138855737e-06 6.7267218028e-03 0.0000000000e+00 0.0000000000e+00 -7.9047381878e-03 0.0000000000e+00 7.9047381878e-03
1.5100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0063990355e+00 1.8138855737e-06 6.4956941996e-03 0.0000000000e+00 0.0000000000e+00 -8.0517381430e-03 0.0000000000e+00 8.0517381430e-03
1.5150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0061131716e+00 1.8138855737e-06 6.2098303233e-03 0.0000000000e+00 0.0000000000e+00 -8.2287043333e-03 0.0000000000e+00 8.2287043333e-03
1.5200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0057791471e+00 1.8138855737e-06 5.8758058939e-03 0.0000000000e+00 0.0000000000e+00 -8.4363371134e-03 0.0000000000e+00 8.4363371134e-03
1.5250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0054036379e+00 1.8138855737e-06 5.5002966319e-03 0.0000000000e+00 0.0000000000e+00 -8.6759179831e-03 0.0000000000e+00 8.6759179831e-03
1.5300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0049957037e+00 1.8138855737e-06 5.0923624430e-03 0.0000000000e+00 0.0000000000e+00 -8.9473575354e-03 0.0000000000e+00 8.9473575354e-03
1.5350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0045634508e+00 1.8138855737e-06 4.6601095591e-03 0.0000000000e+00 0.0000000000e+00 -9.2499703169e-03 0.0000000000e+00 9.2499703169e-03
1.5400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0041153431e+00 1.8138855737e-06 4.2120018397e-03 0.0000000000e+00 0.0000000000e+00 -9.5832645893e-03 0.0000000000e+00 9.5832645893e-03
1.5450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0036591291e+00 1.8138855737e-06 3.7557878886e-03 0.0000000000e+00 0.0000000000e+00 -9.9446773529e-03 0.0000000000e+00 9.9446773529e-03
1.5500000000e+00 9.9990334125e-01 9.9990515514e-01 1.0032030344e+00 1.8138855737e-06 3.2996931468e-03 0.0000000000e+00 0.0000000000e+00 -1.0331466794e-02 0.0000000000e+00 1.0331466794e-02
1.5550000000e+00 9.9990334125e-01 9.9990515514e-01 1.0027561188e+00 1.8138855737e-06 2.8527775202e-03 0.0000000000e+00 0.0000000000e+00 -1.0739862919e-02 0.0000000000e+00 1.0739862919e-02
1.5600000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023254156e+00 1.8138855737e-06 2.4220743571e-03 0.0000000000e+00 0.0000000000e+00 -1.1165171862e-02 0.0000000000e+00 1.1165171862e-02
1.5650000000e+00 9.9990334125e-01 9.9990515514e-01 1.0019185543e+00 1.8138855737e-06 2.0152130518e-03 0.0000000000e+00 0.0000000000e+00 -1.1601522565e-02 0.0000000000e+00 1.1601522565e-02
1.5700000000e+00 9.9990334125e-01 9.9990515514e-01 1.0015424490e+00 1.8138855737e-06 1.6391077433e-03 0.0000000000e+00 0.0000000000e+00 -1.2041896582e-02 0.0000000000e+00 1.2041896582e-02
1.5750000000e+00 9.9990334125e-01 9.9990515514e-01 1.0012034178e+00 1.8138855737e-06 1.3000765238e-03 0.0000000000e+00 0.0000000000e+00 -1.2477651238e-02 0.0000000000e+00 1.2477651238e-02
1.5800000000e+00 9.9990334125e-01 9.9990515514e-01 1.0009068251e+00 1.8138855737e-06 1.0034838114e-03 0.0000000000e+00 0.0000000000e+00 -1.2900203466e-02 0.0000000000e+00 1.2900203466e-02
1.5850000000e+00 9.9990334125e-01 9.9990515514e-01 1.0006570816e+00 1.8138855737e-06 7.5374034982e-04 0.0000000000e+00 0.0000000000e+00 -1.3298034668e-02 0.0000000000e+00 1.3298034668e-02
1.5900000000e+00 9.9990334125e-01 9.9990515514e-01 1.0004590750e+00 1.8138855737e-06 5.5573371988e-04 0.0000000000e+00 0.0000000000e+00 -1.3659298420e-02 0.0000000000e+00 1.3659298420e-02
1.5950000000e+00 9.9990334125e-01 9.9990515514e-01 1.0003138781e+00 1.8138855737e-06 4.1053680520e-04 0.0000000000e+00 0.0000000000e+00 -1.3971209526e-02 0.0000000000e+00 1.3971209526e-02
1.6000000000e+00 9.9990334125e-01 9.9990515514e-01 1.0002245903e+00 1.8138855737e-06 3.2124904733e-04 0.0000000000e+00 0.0000000000e+00 -1.4218330383e-02 0.0000000000e+00 1.4218330383e-02
1.6050000000e+00 9.9990334125e-01 9.9990515514e-01 1.0001912117e+00 1.8138855737e-06 2.8787044626e-04 0.0000000000e+00 0.0000000000e+00 -1.4385417104e-02 0.0000000000e+00 1.4385417104e-02
1.6100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0002125502e+00 1.8138855737e-06 3.0920890908e-04 0.0000000000e+00 0.0000000000e+00 -1.4454290271e-02 0.0000000000e+00 1.4454290271e-02
1.6150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0002886057e+00 1.8138855737e-06 3.8526443582e-04 0.0000000000e+00 0.0000000000e+00 -1.4406830072e-02 0.0000000000e+00 1.4406830072e-02
1.6200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0004152060e+00 1.8138855737e-06 5.1186470132e-04 0.0000000000e+00 0.0000000000e+00 -1.4222979546e-02 0.0000000000e+00 1.4222979546e-02
1.6250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0005896091e+00 1.8138855737e-06 6.8626789193e-04 0.0000000000e+00 0.0000000000e+00 -1.3881012797e-02 0.0000000000e+00 1.3881012797e-02
1.6300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0008074045e+00 1.8138855737e-06 9.0406326394e-04 0.0000000000e+00 0.0000000000e+00 -1.3358473778e-02 0.0000000000e+00 1.3358473778e-02
1.6350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0010622740e+00 1.8138855737e-06 1.1589327250e-03 0.0000000000e+00 0.0000000000e+00 -1.2629792094e-02 0.0000000000e+00 1.2629792094e-02
1.6400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0013489723e+00 1.8138855737e-06 1.4456310664e-03 0.0000000000e+00 0.0000000000e+00 -1.1669591069e-02 0.0000000000e+00 1.1669591069e-02
1.6450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0016605854e+00 1.8138855737e-06 1.7572441493e-03 0.0000000000e+00 0.0000000000e+00 -1.0449841619e-02 0.0000000000e+00 1.0449841619e-02
1.6500000000e+00 9.9990334125e-01 9.9990515514e-01 1.0019898415e+00 1.8138855737e-06 2.0865002070e-03 0.0000000000e+00 0.0000000000e+00 -8.9399069548e-03 0.0000000000e+00 8.9399069548e-03
1.6550000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023301840e+00 1.8138855737e-06 2.4268427287e-03 0.0000000000e+00 0.0000000000e+00 -7.1076601744e-03 0.0000000000e+00 7.1076601744e-03
1.6600000000e+00 9.9990334125e-01 9.9990515514e-01 1.0026732683e+00 1.8138855737e-06 2.7699270640e-03 0.0000000000e+00 0.0000000000e+00 -4.9182325602e-03 0.0000000000e+00 4.9182325602e-03
1.6650000000e+00 9.9990334125e-01 9.9990515514e-01 1.0030127764e+00 1.8138855737e-06 3.1094351206e-03 0.0000000000e+00 0.0000000000e+00 -2.3335367441e-03 0.0000000000e+00 2.3335367441e-03
1.6700000000e+00 9.9990334125e-01 9.9990515514e-01 1.0033420324e+00 1.8138855737e-06 3.4386911784e-03 0.0000000000e+00 0.0000000000e+00 6.8716704845e-04 0.0000000000e+00 6.8716704845e-04
1.6750000000e+00 9.9990334125e-01 9.9990515514e-01 1.0036526918e+00 1.8138855737e-06 3.7493505869e-03 0.0000000000e+00 0.0000000000e+00 4.1882842779e-03 0.0000000000e+00 4.1882842779e-03
1.6800000000e+00 9.9990334125e-01 9.9990515514e-01 1.0039404631e+00 1.8138855737e-06 4.0371218119e-03 0.0000000000e+00 0.0000000000e+00 8.2181543112e-03 0.0000000000e+00 8.2181543112e-03
1.6850000000e+00 9.9990334125e-01 9.9990515514e-01 1.0041990280e+00 1.8138855737e-06 4.2956867610e-03 0.0000000000e+00 0.0000000000e+00 1.2828260660e-02 0.0000000000e+00 1.2828260660e-02
1.6900000000e+00 9.9990334125e-01 9.9990515514e-01 1.0044245720e+00 1.8138855737e-06 4.5212307368e-03 0.0000000000e+00 0.0000000000e+00 1.8075644970e-02 0.0000000000e+00 1.8075644970e-02
1.6950000000e+00 9.9990334125e-01 9.9990515514e-01 1.0046126842e+00 1.8138855737e-06 4.7093429957e-03 8.1388154979e-03 0.0000000000e+00 2.4020120502e-02 8.1388154979e-03 1.5881305004e-02
1.7000000000e+00 9.9990334125e-01 9.9990515514e-01 1.0047603846e+00 1.8138855737e-06 4.8570433054e-03 3.1558764793e-02 0.0000000000e+00 3.0726805329e-02 3.1558764793e-02 8.3195946330e-04
1.7050000000e+00 9.9990334125e-01 9.9990515514e-01 1.0048658848e+00 1.8138855737e-06 4.9625435267e-03 5.5061305981e-02 0.0000000000e+00 3.8263455033e-02 5.5061305981e-02 1.6797850947e-02
1.7100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0049284697e+00 1.8138855737e-06 5.0251284037e-03 7.8645985652e-02 0.0000000000e+00 4.6702980995e-02 7.8645985652e-02 3.1943004657e-02
1.7150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0049474239e+00 1.8138855737e-06 5.0440826808e-03 1.0231239915e-01 0.0000000000e+00 5.6120887399e-02 1.0231239915e-01 4.6191511756e-02
1.7200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0049233437e+00 1.8138855737e-06 5.0200024043e-03 1.2606019076e-01 4.8504294313e-03 6.6594026983e-02 1.2120976133e-01 5.9466163780e-02
1.7250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0048581362e+00 1.8138855737e-06 4.9547949229e-03 1.4988905386e-01 3.5466514621e-02 7.8201621771e-02 1.1442253924e-01 7.1687432087e-02
1.7300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0047545433e+00 1.8138855737e-06 4.8512020503e-03 1.7379873112e-01 6.6133190723e-02 9.1021776199e-02 1.0766554039e-01 8.2776954917e-02
1.7350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0046151876e+00 1.8138855737e-06 4.7118463908e-03 1.9778901472e-01 9.6856517261e-02 1.0513141751e-01 1.0093249745e-01 9.2657597203e-02
1.7400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0044443607e+00 1.8138855737e-06 4.5410194788e-03 2.2185974655e-01 1.2764635905e-01 1.2060315907e-01 9.4213387506e-02 1.0125658748e-01
1.7450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0042459965e+00 1.8138855737e-06 4.3426552210e-03 2.4601081847e-01 1.5850976301e-01 1.3750308752e-01 8.7501055455e-02 1.0850773095e-01
1.7500000000e+00 9.9990334125e-01 9.9990515514e-01 1.0040254593e+00 1.8138855737e-06 4.1221180354e-03 2.7024217250e-01 1.8945553570e-01 1.5588800609e-01 8.0786636798e-02 1.1435416641e-01
1.7550000000e+00 9.9990334125e-01 9.9990515514e-01 1.0037878752e+00 1.8138855737e-06 3.8845339213e-03 2.9455380112e-01 2.2049178435e-01 1.7580470443e-01 7.4062016773e-02 1.1874909669e-01
1.7600000000e+00 9.9990334125e-01 9.9990515514e-01 1.0035394430e+00 1.8138855737e-06 3.6361017619e-03 3.1894574754e-01 2.5162749637e-01 1.9728372991e-01 6.7318251175e-02 1.2166201763e-01
1.7650000000e+00 9.9990334125e-01 9.9990515514e-01 1.0032851696e+00 1.8138855737e-06 3.3818283473e-03 3.4341810596e-01 2.8286996341e-01 2.2033818066e-01 6.0548142556e-02 1.2307992530e-01
1.7700000000e+00 9.9990334125e-01 9.9990515514e-01 1.0030316114e+00 1.8138855737e-06 3.1282701884e-03 3.6797102190e-01 3.1423019048e-01 2.4496078491e-01 5.3740831424e-02 1.2301023699e-01
1.7750000000e+00 9.9990334125e-01 9.9990515514e-01 1.0027847290e+00 1.8138855737e-06 2.8813877497e-03 3.9260158101e-01 3.4571797519e-01 2.7112019062e-01 4.6883605816e-02 1.2148139039e-01
1.7800000000e+00 9.9990334125e-01 9.9990515514e-01 1.0025494099e+00 1.8138855737e-06 2.6460686121e-03 4.1730966141e-01 3.7734307607e-01 2.9875990748e-01 3.9966585349e-02 1.1854975393e-01
1.7850000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023317337e+00 1.8138855737e-06 2.4283924494e-03 4.4209552254e-01 4.0911748667e-01 3.2779607177e-01 3.2978035864e-02 1.1429945077e-01
1.7900000000e+00 9.9990334125e-01 9.9990515514e-01 1.0021359921e+00 1.8138855737e-06 2.2326507960e-03 4.6695947468e-01 4.4105096513e-01 3.5811614990e-01 2.5908509551e-02 1.0884332478e-01
1.7950000000e+00 9.9990334125e-01 9.9990515514e-01 1.0019661188e+00 1.8138855737e-06 2.0627775584e-03 4.9190187934e-01 4.7315575159e-01 3.8958042860e-01 1.8746127756e-02 1.0232145074e-01
1.8000000000e+00 9.9990334125e-01 9.9990515514e-01 1.0018262863e+00 1.8138855737e-06 1.9229450617e-03 5.1692314957e-01 5.0544269366e-01 4.2202329636e-01 1.1480455914e-02 9.4899853214e-02
1.8050000000e+00 9.9990334125e-01 9.9990515514e-01 1.0017182827e+00 1.8138855737e-06 1.8149414454e-03 5.4202375033e-01 5.3792452920e-01 4.5525312424e-01 4.0992211332e-03 8.6770626097e-02
1.8100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0016430616e+00 1.8138855737e-06 1.7397203837e-03 5.6720419889e-01 5.7061148460e-01 4.8905950785e-01 3.4072857030e-03 7.8144691046e-02
1.8150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0016011000e+00 1.8138855737e-06 1.6977587138e-03 5.9246506520e-01 6.0351707248e-01 5.2321606874e-01 1.1052007284e-02 6.9248996455e-02
1.8200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0015900135e+00 1.8138855737e-06 1.6866722498e-03 6.1780697231e-01 6.3665142056e-01 5.5748385191e-01 1.8844448245e-02 6.0323120404e-02
1.8250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0016093254e+00 1.8138855737e-06 1.7059841548e-03 6.4323059684e-01 6.7002870737e-01 5.9162133932e-01 2.6798110533e-02 5.1609257517e-02
1.8300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0016535521e+00 1.8138855737e-06 1.7502108012e-03 6.6873666936e-01 7.0366203327e-01 6.2538802624e-01 3.4925363907e-02 4.3348643127e-02
1.8350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0017197132e+00 1.8138855737e-06 1.8163719569e-03 6.9432597495e-01 7.3756473148e-01 6.5854990482e-01 4.3238756529e-02 3.5776070124e-02
1.8400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0018022060e+00 1.8138855737e-06 1.8988647852e-03 7.1999935359e-01 7.7175144399e-01 6.9088584185e-01 5.1752090405e-02 2.9113511743e-02
1.8450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0018966198e+00 1.8138855737e-06 1.9932785426e-03 7.4575770075e-01 8.0623421272e-01 7.2219222784e-01 6.0476511965e-02 2.3565472913e-02
1.8500000000e+00 9.9990334125e-01 9.9990515514e-01 1.0019948483e+00 1.8138855737e-06 2.0915069972e-03 7.7160196788e-01 8.4102348217e-01 7.5228732824e-01 6.9421514283e-02 1.9314639640e-02
1.8550000000e+00 9.9990334125e-01 9.9990515514e-01 1.0020936728e+00 1.8138855737e-06 2.1903314982e-03 7.9753316296e-01 8.7612716902e-01 7.8101313114e-01 7.8594006064e-02 1.6520031815e-02
1.8600000000e+00 9.9990334125e-01 9.9990515514e-01 1.0021853447e+00 1.8138855737e-06 2.2820034419e-03 8.2355235105e-01 9.1154483437e-01 8.0823773146e-01 8.7992483325e-02 1.5314619592e-02
1.8650000000e+00 9.9990334125e-01 9.9990515514e-01 1.0022652149e+00 1.8138855737e-06 2.3618736659e-03 8.4966065492e-01 9.4727088317e-01 8.3385765553e-01 9.7610228245e-02 1.5802999399e-02
1.8700000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023288727e+00 1.8138855737e-06 2.4255314265e-03 8.7585925564e-01 9.8328854595e-01 8.5779392719e-01 1.0742929031e-01 1.8065328450e-02
1.8750000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023721457e+00 1.8138855737e-06 2.4688043986e-03 9.0214939319e-01 1.0000000000e+00 8.7999641895e-01 9.7850606809e-02 2.2152974238e-02
1.8800000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023905039e+00 1.8138855737e-06 2.4871626292e-03 9.2853236714e-01 1.0000000000e+00 9.0043741465e-01 7.1467632862e-02 2.8094952492e-02
1.8850000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023826361e+00 1.8138855737e-06 2.4792948161e-03 9.5500953731e-01 1.0000000000e+00 9.1911208630e-01 4.4990462692e-02 3.5897451012e-02
1.8900000000e+00 9.9990334125e-01 9.9990515514e-01 1.0023463964e+00 1.8138855737e-06 2.4430551920e-03 9.8158232448e-01 1.0000000000e+00 9.3603682518e-01 1.8417675521e-02 4.5545499299e-02
1.8950000000e+00 9.9990334125e-01 9.9990515514e-01 1.0022794008e+00 1.8138855737e-06 2.3760595713e-03 1.0000000000e+00 1.0000000000e+00 9.5124393702e-01 0.0000000000e+00 4.8756062984e-02
1.9000000000e+00 9.9990334125e-01 9.9990515514e-01 1.0021824837e+00 1.8138855737e-06 2.2791424189e-03 1.0000000000e+00 1.0000000000e+00 9.6478116512e-01 0.0000000000e+00 3.5218834877e-02
1.9050000000e+00 9.9990334125e-01 9.9990515514e-01 1.0020550489e+00 1.8138855737e-06 2.1517076884e-03 1.0000000000e+00 1.0000000000e+00 9.7670710087e-01 0.0000000000e+00 2.3292899132e-02
1.9100000000e+00 9.9990334125e-01 9.9990515514e-01 1.0018975735e+00 1.8138855737e-06 1.9942322169e-03 1.0000000000e+00 1.0000000000e+00 9.8709124327e-01 0.0000000000e+00 1.2908756733e-02
1.9150000000e+00 9.9990334125e-01 9.9990515514e-01 1.0017118454e+00 1.8138855737e-06 1.8085041438e-03 1.0000000000e+00 1.0000000000e+00 9.9600881338e-01 0.0000000000e+00 3.9911866188e-03
1.9200000000e+00 9.9990334125e-01 9.9990515514e-01 1.0014988184e+00 1.8138855737e-06 1.5954771433e-03 1.0000000000e+00 1.0000000000e+00 1.0035411119e+00 0.0000000000e+00 3.5411119461e-03
1.9250000000e+00 9.9990334125e-01 9.9990515514e-01 1.0012608767e+00 1.8138855737e-06 1.3575354014e-03 1.0000000000e+00 1.0000000000e+00 1.0097708702e+00 0.0000000000e+00 9.7708702087e-03
1.9300000000e+00 9.9990334125e-01 9.9990515514e-01 1.0009996891e+00 1.8138855737e-06 1.0963478480e-03 1.0000000000e+00 1.0000000000e+00 1.0147825480e+00 0.0000000000e+00 1.4782547951e-02
1.9350000000e+00 9.9990334125e-01 9.9990515514e-01 1.0007171631e+00 1.8138855737e-06 8.1382183175e-04 1.0000000000e+00 1.0000000000e+00 1.0186617374e+00 0.0000000000e+00 1.8661737442e-02
1.9400000000e+00 9.9990334125e-01 9.9990515514e-01 1.0004163980e+00 1.8138855737e-06 5.1305679422e-04 1.0000000000e+00 1.0000000000e+00 1.0214910507e+00 0.0000000000e+00 2.1491050720e-02
1.9450000000e+00 9.9990334125e-01 9.9990515514e-01 1.0001002550e+00 1.8138855737e-06 1.9691375833e-04 1.0000000000e+00 1.0000000000e+00 1.0233520269e+00 0.0000000000e+00 2.3352026939e-02
1.9500000000e+00 9.9990334125e-01 9.9990515514e-01 9.9976992607e-01 1.8138855737e-06 1.3341518302e-04 1.0000000000e+00 1.0000000000e+00 1.0243226290e+00 0.0000000000e+00 2.4322628975e-02
1.9550000000e+00 9.9990334125e-01 9.9990515514e-01 9.9942803383e-01 1.8138855737e-06 4.7530742545e-04 1.0000000000e+00 1.0000000000e+00 1.0244778395e+00 0.0000000000e+00 2.4477839470e-02
1.9600000000e+00 9.9990334125e-01 9.9990515514e-01 9.9907797575e-01 1.8138855737e-06 8.2536550421e-04 1.0000000000e+00 1.0000000000e+00 1.0238891840e+00 0.0000000000e+00 2.3889183998e-02
1.9650000000e+00 9.9990334125e-01 9.9990515514e-01 9.9872183800e-01 1.8138855737e-06 1.1815032567e-03 1.0000000000e+00 1.0000000000e+00 1.0226236582e+00 0.0000000000e+00 2.2623658180e-02
1.9700000000e+00 9.9990334125e-01 9.9990515514e-01 9.9836128950e-01 1.8138855737e-06 1.5420517530e-03 1.0000000000e+00 1.0000000000e+00 1.0207439661e+00 0.0000000000e+00 2.0743966103e-02
1.9750000000e+00 9.9990334125e-01 9.9990515514e-01 9.9799931049e-01 1.8138855737e-06 1.9040307607e-03 1.0000000000e+00 1.0000000000e+00 1.0183098316e+00 0.0000000000e+00 1.8309831619e-02
1.9800000000e+00 9.9990334125e-01 9.9990515514e-01 9.9763762951e-01 1.8138855737e-06 2.2657117452e-03 1.0000000000e+00 1.0000000000e+00 1.0153750181e+00 0.0000000000e+00 1.5375018120e-02
1.9850000000e+00 9.9990334125e-01 9.9990515514e-01 9.9727821350e-01 1.8138855737e-06 2.6251277532e-03 1.0000000000e+00 1.0000000000e+00 1.0119911432e+00 0.0000000000e+00 1.1991143227e-02
1.9900000000e+00 9.9990334125e-01 9.9990515514e-01 9.9692285061e-01 1.8138855737e-06 2.9804906454e-03 1.0000000000e+00 1.0000000000e+00 1.0082046986e+00 0.0000000000e+00 8.2046985626e-03
1.9950000000e+00 9.9990334125e-01 9.9990515514e-01 9.9657398462e-01 1.8138855737e-06 3.3293566312e-03 1.0000000000e+00 1.0000000000e+00 1.0040587187e+00 0.0000000000e+00 4.0587186813e-03
2.0000000000e+00 9.9990334125e-01 9.9990515514e-01 9.9623197317e-01 1.8138855737e-06 3.6713680830e-03 1.0000000000e+00 1.0000000000e+00 9.9959361553e-01 0.0000000000e+00 4.0638446808e-04


==> figuras/muestra_81.dat <==
t C0 C1 C2 errC1 errC2 S0 S1 S2 errS1 errS2
5.0000000000e-03 0.0000000000e+00 0.0000000000e+00 1.3605237007e-02 0.0000000000e+00 1.3605237007e-02 0.0000000000e+00 0.0000000000e+00 -9.1373622417e-03 0.0000000000e+00 9.1373622417e-03
1.0000000000e-02 0.0000000000e+00 0.0000000000e+00 1.2052759528e-02 0.0000000000e+00 1.2052759528e-02 0.0000000000e+00 0.0000000000e+00 -8.5812211037e-03 0.0000000000e+00 8.5812211037e-03
1.5000000000e-02 0.0000000000e+00 0.0000000000e+00 1.0545313358e-02 0.0000000000e+00 1.0545313358e-02 0.0000000000e+00 0.0000000000e+00 -8.0359280109e-03 0.0000000000e+00 8.0359280109e-03
2.0000000000e-02 0.0000000000e+00 0.0000000000e+00 9.0838372707e-03 0.0000000000e+00 9.0838372707e-03 0.0000000000e+00 0.0000000000e+00 -7.5014978647e-03 0.0000000000e+00 7.5014978647e-03
2.5000000000e-02 0.0000000000e+00 0.0000000000e+00 7.6699703932e-03 0.0000000000e+00 7.6699703932e-03 0.0000000000e+00 0.0000000000e+00 -6.9781988859e-03 0.0000000000e+00 6.9781988859e-03
3.0000000000e-02 0.0000000000e+00 0.0000000000e+00 6.3054859638e-03 0.0000000000e+00 6.3054859638e-03 0.0000000000e+00 0.0000000000e+00 -6.4665824175e-03 0.0000000000e+00 6.4665824175e-03
3.5000000000e-02 0.0000000000e+00 0.0000000000e+00 4.9907118082e-03 0.0000000000e+00 4.9907118082e-03 0.0000000000e+00 0.0000000000e+00 -5.9662312269e-03 0.0000000000e+00 5.9662312269e-03
4.0000000000e-02 0.0000000000e+00 0.0000000000e+00 3.7274211645e-03 0.0000000000e+00 3.7274211645e-03 0.0000000000e+00 0.0000000000e+00 -5.4778307676e-03 0.0000000000e+00 5.4778307676e-03
4.5000000000e-02 0.0000000000e+00 0.0000000000e+00 2.5166124105e-03 0.0000000000e+00 2.5166124105e-03 0.0000000000e+00 0.0000000000e+00 -5.0014108419e-03 0.0000000000e+00 5.0014108419e-03
5.0000000000e-02 0.0000000000e+00 0.0000000000e+00 1.3599544764e-03 0.0000000000e+00 1.3599544764e-03 0.0000000000e+00 0.0000000000e+00 -4.5371204615e-03 0.0000000000e+00 4.5371204615e-03
5.5000000000e-02 0.0000000000e+00 0.0000000000e+00 2.5764107704e-04 0.0000000000e+00 2.5764107704e-04 0.0000000000e+00 0.0000000000e+00 -4.0851086378e-03 0.0000000000e+00 4.0851086378e-03
6.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -7.8879296780e-04 0.0000000000e+00 7.8879296780e-04 0.0000000000e+00 0.0000000000e+00 -3.6455541849e-03 0.0000000000e+00 3.6455541849e-03
6.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -1.7776042223e-03 0.0000000000e+00 1.7776042223e-03 0.0000000000e+00 0.0000000000e+00 -3.2188743353e-03 0.0000000000e+00 3.2188743353e-03
7.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -2.7095824480e-03 0.0000000000e+00 2.7095824480e-03 0.0000000000e+00 0.0000000000e+00 -2.8049051762e-03 0.0000000000e+00 2.8049051762e-03
7.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -3.5816580057e-03 0.0000000000e+00 3.5816580057e-03 0.0000000000e+00 0.0000000000e+00 -2.4037361145e-03 0.0000000000e+00 2.4037361145e-03
8.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -4.3950378895e-03 0.0000000000e+00 4.3950378895e-03 0.0000000000e+00 0.0000000000e+00 -2.0156949759e-03 0.0000000000e+00 2.0156949759e-03
8.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -5.1471143961e-03 0.0000000000e+00 5.1471143961e-03 0.0000000000e+00 0.0000000000e+00 -1.6409754753e-03 0.0000000000e+00 1.6409754753e-03
9.0000000000e-02 0.0000000000e+00 0.0000000000e+00 -5.8385580778e-03 0.0000000000e+00 5.8385580778e-03 0.0000000000e+00 0.0000000000e+00 -1.2796074152e-03 0.0000000000e+00 1.2796074152e-03
9.5000000000e-02 0.0000000000e+00 0.0000000000e+00 -6.4682513475e-03 0.0000000000e+00 6.4682513475e-03 0.0000000000e+00 0.0000000000e+00 -9.3148648739e-04 0.0000000000e+00 9.3148648739e-04
1.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.0360898972e-03 0.0000000000e+00 7.0360898972e-03 0.0000000000e+00 0.0000000000e+00 -5.9689581394e-04 0.0000000000e+00 5.9689581394e-04
1.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.5415521860e-03 0.0000000000e+00 7.5415521860e-03 0.0000000000e+00 0.0000000000e+00 -2.7574598789e-04 0.0000000000e+00 2.7574598789e-04
1.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.9843997955e-03 0.0000000000e+00 7.9843997955e-03 0.0000000000e+00 0.0000000000e+00 3.1545758247e-05 0.0000000000e+00 3.1545758247e-05
1.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.3642452955e-03 0.0000000000e+00 8.3642452955e-03 0.0000000000e+00 0.0000000000e+00 3.2542645931e-04 0.0000000000e+00 3.2542645931e-04
1.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.6811631918e-03 0.0000000000e+00 8.6811631918e-03 0.0000000000e+00 0.0000000000e+00 6.0556828976e-04 0.0000000000e+00 6.0556828976e-04
1.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.9358985424e-03 0.0000000000e+00 8.9358985424e-03 0.0000000000e+00 0.0000000000e+00 8.7195634842e-04 0.0000000000e+00 8.7195634842e-04
1.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.1283470392e-03 0.0000000000e+00 9.1283470392e-03 0.0000000000e+00 0.0000000000e+00 1.1246800423e-03 0.0000000000e+00 1.1246800423e-03
1.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.2596262693e-03 0.0000000000e+00 9.2596262693e-03 0.0000000000e+00 0.0000000000e+00 1.3639628887e-03 0.0000000000e+00 1.3639628887e-03
1.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.3292593956e-03 0.0000000000e+00 9.3292593956e-03 0.0000000000e+00 0.0000000000e+00 1.5896111727e-03 0.0000000000e+00 1.5896111727e-03
1.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.3391239643e-03 0.0000000000e+00 9.3391239643e-03 0.0000000000e+00 0.0000000000e+00 1.8018335104e-03 0.0000000000e+00 1.8018335104e-03
1.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.2894136906e-03 0.0000000000e+00 9.2894136906e-03 0.0000000000e+00 0.0000000000e+00 2.0009130239e-03 0.0000000000e+00 2.0009130239e-03
1.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.1820806265e-03 0.0000000000e+00 9.1820806265e-03 0.0000000000e+00 0.0000000000e+00 2.1866559982e-03 0.0000000000e+00 2.1866559982e-03
1.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.0186297894e-03 0.0000000000e+00 9.0186297894e-03 0.0000000000e+00 0.0000000000e+00 2.3592561483e-03 0.0000000000e+00 2.3592561483e-03
1.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.8001936674e-03 0.0000000000e+00 8.8001936674e-03 0.0000000000e+00 0.0000000000e+00 2.5189965963e-03 0.0000000000e+00 2.5189965963e-03
1.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.5289031267e-03 0.0000000000e+00 8.5289031267e-03 0.0000000000e+00 0.0000000000e+00 2.6661902666e-03 0.0000000000e+00 2.6661902666e-03
1.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.2066506147e-03 0.0000000000e+00 8.2066506147e-03 0.0000000000e+00 0.0000000000e+00 2.8008073568e-03 0.0000000000e+00 2.8008073568e-03
1.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.8357160091e-03 0.0000000000e+00 7.8357160091e-03 0.0000000000e+00 0.0000000000e+00 2.9233545065e-03 0.0000000000e+00 2.9233545065e-03
1.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.4189603329e-03 0.0000000000e+00 7.4189603329e-03 0.0000000000e+00 0.0000000000e+00 3.0339956284e-03 0.0000000000e+00 3.0339956284e-03
1.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.9589018822e-03 0.0000000000e+00 6.9589018822e-03 0.0000000000e+00 0.0000000000e+00 3.1331777573e-03 0.0000000000e+00 3.1331777573e-03
1.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.4590275288e-03 0.0000000000e+00 6.4590275288e-03 0.0000000000e+00 0.0000000000e+00 3.2210648060e-03 0.0000000000e+00 3.2210648060e-03
2.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.9221088886e-03 0.0000000000e+00 5.9221088886e-03 0.0000000000e+00 0.0000000000e+00 3.2980293036e-03 0.0000000000e+00 3.2980293036e-03
2.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -5.3519904613e-03 0.0000000000e+00 5.3519904613e-03 0.0000000000e+00 0.0000000000e+00 3.3647269011e-03 0.0000000000e+00 3.3647269011e-03
2.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.7522336245e-03 0.0000000000e+00 4.7522336245e-03 0.0000000000e+00 0.0000000000e+00 3.4212321043e-03 0.0000000000e+00 3.4212321043e-03
2.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.1261613369e-03 0.0000000000e+00 4.1261613369e-03 0.0000000000e+00 0.0000000000e+00 3.4682601690e-03 0.0000000000e+00 3.4682601690e-03
2.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.4790784121e-03 0.0000000000e+00 3.4790784121e-03 0.0000000000e+00 0.0000000000e+00 3.5062283278e-03 0.0000000000e+00 3.5062283278e-03
2.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.8141587973e-03 0.0000000000e+00 2.8141587973e-03 0.0000000000e+00 0.0000000000e+00 3.5353451967e-03 0.0000000000e+00 3.5353451967e-03
2.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.1373629570e-03 0.0000000000e+00 2.1373629570e-03 0.0000000000e+00 0.0000000000e+00 3.5566687584e-03 0.0000000000e+00 3.5566687584e-03
2.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4524906874e-03 0.0000000000e+00 1.4524906874e-03 0.0000000000e+00 0.0000000000e+00 3.5704076290e-03 0.0000000000e+00 3.5704076290e-03
2.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.6439976692e-04 0.0000000000e+00 7.6439976692e-04 0.0000000000e+00 0.0000000000e+00 3.5770982504e-03 0.0000000000e+00 3.5770982504e-03
2.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.8916549683e-05 0.0000000000e+00 7.8916549683e-05 0.0000000000e+00 0.0000000000e+00 3.5772472620e-03 0.0000000000e+00 3.5772472620e-03
2.5000000000e-01 0.0000000000e+00 0.0000000000e+00 5.9896707535e-04 0.0000000000e+00 5.9896707535e-04 0.0000000000e+00 0.0000000000e+00 3.5717040300e-03 0.0000000000e+00 3.5717040300e-03
2.5500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2645721436e-03 0.0000000000e+00 1.2645721436e-03 0.0000000000e+00 0.0000000000e+00 3.5608857870e-03 0.0000000000e+00 3.5608857870e-03
2.6000000000e-01 0.0000000000e+00 0.0000000000e+00 1.9121319056e-03 0.0000000000e+00 1.9121319056e-03 0.0000000000e+00 0.0000000000e+00 3.5452991724e-03 0.0000000000e+00 3.5452991724e-03
2.6500000000e-01 0.0000000000e+00 0.0000000000e+00 2.5366991758e-03 0.0000000000e+00 2.5366991758e-03 0.0000000000e+00 0.0000000000e+00 3.5255998373e-03 0.0000000000e+00 3.5255998373e-03
2.7000000000e-01 0.0000000000e+00 0.0000000000e+00 3.1317919493e-03 0.0000000000e+00 3.1317919493e-03 0.0000000000e+00 0.0000000000e+00 3.5025626421e-03 0.0000000000e+00 3.5025626421e-03
2.7500000000e-01 0.0000000000e+00 0.0000000000e+00 3.6935508251e-03 0.0000000000e+00 3.6935508251e-03 0.0000000000e+00 0.0000000000e+00 3.4763962030e-03 0.0000000000e+00 3.4763962030e-03
2.8000000000e-01 0.0000000000e+00 0.0000000000e+00 4.2154490948e-03 0.0000000000e+00 4.2154490948e-03 0.0000000000e+00 0.0000000000e+00 3.4479051828e-03 0.0000000000e+00 3.4479051828e-03
2.8500000000e-01 0.0000000000e+00 0.0000000000e+00 4.6933442354e-03 0.0000000000e+00 4.6933442354e-03 0.0000000000e+00 0.0000000000e+00 3.4175366163e-03 0.0000000000e+00 3.4175366163e-03
2.9000000000e-01 0.0000000000e+00 0.0000000000e+00 5.1216632128e-03 0.0000000000e+00 5.1216632128e-03 0.0000000000e+00 0.0000000000e+00 3.3858269453e-03 0.0000000000e+00 3.3858269453e-03
2.9500000000e-01 0.0000000000e+00 0.0000000000e+00 5.4965019226e-03 0.0000000000e+00 5.4965019226e-03 0.0000000000e+00 0.0000000000e+00 3.3530145884e-03 0.0000000000e+00 3.3530145884e-03
3.0000000000e-01 0.0000000000e+00 0.0000000000e+00 5.8134049177e-03 0.0000000000e+00 5.8134049177e-03 0.0000000000e+00 0.0000000000e+00 3.3198744059e-03 0.0000000000e+00 3.3198744059e-03
3.0500000000e-01 0.0000000000e+00 0.0000000000e+00 6.0678869486e-03 0.0000000000e+00 6.0678869486e-03 0.0000000000e+00 0.0000000000e+00 3.2864063978e-03 0.0000000000e+00 3.2864063978e-03
3.1000000000e-01 0.0000000000e+00 0.0000000000e+00 6.2572211027e-03 0.0000000000e+00 6.2572211027e-03 0.0000000000e+00 0.0000000000e+00 3.2530277967e-03 0.0000000000e+00 3.2530277967e-03
3.1500000000e-01 0.0000000000e+00 0.0000000000e+00 6.3772499561e-03 0.0000000000e+00 6.3772499561e-03 0.0000000000e+00 0.0000000000e+00 3.2200664282e-03 0.0000000000e+00 3.2200664282e-03
3.2000000000e-01 0.0000000000e+00 0.0000000000e+00 6.4266771078e-03 0.0000000000e+00 6.4266771078e-03 0.0000000000e+00 0.0000000000e+00 3.1875073910e-03 0.0000000000e+00 3.1875073910e-03
3.2500000000e-01 0.0000000000e+00 0.0000000000e+00 6.4029693604e-03 0.0000000000e+00 6.4029693604e-03 0.0000000000e+00 0.0000000000e+00 3.1557232141e-03 0.0000000000e+00 3.1557232141e-03
3.3000000000e-01 0.0000000000e+00 0.0000000000e+00 6.3042640686e-03 0.0000000000e+00 6.3042640686e-03 0.0000000000e+00 0.0000000000e+00 3.1242072582e-03 0.0000000000e+00 3.1242072582e-03
3.3500000000e-01 0.0000000000e+00 0.0000000000e+00 6.1307847500e-03 0.0000000000e+00 6.1307847500e-03 0.0000000000e+00 0.0000000000e+00 3.0934214592e-03 0.0000000000e+00 3.0934214592e-03
3.4000000000e-01 0.0000000000e+00 0.0000000000e+00 5.8822929859e-03 0.0000000000e+00 5.8822929859e-03 0.0000000000e+00 0.0000000000e+00 3.0625313520e-03 0.0000000000e+00 3.0625313520e-03
3.4500000000e-01 0.0000000000e+00 0.0000000000e+00 5.5596828461e-03 0.0000000000e+00 5.5596828461e-03 0.0000000000e+00 0.0000000000e+00 3.0320435762e-03 0.0000000000e+00 3.0320435762e-03
3.5000000000e-01 0.0000000000e+00 0.0000000000e+00 5.1641762257e-03 0.0000000000e+00 5.1641762257e-03 0.0000000000e+00 0.0000000000e+00 3.0009448528e-03 0.0000000000e+00 3.0009448528e-03
3.5500000000e-01 0.0000000000e+00 0.0000000000e+00 4.6991407871e-03 0.0000000000e+00 4.6991407871e-03 0.0000000000e+00 0.0000000000e+00 2.9688626528e-03 0.0000000000e+00 2.9688626528e-03
3.6000000000e-01 0.0000000000e+00 0.0000000000e+00 4.1664540768e-03 0.0000000000e+00 4.1664540768e-03 0.0000000000e+00 0.0000000000e+00 2.9352456331e-03 0.0000000000e+00 2.9352456331e-03
3.6500000000e-01 0.0000000000e+00 0.0000000000e+00 3.5707205534e-03 0.0000000000e+00 3.5707205534e-03 0.0000000000e+00 0.0000000000e+00 2.8993338346e-03 0.0000000000e+00 2.8993338346e-03
3.7000000000e-01 0.0000000000e+00 0.0000000000e+00 2.9166042805e-03 0.0000000000e+00 2.9166042805e-03 0.0000000000e+00 0.0000000000e+00 2.8604567051e-03 0.0000000000e+00 2.8604567051e-03
3.7500000000e-01 0.0000000000e+00 0.0000000000e+00 2.2090524435e-03 0.0000000000e+00 2.2090524435e-03 0.0000000000e+00 0.0000000000e+00 2.8176009655e-03 0.0000000000e+00 2.8176009655e-03
3.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.4547258615e-03 0.0000000000e+00 1.4547258615e-03 0.0000000000e+00 0.0000000000e+00 2.7699321508e-03 0.0000000000e+00 2.7699321508e-03
3.8500000000e-01 0.0000000000e+00 0.0000000000e+00 6.5939128399e-04 0.0000000000e+00 6.5939128399e-04 0.0000000000e+00 0.0000000000e+00 2.7162879705e-03 0.0000000000e+00 2.7162879705e-03
3.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.6844272614e-04 0.0000000000e+00 1.6844272614e-04 0.0000000000e+00 0.0000000000e+00 2.6555210352e-03 0.0000000000e+00 2.6555210352e-03
3.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0222643614e-03 0.0000000000e+00 1.0222643614e-03 0.0000000000e+00 0.0000000000e+00 2.5868415833e-03 0.0000000000e+00 2.5868415833e-03
4.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.8935650587e-03 0.0000000000e+00 1.8935650587e-03 0.0000000000e+00 0.0000000000e+00 2.5087147951e-03 0.0000000000e+00 2.5087147951e-03
4.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.7740746737e-03 0.0000000000e+00 2.7740746737e-03 0.0000000000e+00 0.0000000000e+00 2.4199038744e-03 0.0000000000e+00 2.4199038744e-03
4.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -3.6555975676e-03 0.0000000000e+00 3.6555975676e-03 0.0000000000e+00 0.0000000000e+00 2.3194700480e-03 0.0000000000e+00 2.3194700480e-03
4.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.5289695263e-03 0.0000000000e+00 4.5289695263e-03 0.0000000000e+00 0.0000000000e+00 2.2060722113e-03 0.0000000000e+00 2.2060722113e-03
4.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.3861737251e-03 0.0000000000e+00 5.3861737251e-03 0.0000000000e+00 0.0000000000e+00 2.0787268877e-03 0.0000000000e+00 2.0787268877e-03
4.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.2193721533e-03 0.0000000000e+00 6.2193721533e-03 0.0000000000e+00 0.0000000000e+00 1.9360035658e-03 0.0000000000e+00 1.9360035658e-03
4.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -7.0196837187e-03 0.0000000000e+00 7.0196837187e-03 0.0000000000e+00 0.0000000000e+00 1.7771571875e-03 0.0000000000e+00 1.7771571875e-03
4.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.7797472477e-03 0.0000000000e+00 7.7797472477e-03 0.0000000000e+00 0.0000000000e+00 1.6012340784e-03 0.0000000000e+00 1.6012340784e-03
4.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.4925740957e-03 0.0000000000e+00 8.4925740957e-03 0.0000000000e+00 0.0000000000e+00 1.4073252678e-03 0.0000000000e+00 1.4073252678e-03
4.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.1513395309e-03 0.0000000000e+00 9.1513395309e-03 0.0000000000e+00 0.0000000000e+00 1.1947005987e-03 0.0000000000e+00 1.1947005987e-03
4.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.7503066063e-03 0.0000000000e+00 9.7503066063e-03 0.0000000000e+00 0.0000000000e+00 9.6295773983e-04 0.0000000000e+00 9.6295773983e-04
4.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0284096003e-02 0.0000000000e+00 1.0284096003e-02 0.0000000000e+00 0.0000000000e+00 7.1139633656e-04 0.0000000000e+00 7.1139633656e-04
4.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0748147964e-02 0.0000000000e+00 1.0748147964e-02 0.0000000000e+00 0.0000000000e+00 4.4007599354e-04 0.0000000000e+00 4.4007599354e-04
4.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1138781905e-02 0.0000000000e+00 1.1138781905e-02 0.0000000000e+00 0.0000000000e+00 1.4863908291e-04 0.0000000000e+00 1.4863908291e-04
4.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1452794075e-02 0.0000000000e+00 1.1452794075e-02 0.0000000000e+00 0.0000000000e+00 -1.6291439533e-04 0.0000000000e+00 1.6291439533e-04
4.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1688932776e-02 0.0000000000e+00 1.1688932776e-02 0.0000000000e+00 0.0000000000e+00 -4.9403309822e-04 0.0000000000e+00 4.9403309822e-04
4.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1845454574e-02 0.0000000000e+00 1.1845454574e-02 0.0000000000e+00 0.0000000000e+00 -8.4458291531e-04 0.0000000000e+00 8.4458291531e-04
4.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1922225356e-02 0.0000000000e+00 1.1922225356e-02 0.0000000000e+00 0.0000000000e+00 -1.2136399746e-03 0.0000000000e+00 1.2136399746e-03
4.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1920616031e-02 0.0000000000e+00 1.1920616031e-02 0.0000000000e+00 0.0000000000e+00 -1.6005784273e-03 0.0000000000e+00 1.6005784273e-03
4.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1840552092e-02 0.0000000000e+00 1.1840552092e-02 0.0000000000e+00 0.0000000000e+00 -2.0044893026e-03 0.0000000000e+00 2.0044893026e-03
5.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1684924364e-02 0.0000000000e+00 1.1684924364e-02 0.0000000000e+00 0.0000000000e+00 -2.4242699146e-03 0.0000000000e+00 2.4242699146e-03
5.0500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1457026005e-02 0.0000000000e+00 1.1457026005e-02 0.0000000000e+00 0.0000000000e+00 -2.8586834669e-03 0.0000000000e+00 2.8586834669e-03
5.1000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.1159494519e-02 0.0000000000e+00 1.1159494519e-02 0.0000000000e+00 0.0000000000e+00 -3.3063441515e-03 0.0000000000e+00 3.3063441515e-03
5.1500000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0797515512e-02 0.0000000000e+00 1.0797515512e-02 0.0000000000e+00 0.0000000000e+00 -3.7656575441e-03 0.0000000000e+00 3.7656575441e-03
5.2000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.0374784470e-02 0.0000000000e+00 1.0374784470e-02 0.0000000000e+00 0.0000000000e+00 -4.2349994183e-03 0.0000000000e+00 4.2349994183e-03
5.2500000000e-01 0.0000000000e+00 0.0000000000e+00 -9.8972469568e-03 0.0000000000e+00 9.8972469568e-03 0.0000000000e+00 0.0000000000e+00 -4.7128498554e-03 0.0000000000e+00 4.7128498554e-03
5.3000000000e-01 0.0000000000e+00 0.0000000000e+00 -9.3696266413e-03 0.0000000000e+00 9.3696266413e-03 0.0000000000e+00 0.0000000000e+00 -5.1973015070e-03 0.0000000000e+00 5.1973015070e-03
5.3500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.7991505861e-03 0.0000000000e+00 8.7991505861e-03 0.0000000000e+00 0.0000000000e+00 -5.6865364313e-03 0.0000000000e+00 5.6865364313e-03
5.4000000000e-01 0.0000000000e+00 0.0000000000e+00 -8.1908106804e-03 0.0000000000e+00 8.1908106804e-03 0.0000000000e+00 0.0000000000e+00 -6.1783939600e-03 0.0000000000e+00 6.1783939600e-03
5.4500000000e-01 0.0000000000e+00 0.0000000000e+00 -7.5515508652e-03 0.0000000000e+00 7.5515508652e-03 0.0000000000e+00 0.0000000000e+00 -6.6714435816e-03 0.0000000000e+00 6.6714435816e-03
5.5000000000e-01 0.0000000000e+00 0.0000000000e+00 -6.8871825933e-03 0.0000000000e+00 6.8871825933e-03 0.0000000000e+00 0.0000000000e+00 -7.1634203196e-03 0.0000000000e+00 7.1634203196e-03
5.5500000000e-01 0.0000000000e+00 0.0000000000e+00 -6.2049776316e-03 0.0000000000e+00 6.2049776316e-03 0.0000000000e+00 0.0000000000e+00 -7.6525211334e-03 0.0000000000e+00 7.6525211334e-03
5.6000000000e-01 0.0000000000e+00 0.0000000000e+00 -5.5110305548e-03 0.0000000000e+00 5.5110305548e-03 0.0000000000e+00 0.0000000000e+00 -8.1367492676e-03 0.0000000000e+00 8.1367492676e-03
5.6500000000e-01 0.0000000000e+00 0.0000000000e+00 -4.8116445541e-03 0.0000000000e+00 4.8116445541e-03 0.0000000000e+00 0.0000000000e+00 -8.6144655943e-03 0.0000000000e+00 8.6144655943e-03
5.7000000000e-01 0.0000000000e+00 0.0000000000e+00 -4.1129738092e-03 0.0000000000e+00 4.1129738092e-03 0.0000000000e+00 0.0000000000e+00 -9.0833604336e-03 0.0000000000e+00 9.0833604336e-03
5.7500000000e-01 0.0000000000e+00 0.0000000000e+00 -3.4214109182e-03 0.0000000000e+00 3.4214109182e-03 0.0000000000e+00 0.0000000000e+00 -9.5422416925e-03 0.0000000000e+00 9.5422416925e-03
5.8000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.7423650026e-03 0.0000000000e+00 2.7423650026e-03 0.0000000000e+00 0.0000000000e+00 -9.9891275167e-03 0.0000000000e+00 9.9891275167e-03
5.8500000000e-01 0.0000000000e+00 0.0000000000e+00 -2.0806342363e-03 0.0000000000e+00 2.0806342363e-03 0.0000000000e+00 0.0000000000e+00 -1.0422438383e-02 0.0000000000e+00 1.0422438383e-02
5.9000000000e-01 0.0000000000e+00 0.0000000000e+00 -1.4423280954e-03 0.0000000000e+00 1.4423280954e-03 0.0000000000e+00 0.0000000000e+00 -1.0840728879e-02 0.0000000000e+00 1.0840728879e-02
5.9500000000e-01 0.0000000000e+00 0.0000000000e+00 -8.3163380623e-04 0.0000000000e+00 8.3163380623e-04 0.0000000000e+00 0.0000000000e+00 -1.1242419481e-02 0.0000000000e+00 1.1242419481e-02
6.0000000000e-01 0.0000000000e+00 0.0000000000e+00 -2.5269389153e-04 0.0000000000e+00 2.5269389153e-04 0.0000000000e+00 0.0000000000e+00 -1.1626228690e-02 0.0000000000e+00 1.1626228690e-02
6.0500000000e-01 0.0000000000e+00 0.0000000000e+00 2.9073655605e-04 0.0000000000e+00 2.9073655605e-04 0.0000000000e+00 0.0000000000e+00 -1.1991053820e-02 0.0000000000e+00 1.1991053820e-02
6.1000000000e-01 0.0000000000e+00 0.0000000000e+00 7.9502165318e-04 0.0000000000e+00 7.9502165318e-04 0.0000000000e+00 0.0000000000e+00 -1.2335613370e-02 0.0000000000e+00 1.2335613370e-02
6.1500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2570172548e-03 0.0000000000e+00 1.2570172548e-03 0.0000000000e+00 0.0000000000e+00 -1.2658938766e-02 0.0000000000e+00 1.2658938766e-02
6.2000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6756206751e-03 0.0000000000e+00 1.6756206751e-03 0.0000000000e+00 0.0000000000e+00 -1.2960314751e-02 0.0000000000e+00 1.2960314751e-02
6.2500000000e-01 0.0000000000e+00 0.0000000000e+00 2.0482391119e-03 0.0000000000e+00 2.0482391119e-03 0.0000000000e+00 0.0000000000e+00 -1.3238742948e-02 0.0000000000e+00 1.3238742948e-02
6.3000000000e-01 0.0000000000e+00 0.0000000000e+00 2.3735612631e-03 0.0000000000e+00 2.3735612631e-03 0.0000000000e+00 0.0000000000e+00 -1.3493657112e-02 0.0000000000e+00 1.3493657112e-02
6.3500000000e-01 0.0000000000e+00 0.0000000000e+00 2.6506334543e-03 0.0000000000e+00 2.6506334543e-03 0.0000000000e+00 0.0000000000e+00 -1.3724282384e-02 0.0000000000e+00 1.3724282384e-02
6.4000000000e-01 0.0000000000e+00 0.0000000000e+00 2.8799325228e-03 0.0000000000e+00 2.8799325228e-03 0.0000000000e+00 0.0000000000e+00 -1.3930305839e-02 0.0000000000e+00 1.3930305839e-02
6.4500000000e-01 0.0000000000e+00 0.0000000000e+00 3.0618458986e-03 0.0000000000e+00 3.0618458986e-03 0.0000000000e+00 0.0000000000e+00 -1.4111593366e-02 0.0000000000e+00 1.4111593366e-02
6.5000000000e-01 0.0000000000e+00 0.0000000000e+00 3.1956434250e-03 0.0000000000e+00 3.1956434250e-03 0.0000000000e+00 0.0000000000e+00 -1.4267429709e-02 0.0000000000e+00 1.4267429709e-02
6.5500000000e-01 0.0000000000e+00 0.0000000000e+00 3.2837986946e-03 0.0000000000e+00 3.2837986946e-03 0.0000000000e+00 0.0000000000e+00 -1.4398247004e-02 0.0000000000e+00 1.4398247004e-02
6.6000000000e-01 0.0000000000e+00 0.0000000000e+00 3.3279210329e-03 0.0000000000e+00 3.3279210329e-03 0.0000000000e+00 0.0000000000e+00 -1.4503344893e-02 0.0000000000e+00 1.4503344893e-02
6.6500000000e-01 0.0000000000e+00 0.0000000000e+00 3.3304244280e-03 0.0000000000e+00 3.3304244280e-03 0.0000000000e+00 0.0000000000e+00 -1.4583334327e-02 0.0000000000e+00 1.4583334327e-02
6.7000000000e-01 0.0000000000e+00 0.0000000000e+00 3.2929927111e-03 0.0000000000e+00 3.2929927111e-03 0.0000000000e+00 0.0000000000e+00 -1.4638140798e-02 0.0000000000e+00 1.4638140798e-02
6.7500000000e-01 0.0000000000e+00 0.0000000000e+00 3.2199770212e-03 0.0000000000e+00 3.2199770212e-03 0.0000000000e+00 0.0000000000e+00 -1.4667943120e-02 0.0000000000e+00 1.4667943120e-02
6.8000000000e-01 0.0000000000e+00 0.0000000000e+00 3.1138509512e-03 0.0000000000e+00 3.1138509512e-03 0.0000000000e+00 0.0000000000e+00 -1.4673009515e-02 0.0000000000e+00 1.4673009515e-02
6.8500000000e-01 0.0000000000e+00 0.0000000000e+00 2.9789358377e-03 0.0000000000e+00 2.9789358377e-03 0.0000000000e+00 0.0000000000e+00 -1.4653861523e-02 0.0000000000e+00 1.4653861523e-02
6.9000000000e-01 0.0000000000e+00 0.0000000000e+00 2.8193742037e-03 0.0000000000e+00 2.8193742037e-03 0.0000000000e+00 0.0000000000e+00 -1.4610692859e-02 0.0000000000e+00 1.4610692859e-02
6.9500000000e-01 0.0000000000e+00 0.0000000000e+00 2.6383548975e-03 0.0000000000e+00 2.6383548975e-03 0.0000000000e+00 0.0000000000e+00 -1.4544546604e-02 0.0000000000e+00 1.4544546604e-02
7.0000000000e-01 0.0000000000e+00 0.0000000000e+00 2.4431198835e-03 0.0000000000e+00 2.4431198835e-03 0.0000000000e+00 0.0000000000e+00 -1.4455363154e-02 0.0000000000e+00 1.4455363154e-02
7.0500000000e-01 0.0000000000e+00 0.0000000000e+00 2.2367686033e-03 0.0000000000e+00 2.2367686033e-03 0.0000000000e+00 0.0000000000e+00 -1.4344260097e-02 0.0000000000e+00 1.4344260097e-02
7.1000000000e-01 0.0000000000e+00 0.0000000000e+00 2.0246058702e-03 0.0000000000e+00 2.0246058702e-03 0.0000000000e+00 0.0000000000e+00 -1.4211639762e-02 0.0000000000e+00 1.4211639762e-02
7.1500000000e-01 0.0000000000e+00 0.0000000000e+00 1.8130391836e-03 0.0000000000e+00 1.8130391836e-03 0.0000000000e+00 0.0000000000e+00 -1.4058485627e-02 0.0000000000e+00 1.4058485627e-02
7.2000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6068965197e-03 0.0000000000e+00 1.6068965197e-03 0.0000000000e+00 0.0000000000e+00 -1.3885617256e-02 0.0000000000e+00 1.3885617256e-02
7.2500000000e-01 0.0000000000e+00 0.0000000000e+00 1.4118552208e-03 0.0000000000e+00 1.4118552208e-03 0.0000000000e+00 0.0000000000e+00 -1.3693615794e-02 0.0000000000e+00 1.3693615794e-02
7.3000000000e-01 0.0000000000e+00 0.0000000000e+00 1.2329667807e-03 0.0000000000e+00 1.2329667807e-03 0.0000000000e+00 0.0000000000e+00 -1.3483598828e-02 0.0000000000e+00 1.3483598828e-02
7.3500000000e-01 0.0000000000e+00 0.0000000000e+00 1.0768026114e-03 0.0000000000e+00 1.0768026114e-03 0.0000000000e+00 0.0000000000e+00 -1.3256430626e-02 0.0000000000e+00 1.3256430626e-02
7.4000000000e-01 0.0000000000e+00 0.0000000000e+00 9.4811618328e-04 0.0000000000e+00 9.4811618328e-04 0.0000000000e+00 0.0000000000e+00 -1.3013064861e-02 0.0000000000e+00 1.3013064861e-02
7.4500000000e-01 0.0000000000e+00 0.0000000000e+00 8.5298717022e-04 0.0000000000e+00 8.5298717022e-04 0.0000000000e+00 0.0000000000e+00 -1.2754693627e-02 0.0000000000e+00 1.2754693627e-02
7.5000000000e-01 0.0000000000e+00 0.0000000000e+00 7.9606473446e-04 0.0000000000e+00 7.9606473446e-04 0.0000000000e+00 0.0000000000e+00 -1.2482032180e-02 0.0000000000e+00 1.2482032180e-02
7.5500000000e-01 0.0000000000e+00 0.0000000000e+00 7.8348815441e-04 0.0000000000e+00 7.8348815441e-04 0.0000000000e+00 0.0000000000e+00 -1.2196436524e-02 0.0000000000e+00 1.2196436524e-02
7.6000000000e-01 0.0000000000e+00 0.0000000000e+00 8.1954896450e-04 0.0000000000e+00 8.1954896450e-04 0.0000000000e+00 0.0000000000e+00 -1.1898711324e-02 0.0000000000e+00 1.1898711324e-02
7.6500000000e-01 0.0000000000e+00 0.0000000000e+00 9.0798735619e-04 0.0000000000e+00 9.0798735619e-04 0.0000000000e+00 0.0000000000e+00 -1.1590272188e-02 0.0000000000e+00 1.1590272188e-02
7.7000000000e-01 0.0000000000e+00 0.0000000000e+00 1.0543316603e-03 0.0000000000e+00 1.0543316603e-03 0.0000000000e+00 0.0000000000e+00 -1.1271893978e-02 0.0000000000e+00 1.1271893978e-02
7.7500000000e-01 0.0000000000e+00 0.0000000000e+00 1.2611001730e-03 0.0000000000e+00 1.2611001730e-03 0.0000000000e+00 0.0000000000e+00 -1.0944798589e-02 0.0000000000e+00 1.0944798589e-02
7.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.5322118998e-03 0.0000000000e+00 1.5322118998e-03 0.0000000000e+00 0.0000000000e+00 -1.0610312223e-02 0.0000000000e+00 1.0610312223e-02
7.8500000000e-01 0.0000000000e+00 0.0000000000e+00 1.8698126078e-03 0.0000000000e+00 1.8698126078e-03 0.0000000000e+00 0.0000000000e+00 -1.0269254446e-02 0.0000000000e+00 1.0269254446e-02
7.9000000000e-01 0.0000000000e+00 0.0000000000e+00 2.2759735584e-03 0.0000000000e+00 2.2759735584e-03 0.0000000000e+00 0.0000000000e+00 -9.9230557680e-03 0.0000000000e+00 9.9230557680e-03
7.9500000000e-01 0.0000000000e+00 0.0000000000e+00 2.7529001236e-03 0.0000000000e+00 2.7529001236e-03 0.0000000000e+00 0.0000000000e+00 -9.5725655556e-03 0.0000000000e+00 9.5725655556e-03
8.0000000000e-01 0.0000000000e+00 0.0000000000e+00 3.2998919487e-03 0.0000000000e+00 3.2998919487e-03 0.0000000000e+00 0.0000000000e+00 -9.2193633318e-03 0.0000000000e+00 9.2193633318e-03
8.0500000000e-01 0.0000000000e+00 0.0000000000e+00 3.9179772139e-03 0.0000000000e+00 3.9179772139e-03 0.0000000000e+00 0.0000000000e+00 -8.8640302420e-03 0.0000000000e+00 8.8640302420e-03
8.1000000000e-01 0.0000000000e+00 0.0000000000e+00 4.6059787273e-03 0.0000000000e+00 4.6059787273e-03 0.0000000000e+00 0.0000000000e+00 -8.5079818964e-03 0.0000000000e+00 8.5079818964e-03
8.1500000000e-01 0.0000000000e+00 0.0000000000e+00 5.3620338440e-03 0.0000000000e+00 5.3620338440e-03 0.0000000000e+00 0.0000000000e+00 -8.1523209810e-03 0.0000000000e+00 8.1523209810e-03
8.2000000000e-01 0.0000000000e+00 0.0000000000e+00 6.1833262444e-03 0.0000000000e+00 6.1833262444e-03 0.0000000000e+00 0.0000000000e+00 -7.7980309725e-03 0.0000000000e+00 7.7980309725e-03
8.2500000000e-01 0.0000000000e+00 0.0000000000e+00 7.0664137602e-03 0.0000000000e+00 7.0664137602e-03 0.0000000000e+00 0.0000000000e+00 -7.4463933706e-03 0.0000000000e+00 7.4463933706e-03
8.3000000000e-01 0.0000000000e+00 0.0000000000e+00 8.0070495605e-03 0.0000000000e+00 8.0070495605e-03 0.0000000000e+00 0.0000000000e+00 -7.0979893208e-03 0.0000000000e+00 7.0979893208e-03
8.3500000000e-01 0.0000000000e+00 0.0000000000e+00 9.0003907681e-03 0.0000000000e+00 9.0003907681e-03 0.0000000000e+00 0.0000000000e+00 -6.7541450262e-03 0.0000000000e+00 6.7541450262e-03
8.4000000000e-01 0.0000000000e+00 0.0000000000e+00 1.0039612651e-02 0.0000000000e+00 1.0039612651e-02 0.0000000000e+00 0.0000000000e+00 -6.4157247543e-03 0.0000000000e+00 6.4157247543e-03
8.4500000000e-01 0.0000000000e+00 0.0000000000e+00 1.1117860675e-02 0.0000000000e+00 1.1117860675e-02 0.0000000000e+00 0.0000000000e+00 -6.0837119818e-03 0.0000000000e+00 6.0837119818e-03
8.5000000000e-01 0.0000000000e+00 0.0000000000e+00 1.2226834893e-02 0.0000000000e+00 1.2226834893e-02 0.0000000000e+00 0.0000000000e+00 -5.7589262724e-03 0.0000000000e+00 5.7589262724e-03
8.5500000000e-01 0.0000000000e+00 0.0000000000e+00 1.3358443975e-02 0.0000000000e+00 1.3358443975e-02 0.0000000000e+00 0.0000000000e+00 -5.4422765970e-03 0.0000000000e+00 5.4422765970e-03
8.6000000000e-01 0.0000000000e+00 0.0000000000e+00 1.4502212405e-02 0.0000000000e+00 1.4502212405e-02 0.0000000000e+00 0.0000000000e+00 -5.1344782114e-03 0.0000000000e+00 5.1344782114e-03
8.6500000000e-01 0.0000000000e+00 0.0000000000e+00 1.5648782253e-02 0.0000000000e+00 1.5648782253e-02 0.0000000000e+00 0.0000000000e+00 -4.8363059759e-03 0.0000000000e+00 4.8363059759e-03
8.7000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6786679626e-02 0.0000000000e+00 1.6786679626e-02 0.0000000000e+00 0.0000000000e+00 -4.5485198498e-03 0.0000000000e+00 4.5485198498e-03
8.7500000000e-01 0.0000000000e+00 0.0000000000e+00 1.7904624343e-02 0.0000000000e+00 1.7904624343e-02 0.0000000000e+00 0.0000000000e+00 -4.2716562748e-03 0.0000000000e+00 4.2716562748e-03
8.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.8991008401e-02 0.0000000000e+00 1.8991008401e-02 0.0000000000e+00 0.0000000000e+00 -4.0063261986e-03 0.0000000000e+00 4.0063261986e-03
8.8500000000e-01 0.0000000000e+00 0.0000000000e+00 2.0032599568e-02 0.0000000000e+00 2.0032599568e-02 0.0000000000e+00 0.0000000000e+00 -3.7532299757e-03 0.0000000000e+00 3.7532299757e-03
8.9000000000e-01 0.0000000000e+00 0.0000000000e+00 2.1018192172e-02 0.0000000000e+00 2.1018192172e-02 0.0000000000e+00 0.0000000000e+00 -3.5123378038e-03 0.0000000000e+00 3.5123378038e-03
8.9500000000e-01 0.0000000000e+00 0.0000000000e+00 2.1933957934e-02 0.0000000000e+00 2.1933957934e-02 0.0000000000e+00 0.0000000000e+00 -3.2844394445e-03 0.0000000000e+00 3.2844394445e-03
9.0000000000e-01 0.0000000000e+00 0.0000000000e+00 2.2767767310e-02 0.0000000000e+00 2.2767767310e-02 0.0000000000e+00 0.0000000000e+00 -3.0697435141e-03 0.0000000000e+00 3.0697435141e-03
9.0500000000e-01 0.0000000000e+00 0.0000000000e+00 2.3507013917e-02 0.0000000000e+00 2.3507013917e-02 0.0000000000e+00 0.0000000000e+00 -2.8683543205e-03 0.0000000000e+00 2.8683543205e-03
9.1000000000e-01 0.0000000000e+00 0.0000000000e+00 2.4139791727e-02 0.0000000000e+00 2.4139791727e-02 0.0000000000e+00 0.0000000000e+00 -2.6806741953e-03 0.0000000000e+00 2.6806741953e-03
9.1500000000e-01 0.0000000000e+00 0.0000000000e+00 2.4653777480e-02 0.0000000000e+00 2.4653777480e-02 0.0000000000e+00 0.0000000000e+00 -2.5066286325e-03 0.0000000000e+00 2.5066286325e-03
9.2000000000e-01 0.0000000000e+00 0.0000000000e+00 2.5037631392e-02 0.0000000000e+00 2.5037631392e-02 0.0000000000e+00 0.0000000000e+00 -2.3460537195e-03 0.0000000000e+00 2.3460537195e-03
9.2500000000e-01 0.0000000000e+00 0.0000000000e+00 2.5280937552e-02 0.0000000000e+00 2.5280937552e-02 0.0000000000e+00 0.0000000000e+00 -2.1993070841e-03 0.0000000000e+00 2.1993070841e-03
9.3000000000e-01 0.0000000000e+00 0.0000000000e+00 2.5373414159e-02 0.0000000000e+00 2.5373414159e-02 0.0000000000e+00 0.0000000000e+00 -2.0657628775e-03 0.0000000000e+00 2.0657628775e-03
9.3500000000e-01 0.0000000000e+00 0.0000000000e+00 2.5306120515e-02 0.0000000000e+00 2.5306120515e-02 0.0000000000e+00 0.0000000000e+00 -1.9455552101e-03 0.0000000000e+00 1.9455552101e-03
9.4000000000e-01 0.0000000000e+00 0.0000000000e+00 2.5070950389e-02 0.0000000000e+00 2.5070950389e-02 0.0000000000e+00 0.0000000000e+00 -1.8381327391e-03 0.0000000000e+00 1.8381327391e-03
9.4500000000e-01 0.0000000000e+00 0.0000000000e+00 2.4661213160e-02 0.0000000000e+00 2.4661213160e-02 0.0000000000e+00 0.0000000000e+00 -1.7433613539e-03 0.0000000000e+00 1.7433613539e-03
9.5000000000e-01 0.0000000000e+00 0.0000000000e+00 2.4070277810e-02 0.0000000000e+00 2.4070277810e-02 0.0000000000e+00 0.0000000000e+00 -1.6606003046e-03 0.0000000000e+00 1.6606003046e-03
9.5500000000e-01 0.0000000000e+00 0.0000000000e+00 2.3294463754e-02 0.0000000000e+00 2.3294463754e-02 0.0000000000e+00 0.0000000000e+00 -1.5892237425e-03 0.0000000000e+00 1.5892237425e-03
9.6000000000e-01 0.0000000000e+00 0.0000000000e+00 2.2330105305e-02 0.0000000000e+00 2.2330105305e-02 0.0000000000e+00 0.0000000000e+00 -1.5289932489e-03 0.0000000000e+00 1.5289932489e-03
9.6500000000e-01 0.0000000000e+00 0.0000000000e+00 2.1175488830e-02 0.0000000000e+00 2.1175488830e-02 0.0000000000e+00 0.0000000000e+00 -1.4788657427e-03 0.0000000000e+00 1.4788657427e-03
9.7000000000e-01 0.0000000000e+00 0.0000000000e+00 1.9829809666e-02 0.0000000000e+00 1.9829809666e-02 0.0000000000e+00 0.0000000000e+00 -1.4382749796e-03 0.0000000000e+00 1.4382749796e-03
9.7500000000e-01 0.0000000000e+00 0.0000000000e+00 1.8294006586e-02 0.0000000000e+00 1.8294006586e-02 0.0000000000e+00 0.0000000000e+00 -1.4063268900e-03 0.0000000000e+00 1.4063268900e-03
9.8000000000e-01 0.0000000000e+00 0.0000000000e+00 1.6570866108e-02 0.0000000000e+00 1.6570866108e-02 0.0000000000e+00 0.0000000000e+00 -1.3821572065e-03 0.0000000000e+00 1.3821572065e-03
9.8500000000e-01 0.0000000000e+00 0.0000000000e+00 1.4663264155e-02 0.0000000000e+00 1.4663264155e-02 0.0000000000e+00 0.0000000000e+00 -1.3649314642e-03 0.0000000000e+00 1.3649314642e-03
9.9000000000e-01 0.0000000000e+00 0.0000000000e+00 1.2577503920e-02 0.0000000000e+00 1.2577503920e-02 0.0000000000e+00 0.0000000000e+00 -1.3537108898e-03 0.0000000000e+00 1.3537108898e-03
9.9500000000e-01 0.0000000000e+00 0.0000000000e+00 1.0319635272e-02 0.0000000000e+00 1.0319635272e-02 0.0000000000e+00 0.0000000000e+00 -1.3475865126e-03 0.0000000000e+00 1.3475865126e-03
1.0000000000e+00 0.0000000000e+00 0.0000000000e+00 7.8976452351e-03 0.0000000000e+00 7.8976452351e-03 0.0000000000e+00 0.0000000000e+00 -1.3450384140e-03 0.0000000000e+00 1.3450384140e-03
1.0050000000e+00 0.0000000000e+00 0.0000000000e+00 5.3211897612e-03 0.0000000000e+00 5.3211897612e-03 0.0000000000e+00 0.0000000000e+00 -1.3455897570e-03 0.0000000000e+00 1.3455897570e-03
1.0100000000e+00 0.0000000000e+00 0.0000000000e+00 2.6001781225e-03 0.0000000000e+00 2.6001781225e-03 0.0000000000e+00 0.0000000000e+00 -1.3477504253e-03 0.0000000000e+00 1.3477504253e-03
1.0150000000e+00 0.0000000000e+00 0.0000000000e+00 -2.5235116482e-04 0.0000000000e+00 2.5235116482e-04 0.0000000000e+00 0.0000000000e+00 -1.3505667448e-03 0.0000000000e+00 1.3505667448e-03
1.0200000000e+00 0.0000000000e+00 0.0000000000e+00 -3.2247751951e-03 0.0000000000e+00 3.2247751951e-03 0.0000000000e+00 0.0000000000e+00 -1.3529211283e-03 0.0000000000e+00 1.3529211283e-03
1.0250000000e+00 0.0000000000e+00 0.0000000000e+00 -6.3011795282e-03 0.0000000000e+00 6.3011795282e-03 0.0000000000e+00 0.0000000000e+00 -1.3538151979e-03 0.0000000000e+00 1.3538151979e-03
1.0300000000e+00 0.0000000000e+00 0.0000000000e+00 -9.4677060843e-03 0.0000000000e+00 9.4677060843e-03 0.0000000000e+00 0.0000000000e+00 -1.3520568609e-03 0.0000000000e+00 1.3520568609e-03
1.0350000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2707129121e-02 0.0000000000e+00 1.2707129121e-02 0.0000000000e+00 0.0000000000e+00 -1.3463348150e-03 0.0000000000e+00 1.3463348150e-03
1.0400000000e+00 0.0000000000e+00 0.0000000000e+00 -1.6002297401e-02 0.0000000000e+00 1.6002297401e-02 0.0000000000e+00 0.0000000000e+00 -1.3359338045e-03 0.0000000000e+00 1.3359338045e-03
1.0450000000e+00 0.0000000000e+00 0.0000000000e+00 -1.9335135818e-02 0.0000000000e+00 1.9335135818e-02 0.0000000000e+00 0.0000000000e+00 -1.3196617365e-03 0.0000000000e+00 1.3196617365e-03
1.0500000000e+00 0.0000000000e+00 0.0000000000e+00 -2.2687241435e-02 0.0000000000e+00 2.2687241435e-02 0.0000000000e+00 0.0000000000e+00 -1.2965053320e-03 0.0000000000e+00 1.2965053320e-03
1.0550000000e+00 0.0000000000e+00 0.0000000000e+00 -2.6037976146e-02 0.0000000000e+00 2.6037976146e-02 0.0000000000e+00 0.0000000000e+00 -1.2655407190e-03 0.0000000000e+00 1.2655407190e-03
1.0600000000e+00 0.0000000000e+00 0.0000000000e+00 -2.9367372394e-02 0.0000000000e+00 2.9367372394e-02 0.0000000000e+00 0.0000000000e+00 -1.2261271477e-03 0.0000000000e+00 1.2261271477e-03
1.0650000000e+00 0.0000000000e+00 0.0000000000e+00 -3.2654240727e-02 0.0000000000e+00 3.2654240727e-02 0.0000000000e+00 0.0000000000e+00 -1.1768043041e-03 0.0000000000e+00 1.1768043041e-03
1.0700000000e+00 0.0000000000e+00 0.0000000000e+00 -3.5875573754e-02 0.0000000000e+00 3.5875573754e-02 0.0000000000e+00 0.0000000000e+00 -1.1174231768e-03 0.0000000000e+00 1.1174231768e-03
1.0750000000e+00 0.0000000000e+00 0.0000000000e+00 -3.9009734988e-02 0.0000000000e+00 3.9009734988e-02 0.0000000000e+00 0.0000000000e+00 -1.0470449924e-03 0.0000000000e+00 1.0470449924e-03
1.0800000000e+00 0.0000000000e+00 0.0000000000e+00 -4.2033687234e-02 0.0000000000e+00 4.2033687234e-02 0.0000000000e+00 0.0000000000e+00 -9.6520781517e-04 0.0000000000e+00 9.6520781517e-04
1.0850000000e+00 0.0000000000e+00 0.0000000000e+00 -4.4923737645e-02 0.0000000000e+00 4.4923737645e-02 0.0000000000e+00 0.0000000000e+00 -8.7134540081e-04 0.0000000000e+00 8.7134540081e-04
1.0900000000e+00 0.0000000000e+00 0.0000000000e+00 -4.7655180097e-02 0.0000000000e+00 4.7655180097e-02 0.0000000000e+00 0.0000000000e+00 -7.6477229595e-04 0.0000000000e+00 7.6477229595e-04
1.0950000000e+00 0.0000000000e+00 0.0000000000e+00 -5.0204113126e-02 0.0000000000e+00 5.0204113126e-02 0.0000000000e+00 0.0000000000e+00 -6.4547359943e-04 0.0000000000e+00 6.4547359943e-04
1.1000000000e+00 0.0000000000e+00 0.0000000000e+00 -5.2545025945e-02 0.0000000000e+00 5.2545025945e-02 0.0000000000e+00 0.0000000000e+00 -5.1315128803e-04 0.0000000000e+00 5.1315128803e-04
1.1050000000e+00 0.0000000000e+00 0.0000000000e+00 -5.4652050138e-02 0.0000000000e+00 5.4652050138e-02 0.0000000000e+00 0.0000000000e+00 -3.6774575710e-04 0.0000000000e+00 3.6774575710e-04
1.1100000000e+00 0.0000000000e+00 0.0000000000e+00 -5.6499525905e-02 0.0000000000e+00 5.6499525905e-02 0.0000000000e+00 0.0000000000e+00 -2.0933151245e-04 0.0000000000e+00 2.0933151245e-04
1.1150000000e+00 0.0000000000e+00 0.0000000000e+00 -5.8059260249e-02 0.0000000000e+00 5.8059260249e-02 0.0000000000e+00 0.0000000000e+00 -3.7968158722e-05 0.0000000000e+00 3.7968158722e-05
1.1200000000e+00 0.0000000000e+00 0.0000000000e+00 -5.9305950999e-02 0.0000000000e+00 5.9305950999e-02 0.0000000000e+00 0.0000000000e+00 1.4626979828e-04 0.0000000000e+00 1.4626979828e-04
1.1250000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0211911798e-02 0.0000000000e+00 6.0211911798e-02 0.0000000000e+00 0.0000000000e+00 3.4259259701e-04 0.0000000000e+00 3.4259259701e-04
1.1300000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0746535659e-02 0.0000000000e+00 6.0746535659e-02 0.0000000000e+00 0.0000000000e+00 5.5091083050e-04 0.0000000000e+00 5.5091083050e-04
1.1350000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0884699225e-02 0.0000000000e+00 6.0884699225e-02 0.0000000000e+00 0.0000000000e+00 7.7022612095e-04 0.0000000000e+00 7.7022612095e-04
1.1400000000e+00 0.0000000000e+00 0.0000000000e+00 -6.0594692826e-02 0.0000000000e+00 6.0594692826e-02 0.0000000000e+00 0.0000000000e+00 9.9991261959e-04 0.0000000000e+00 9.9991261959e-04
1.1450000000e+00 0.0000000000e+00 0.0000000000e+00 -5.9849157929e-02 0.0000000000e+00 5.9849157929e-02 0.0000000000e+00 0.0000000000e+00 1.2391954660e-03 0.0000000000e+00 1.2391954660e-03
1.1500000000e+00 0.0000000000e+00 0.0000000000e+00 -5.8616772294e-02 0.0000000000e+00 5.8616772294e-02 0.0000000000e+00 0.0000000000e+00 1.4868527651e-03 0.0000000000e+00 1.4868527651e-03
1.1550000000e+00 0.0000000000e+00 0.0000000000e+00 -5.6868985295e-02 0.0000000000e+00 5.6868985295e-02 0.0000000000e+00 0.0000000000e+00 1.7418414354e-03 0.0000000000e+00 1.7418414354e-03
1.1600000000e+00 0.0000000000e+00 0.0000000000e+00 -5.4574057460e-02 0.0000000000e+00 5.4574057460e-02 0.0000000000e+00 0.0000000000e+00 2.0026713610e-03 0.0000000000e+00 2.0026713610e-03
1.1650000000e+00 0.0000000000e+00 0.0000000000e+00 -5.1701262593e-02 0.0000000000e+00 5.1701262593e-02 0.0000000000e+00 0.0000000000e+00 2.2681206465e-03 0.0000000000e+00 2.2681206465e-03
1.1700000000e+00 0.0000000000e+00 0.0000000000e+00 -4.8221066594e-02 0.0000000000e+00 4.8221066594e-02 0.0000000000e+00 0.0000000000e+00 2.5364756584e-03 0.0000000000e+00 2.5364756584e-03
1.1750000000e+00 0.0000000000e+00 0.0000000000e+00 -4.4101551175e-02 0.0000000000e+00 4.4101551175e-02 0.0000000000e+00 0.0000000000e+00 2.8063207865e-03 0.0000000000e+00 2.8063207865e-03
1.1800000000e+00 0.0000000000e+00 0.0000000000e+00 -3.9313569665e-02 0.0000000000e+00 3.9313569665e-02 0.0000000000e+00 0.0000000000e+00 3.0760020018e-03 0.0000000000e+00 3.0760020018e-03
1.1850000000e+00 0.0000000000e+00 0.0000000000e+00 -3.3824160695e-02 0.0000000000e+00 3.3824160695e-02 0.0000000000e+00 0.0000000000e+00 3.3432394266e-03 0.0000000000e+00 3.3432394266e-03
1.1900000000e+00 0.0000000000e+00 0.0000000000e+00 -2.7603939176e-02 0.0000000000e+00 2.7603939176e-02 0.0000000000e+00 0.0000000000e+00 3.6063045263e-03 0.0000000000e+00 3.6063045263e-03
1.1950000000e+00 0.0000000000e+00 0.0000000000e+00 -2.0623549819e-02 0.0000000000e+00 2.0623549819e-02 0.0000000000e+00 0.0000000000e+00 3.8631856441e-03 0.0000000000e+00 3.8631856441e-03
1.2000000000e+00 0.0000000000e+00 0.0000000000e+00 -1.2854605913e-02 0.0000000000e+00 1.2854605913e-02 0.0000000000e+00 0.0000000000e+00 4.1118562222e-03 0.0000000000e+00 4.1118562222e-03
1.2050000000e+00 0.0000000000e+00 0.0000000000e+00 -4.2664259672e-03 0.0000000000e+00 4.2664259672e-03 0.0000000000e+00 0.0000000000e+00 4.3502002954e-03 0.0000000000e+00 4.3502002954e-03
1.2100000000e+00 0.0000000000e+00 0.0000000000e+00 5.1663964987e-03 0.0000000000e+00 5.1663964987e-03 0.0000000000e+00 0.0000000000e+00 4.5758336782e-03 0.0000000000e+00 4.5758336782e-03
1.2150000000e+00 0.0000000000e+00 0.0000000000e+00 1.5469387174e-02 0.0000000000e+00 1.5469387174e-02 0.0000000000e+00 0.0000000000e+00 4.7868341208e-03 0.0000000000e+00 4.7868341208e-03
1.2200000000e+00 0.0000000000e+00 0.0000000000e+00 2.6667103171e-02 0.0000000000e+00 2.6667103171e-02 0.0000000000e+00 0.0000000000e+00 4.9810260534e-03 0.0000000000e+00 4.9810260534e-03
1.2250000000e+00 0.0000000000e+00 0.0000000000e+00 3.8781270385e-02 0.0000000000e+00 3.8781270385e-02 0.0000000000e+00 0.0000000000e+00 5.1562488079e-03 0.0000000000e+00 5.1562488079e-03
1.2300000000e+00 0.0000000000e+00 0.0000000000e+00 5.1831528544e-02 0.0000000000e+00 5.1831528544e-02 0.0000000000e+00 0.0000000000e+00 5.3102225065e-03 0.0000000000e+00 5.3102225065e-03
1.2350000000e+00 0.0000000000e+00 0.0000000000e+00 6.5834775567e-02 0.0000000000e+00 6.5834775567e-02 0.0000000000e+00 0.0000000000e+00 5.4411441088e-03 0.0000000000e+00 5.4411441088e-03
1.2400000000e+00 0.0000000000e+00 0.0000000000e+00 8.0804899335e-02 0.0000000000e+00 8.0804899335e-02 0.0000000000e+00 0.0000000000e+00 5.5472403765e-03 0.0000000000e+00 5.5472403765e-03
1.2450000000e+00 5.4505763847e-03 0.0000000000e+00 9.6753820777e-02 5.4505763847e-03 9.1303244392e-02 0.0000000000e+00 0.0000000000e+00 5.6262910366e-03 0.0000000000e+00 5.6262910366e-03
1.2500000000e+00 2.4413379471e-02 0.0000000000e+00 1.1368606985e-01 2.4413379471e-02 8.9272690375e-02 0.0000000000e+00 0.0000000000e+00 5.6771636009e-03 0.0000000000e+00 5.6771636009e-03
1.2550000000e+00 5.4314746376e-02 0.0000000000e+00 1.3160592318e-01 5.4314746376e-02 7.7291176800e-02 0.0000000000e+00 0.0000000000e+00 5.6981444359e-03 0.0000000000e+00 5.6981444359e-03
1.2600000000e+00 8.6126425171e-02 0.0000000000e+00 1.5051090717e-01 8.6126425171e-02 6.4384482002e-02 0.0000000000e+00 0.0000000000e+00 5.6879073381e-03 0.0000000000e+00 5.6879073381e-03
1.2650000000e+00 1.1954890792e-01 0.0000000000e+00 1.7039443552e-01 1.1954890792e-01 5.0845527601e-02 0.0000000000e+00 0.0000000000e+00 5.6457072496e-03 0.0000000000e+00 5.6457072496e-03
1.2700000000e+00 1.5503750734e-01 1.3231927100e-03 1.9124419987e-01 1.5371431463e-01 3.6206692530e-02 0.0000000000e+00 0.0000000000e+00 5.5705457926e-03 0.0000000000e+00 5.5705457926e-03
1.2750000000e+00 1.9188590735e-01 1.9955471349e-02 2.1304252744e-01 1.7193043600e-01 2.1156620092e-02 0.0000000000e+00 0.0000000000e+00 5.4620653391e-03 0.0000000000e+00 5.4620653391e-03
1.2800000000e+00 2.3190988079e-01 3.9117182804e-02 2.3576672375e-01 1.9279269798e-01 3.8568429665e-03 0.0000000000e+00 0.0000000000e+00 5.3200423717e-03 0.0000000000e+00 5.3200423717e-03
1.2850000000e+00 2.7279391005e-01 5.8848725493e-02 2.5938504934e-01 2.1394518456e-01 1.3408860707e-02 0.0000000000e+00 0.0000000000e+00 5.1447451115e-03 0.0000000000e+00 5.1447451115e-03
1.2900000000e+00 3.1455283659e-01 7.9187127420e-02 2.8386414051e-01 2.3536570917e-01 3.0688696075e-02 0.0000000000e+00 0.0000000000e+00 4.9364119768e-03 0.0000000000e+00 4.9364119768e-03
1.2950000000e+00 3.5720091590e-01 1.0016654203e-01 3.0915951729e-01 2.5703437387e-01 4.8041398607e-02 0.0000000000e+00 0.0000000000e+00 4.6959817410e-03 0.0000000000e+00 4.6959817410e-03
1.3000000000e+00 4.0075176396e-01 1.2181706530e-01 3.3522245288e-01 2.7893469867e-01 6.5529311083e-02 0.0000000000e+00 0.0000000000e+00 4.4247657061e-03 0.0000000000e+00 4.4247657061e-03
1.3050000000e+00 4.4521830299e-01 1.4416376115e-01 3.6199748516e-01 3.0105454184e-01 8.3220817832e-02 0.0000000000e+00 0.0000000000e+00 4.1241049767e-03 0.0000000000e+00 4.1241049767e-03
1.3100000000e+00 4.9061270652e-01 1.6722493610e-01 3.8942152262e-01 3.2338777043e-01 1.0119118391e-01 0.0000000000e+00 0.0000000000e+00 3.7961751223e-03 0.0000000000e+00 3.7961751223e-03
1.3150000000e+00 5.3690390969e-01 1.9102015113e-01 4.1742694378e-01 3.4588375856e-01 1.1947696591e-01 0.0000000000e+00 0.0000000000e+00 3.4427344799e-03 0.0000000000e+00 3.4427344799e-03
1.3200000000e+00 5.8409624642e-01 2.1555883053e-01 4.4593775272e-01 3.6853741589e-01 1.3815849370e-01 0.0000000000e+00 0.0000000000e+00 3.0664503574e-03 0.0000000000e+00 3.0664503574e-03
1.3250000000e+00 6.3219678668e-01 2.4149771362e-01 4.7487294674e-01 3.9069907306e-01 1.5732383994e-01 0.0000000000e+00 0.0000000000e+00 2.6708692312e-03 0.0000000000e+00 2.6708692312e-03
1.3300000000e+00 6.8121170332e-01 2.6935580624e-01 5.0414711237e-01 4.1185589707e-01 1.7706459095e-01 0.0000000000e+00 0.0000000000e+00 2.2587180138e-03 0.0000000000e+00 2.2587180138e-03
1.3350000000e+00 7.3196907152e-01 2.9805951209e-01 5.3366845846e-01 4.3390955943e-01 1.9830061306e-01 0.0000000000e+00 0.0000000000e+00 1.8333941698e-03 0.0000000000e+00 1.8333941698e-03
1.3400000000e+00 7.8458271036e-01 3.2760769158e-01 5.6334096193e-01 4.5697501878e-01 2.2124174843e-01 0.0000000000e+00 0.0000000000e+00 1.3989359140e-03 0.0000000000e+00 1.3989359140e-03
1.3450000000e+00 8.3820866925e-01 3.5799608358e-01 5.9306550026e-01 4.8021258567e-01 2.4514316899e-01 0.0000000000e+00 0.0000000000e+00 9.5906853676e-04 0.0000000000e+00 9.5906853676e-04
1.3500000000e+00 8.9281559079e-01 3.8922215697e-01 6.2274080515e-01 5.0359343382e-01 2.7007478564e-01 0.0000000000e+00 0.0000000000e+00 5.1802396774e-04 0.0000000000e+00 5.1802396774e-04
1.3550000000e+00 9.4838341172e-01 4.2127759426e-01 6.5226066113e-01 5.2710581746e-01 2.9612275059e-01 0.0000000000e+00 0.0000000000e+00 8.0183148384e-05 0.0000000000e+00 8.0183148384e-05
1.3600000000e+00 1.0000000000e+00 4.5415975052e-01 6.8152058125e-01 5.4584024948e-01 3.1847941875e-01 0.0000000000e+00 0.0000000000e+00 -3.5038590431e-04 0.0000000000e+00 3.5038590431e-04
1.3650000000e+00 1.0000000000e+00 4.8785828527e-01 7.1041333675e-01 5.1214171473e-01 2.8958666325e-01 0.0000000000e+00 0.0000000000e+00 -7.6909363270e-04 0.0000000000e+00 7.6909363270e-04
1.3700000000e+00 1.0000000000e+00 5.2236806003e-01 7.3883396387e-01 4.7763193997e-01 2.6116603613e-01 0.0000000000e+00 0.0000000000e+00 -1.1718124151e-03 0.0000000000e+00 1.1718124151e-03
1.3750000000e+00 1.0000000000e+00 5.5768144997e-01 7.6667845249e-01 4.4231855003e-01 2.3332154751e-01 0.0000000000e+00 0.0000000000e+00 -1.5540719032e-03 0.0000000000e+00 1.5540719032e-03
1.3800000000e+00 1.0000000000e+00 5.9379454644e-01 7.9384469986e-01 4.0620545356e-01 2.0615530014e-01 0.0000000000e+00 0.0000000000e+00 -1.9117742777e-03 0.0000000000e+00 1.9117742777e-03
1.3850000000e+00 1.0000000000e+00 6.3069875747e-01 8.2023364305e-01 3.6930124253e-01 1.7976635695e-01 0.0000000000e+00 0.0000000000e+00 -2.2406578064e-03 0.0000000000e+00 2.2406578064e-03
1.3900000000e+00 1.0000000000e+00 6.6838841848e-01 8.4575188160e-01 3.3161158152e-01 1.5424811840e-01 0.0000000000e+00 0.0000000000e+00 -2.5372505188e-03 0.0000000000e+00 2.5372505188e-03
1.3950000000e+00 1.0000000000e+00 7.0685881631e-01 8.7030959129e-01 2.9314118369e-01 1.2969040871e-01 0.0000000000e+00 0.0000000000e+00 -2.7979314327e-03 0.0000000000e+00 2.7979314327e-03
1.4000000000e+00 1.0000000000e+00 7.4609925024e-01 8.9382416010e-01 2.5390074976e-01 1.0617583990e-01 0.0000000000e+00 0.0000000000e+00 -3.0194371939e-03 0.0000000000e+00 3.0194371939e-03
1.4050000000e+00 1.0000000000e+00 1.0000000000e+00 9.1621762514e-01 0.0000000000e+00 8.3782374859e-02 0.0000000000e+00 0.0000000000e+00 -3.1988918781e-03 0.0000000000e+00 3.1988918781e-03
1.4100000000e+00 1.0000000000e+00 1.0000000000e+00 9.3742251396e-01 0.0000000000e+00 6.2577486038e-02 0.0000000000e+00 0.0000000000e+00 -3.3335387707e-03 0.0000000000e+00 3.3335387707e-03
1.4150000000e+00 1.0000000000e+00 1.0000000000e+00 9.5737516880e-01 0.0000000000e+00 4.2624831200e-02 0.0000000000e+00 0.0000000000e+00 -3.4215003252e-03 0.0000000000e+00 3.4215003252e-03
1.4200000000e+00 1.0000000000e+00 1.0000000000e+00 9.7602397203e-01 0.0000000000e+00 2.3976027966e-02 0.0000000000e+00 0.0000000000e+00 -3.4611076117e-03 0.0000000000e+00 3.4611076117e-03
1.4250000000e+00 1.0000000000e+00 1.0000000000e+00 9.9332284927e-01 0.0000000000e+00 6.6771507263e-03 0.0000000000e+00 0.0000000000e+00 -3.4507960081e-03 0.0000000000e+00 3.4507960081e-03
1.4300000000e+00 1.0000000000e+00 1.0000000000e+00 1.0092383623e+00 0.0000000000e+00 9.2383623123e-03 0.0000000000e+00 0.0000000000e+00 -3.3903867006e-03 0.0000000000e+00 3.3903867006e-03
1.4350000000e+00 1.0000000000e+00 1.0000000000e+00 1.0237418413e+00 0.0000000000e+00 2.3741841316e-02 0.0000000000e+00 0.0000000000e+00 -3.2788217068e-03 0.0000000000e+00 3.2788217068e-03
1.4400000000e+00 1.0000000000e+00 1.0000000000e+00 1.0368192196e+00 0.0000000000e+00 3.6819219589e-02 0.0000000000e+00 0.0000000000e+00 -3.1169652939e-03 0.0000000000e+00 3.1169652939e-03
1.4450000000e+00 1.0000000000e+00 1.0000000000e+00 1.0484607220e+00 0.0000000000e+00 4.8460721970e-02 0.0000000000e+00 0.0000000000e+00 -2.9048770666e-03 0.0000000000e+00 2.9048770666e-03
1.4500000000e+00 1.0000000000e+00 1.0000000000e+00 1.0586712360e+00 0.0000000000e+00 5.8671236038e-02 0.0000000000e+00 0.0000000000e+00 -2.6443898678e-03 0.0000000000e+00 2.6443898678e-03
1.4550000000e+00 1.0000000000e+00 1.0000000000e+00 1.0674611330e+00 0.0000000000e+00 6.7461133003e-02 0.0000000000e+00 0.0000000000e+00 -2.3371279240e-03 0.0000000000e+00 2.3371279240e-03
1.4600000000e+00 1.0000000000e+00 1.0000000000e+00 1.0748502016e+00 0.0000000000e+00 7.4850201607e-02 0.0000000000e+00 0.0000000000e+00 -1.9846707582e-03 0.0000000000e+00 1.9846707582e-03
1.4650000000e+00 1.0000000000e+00 1.0000000000e+00 1.0808696747e+00 0.0000000000e+00 8.0869674683e-02 0.0000000000e+00 0.0000000000e+00 -1.5902966261e-03 0.0000000000e+00 1.5902966261e-03
1.4700000000e+00 1.0000000000e+00 1.0000000000e+00 1.0855574608e+00 0.0000000000e+00 8.5557460785e-02 0.0000000000e+00 0.0000000000e+00 -1.1571198702e-03 0.0000000000e+00 1.1571198702e-03
1.4750000000e+00 1.0000000000e+00 1.0000000000e+00 1.0889612436e+00 0.0000000000e+00 8.8961243629e-02 0.0000000000e+00 0.0000000000e+00 -6.8852305412e-04 0.0000000000e+00 6.8852305412e-04
1.4800000000e+00 1.0000000000e+00 1.0000000000e+00 1.0911343098e+00 0.0000000000e+00 9.1134309769e-02 0.0000000000e+00 0.0000000000e+00 -1.8881261349e-04 0.0000000000e+00 1.8881261349e-04
1.4850000000e+00 1.0000000000e+00 1.0000000000e+00 1.0921403170e+00 0.0000000000e+00 9.2140316963e-02 0.0000000000e+00 0.0000000000e+00 3.3767521381e-04 0.0000000000e+00 3.3767521381e-04
1.4900000000e+00 1.0000000000e+00 1.0000000000e+00 1.0920468569e+00 0.0000000000e+00 9.2046856880e-02 0.0000000000e+00 0.0000000000e+00 8.8575482368e-04 0.0000000000e+00 8.8575482368e-04
1.4950000000e+00 1.0000000000e+00 1.0000000000e+00 1.0909296274e+00 0.0000000000e+00 9.0929627419e-02 0.0000000000e+00 0.0000000000e+00 1.4507323503e-03 0.0000000000e+00 1.4507323503e-03
1.5000000000e+00 1.0000000000e+00 1.0000000000e+00 1.0888705254e+00 0.0000000000e+00 8.8870525360e-02 0.0000000000e+00 0.0000000000e+00 2.0263493061e-03 0.0000000000e+00 2.0263493061e-03
1.5050000000e+00 1.0000000000e+00 1.0000000000e+00 1.0859551430e+00 0.0000000000e+00 8.5955142975e-02 0.0000000000e+00 0.0000000000e+00 2.6067644358e-03 0.0000000000e+00 2.6067644358e-03
1.5100000000e+00 1.0000000000e+00 1.0000000000e+00 1.0822737217e+00 0.0000000000e+00 8.2273721695e-02 0.0000000000e+00 0.0000000000e+00 3.1860917807e-03 0.0000000000e+00 3.1860917807e-03
1.5150000000e+00 1.0000000000e+00 1.0000000000e+00 1.0779218674e+00 0.0000000000e+00 7.7921867371e-02 0.0000000000e+00 0.0000000000e+00 3.7575811148e-03 0.0000000000e+00 3.7575811148e-03
1.5200000000e+00 1.0000000000e+00 1.0000000000e+00 1.0729956627e+00 0.0000000000e+00 7.2995662689e-02 0.0000000000e+00 0.0000000000e+00 4.3147355318e-03 0.0000000000e+00 4.3147355318e-03
1.5250000000e+00 1.0000000000e+00 1.0000000000e+00 1.0675963163e+00 0.0000000000e+00 6.7596316338e-02 0.0000000000e+00 0.0000000000e+00 4.8507153988e-03 0.0000000000e+00 4.8507153988e-03
1.5300000000e+00 1.0000000000e+00 1.0000000000e+00 1.0618227720e+00 0.0000000000e+00 6.1822772026e-02 0.0000000000e+00 0.0000000000e+00 5.3587257862e-03 0.0000000000e+00 5.3587257862e-03
1.5350000000e+00 1.0000000000e+00 1.0000000000e+00 1.0557771921e+00 0.0000000000e+00 5.5777192116e-02 0.0000000000e+00 0.0000000000e+00 5.8319121599e-03 0.0000000000e+00 5.8319121599e-03
1.5400000000e+00 1.0000000000e+00 1.0000000000e+00 1.0495604277e+00 0.0000000000e+00 4.9560427666e-02 0.0000000000e+00 0.0000000000e+00 6.2637627125e-03 0.0000000000e+00 6.2637627125e-03
1.5450000000e+00 1.0000000000e+00 1.0000000000e+00 1.0432718992e+00 0.0000000000e+00 4.3271899223e-02 0.0000000000e+00 0.0000000000e+00 6.6474080086e-03 0.0000000000e+00 6.6474080086e-03
1.5500000000e+00 1.0000000000e+00 1.0000000000e+00 1.0370086432e+00 0.0000000000e+00 3.7008643150e-02 0.0000000000e+00 0.0000000000e+00 6.9766193628e-03 0.0000000000e+00 6.9766193628e-03
1.5550000000e+00 1.0000000000e+00 1.0000000000e+00 1.0308626890e+00 0.0000000000e+00 3.0862689018e-02 0.0000000000e+00 0.0000000000e+00 7.2456747293e-03 0.0000000000e+00 7.2456747293e-03
1.5600000000e+00 1.0000000000e+00 1.0000000000e+00 1.0249241590e+00 0.0000000000e+00 2.4924159050e-02 0.0000000000e+00 0.0000000000e+00 7.4488073587e-03 0.0000000000e+00 7.4488073587e-03
1.5650000000e+00 1.0000000000e+00 1.0000000000e+00 1.0192772150e+00 0.0000000000e+00 1.9277215004e-02 0.0000000000e+00 0.0000000000e+00 7.5810998678e-03 0.0000000000e+00 7.5810998678e-03
1.5700000000e+00 1.0000000000e+00 1.0000000000e+00 1.0139973164e+00 0.0000000000e+00 1.3997316360e-02 0.0000000000e+00 0.0000000000e+00 7.6384991407e-03 0.0000000000e+00 7.6384991407e-03
1.5750000000e+00 1.0000000000e+00 1.0000000000e+00 1.0091556311e+00 0.0000000000e+00 9.1556310654e-03 0.0000000000e+00 0.0000000000e+00 7.6171159744e-03 0.0000000000e+00 7.6171159744e-03
1.5800000000e+00 1.0000000000e+00 1.0000000000e+00 1.0048127174e+00 0.0000000000e+00 4.8127174377e-03 0.0000000000e+00 0.0000000000e+00 7.5146108866e-03 0.0000000000e+00 7.5146108866e-03
1.5850000000e+00 1.0000000000e+00 1.0000000000e+00 1.0010200739e+00 0.0000000000e+00 1.0200738907e-03 0.0000000000e+00 0.0000000000e+00 7.3295384645e-03 0.0000000000e+00 7.3295384645e-03
1.5900000000e+00 1.0000000000e+00 1.0000000000e+00 9.9782097340e-01 0.0000000000e+00 2.1790266037e-03 0.0000000000e+00 0.0000000000e+00 7.0608705282e-03 0.0000000000e+00 7.0608705282e-03
1.5950000000e+00 1.0000000000e+00 1.0000000000e+00 9.9524623156e-01 0.0000000000e+00 4.7537684441e-03 0.0000000000e+00 0.0000000000e+00 6.7096203566e-03 0.0000000000e+00 6.7096203566e-03
1.6000000000e+00 1.0000000000e+00 1.0000000000e+00 9.9331599474e-01 0.0000000000e+00 6.6840052605e-03 0.0000000000e+00 0.0000000000e+00 6.2772482634e-03 0.0000000000e+00 6.2772482634e-03
1.6050000000e+00 1.0000000000e+00 1.0000000000e+00 9.9204075336e-01 0.0000000000e+00 7.9592466354e-03 0.0000000000e+00 0.0000000000e+00 5.7669430971e-03 0.0000000000e+00 5.7669430971e-03
1.6100000000e+00 1.0000000000e+00 1.0000000000e+00 9.9141716957e-01 0.0000000000e+00 8.5828304291e-03 0.0000000000e+00 0.0000000000e+00 5.1829069853e-03 0.0000000000e+00 5.1829069853e-03
1.6150000000e+00 1.0000000000e+00 1.0000000000e+00 9.9143236876e-01 0.0000000000e+00 8.5676312447e-03 0.0000000000e+00 0.0000000000e+00 4.5307427645e-03 0.0000000000e+00 4.5307427645e-03
1.6200000000e+00 1.0000000000e+00 1.0000000000e+00 9.9206209183e-01 0.0000000000e+00 7.9379081726e-03 0.0000000000e+00 0.0000000000e+00 3.8171857595e-03 0.0000000000e+00 3.8171857595e-03
1.6250000000e+00 1.0000000000e+00 1.0000000000e+00 9.9327027798e-01 0.0000000000e+00 6.7297220230e-03 0.0000000000e+00 0.0000000000e+00 3.0501186848e-03 0.0000000000e+00 3.0501186848e-03
1.6300000000e+00 1.0000000000e+00 1.0000000000e+00 9.9501347542e-01 0.0000000000e+00 4.9865245819e-03 0.0000000000e+00 0.0000000000e+00 2.2385716438e-03 0.0000000000e+00 2.2385716438e-03
1.6350000000e+00 1.0000000000e+00 1.0000000000e+00 9.9723678827e-01 0.0000000000e+00 2.7632117271e-03 0.0000000000e+00 0.0000000000e+00 1.3920217752e-03 0.0000000000e+00 1.3920217752e-03
1.6400000000e+00 1.0000000000e+00 1.0000000000e+00 9.9988120794e-01 0.0000000000e+00 1.1879205704e-04 0.0000000000e+00 0.0000000000e+00 5.2063167095e-04 0.0000000000e+00 5.2063167095e-04
1.6450000000e+00 1.0000000000e+00 1.0000000000e+00 1.0028791428e+00 0.0000000000e+00 2.8791427612e-03 0.0000000000e+00 0.0000000000e+00 -3.6400556564e-04 0.0000000000e+00 3.6400556564e-04
1.6500000000e+00 1.0000000000e+00 1.0000000000e+00 1.0061588287e+00 0.0000000000e+00 6.1588287354e-03 0.0000000000e+00 0.0000000000e+00 -1.2511163950e-03 0.0000000000e+00 1.2511163950e-03
1.6550000000e+00 1.0000000000e+00 1.0000000000e+00 1.0096459389e+00 0.0000000000e+00 9.6459388733e-03 0.0000000000e+00 0.0000000000e+00 -2.1292716265e-03 0.0000000000e+00 2.1292716265e-03
1.6600000000e+00 1.0000000000e+00 1.0000000000e+00 1.0132631063e+00 0.0000000000e+00 1.3263106346e-02 0.0000000000e+00 0.0000000000e+00 -2.9876232147e-03 0.0000000000e+00 2.9876232147e-03
1.6650000000e+00 1.0000000000e+00 1.0000000000e+00 1.0169341564e+00 0.0000000000e+00 1.6934156418e-02 0.0000000000e+00 0.0000000000e+00 -3.8154572248e-03 0.0000000000e+00 3.8154572248e-03
1.6700000000e+00 1.0000000000e+00 1.0000000000e+00 1.0205833912e+00 0.0000000000e+00 2.0583391190e-02 0.0000000000e+00 0.0000000000e+00 -4.6026557684e-03 0.0000000000e+00 4.6026557684e-03
1.6750000000e+00 1.0000000000e+00 1.0000000000e+00 1.0241385698e+00 0.0000000000e+00 2.4138569832e-02 0.0000000000e+00 0.0000000000e+00 -5.3402781487e-03 0.0000000000e+00 5.3402781487e-03
1.6800000000e+00 1.0000000000e+00 1.0000000000e+00 1.0275311470e+00 0.0000000000e+00 2.7531147003e-02 0.0000000000e+00 0.0000000000e+00 -6.0206800699e-03 0.0000000000e+00 6.0206800699e-03
1.6850000000e+00 1.0000000000e+00 1.0000000000e+00 1.0306987762e+00 0.0000000000e+00 3.0698776245e-02 0.0000000000e+00 0.0000000000e+00 -6.6367834806e-03 0.0000000000e+00 6.6367834806e-03
1.6900000000e+00 1.0000000000e+00 1.0000000000e+00 1.0335838795e+00 0.0000000000e+00 3.3583879471e-02 0.0000000000e+00 0.0000000000e+00 -7.1834772825e-03 0.0000000000e+00 7.1834772825e-03
1.6950000000e+00 1.0000000000e+00 1.0000000000e+00 1.0361343622e+00 0.0000000000e+00 3.6134362221e-02 0.0000000000e+00 0.0000000000e+00 -7.6564997435e-03 0.0000000000e+00 7.6564997435e-03
1.7000000000e+00 1.0000000000e+00 1.0000000000e+00 1.0383099318e+00 0.0000000000e+00 3.8309931755e-02 0.0000000000e+00 0.0000000000e+00 -8.0542564392e-03 0.0000000000e+00 8.0542564392e-03
1.7050000000e+00 1.0000000000e+00 1.0000000000e+00 1.0400745869e+00 0.0000000000e+00 4.0074586868e-02 0.0000000000e+00 0.0000000000e+00 -8.3754062653e-03 0.0000000000e+00 8.3754062653e-03
1.7100000000e+00 1.0000000000e+00 1.0000000000e+00 1.0414017439e+00 0.0000000000e+00 4.1401743889e-02 0.0000000000e+00 0.0000000000e+00 -8.6211115122e-03 0.0000000000e+00 8.6211115122e-03
1.7150000000e+00 1.0000000000e+00 1.0000000000e+00 1.0422712564e+00 0.0000000000e+00 4.2271256447e-02 0.0000000000e+00 0.0000000000e+00 -8.7931901217e-03 0.0000000000e+00 8.7931901217e-03
1.7200000000e+00 1.0000000000e+00 1.0000000000e+00 1.0426747799e+00 0.0000000000e+00 4.2674779892e-02 0.0000000000e+00 0.0000000000e+00 -8.8955909014e-03 0.0000000000e+00 8.8955909014e-03
1.7250000000e+00 1.0000000000e+00 1.0000000000e+00 1.0426074266e+00 0.0000000000e+00 4.2607426643e-02 0.0000000000e+00 0.0000000000e+00 -8.9329630136e-03 0.0000000000e+00 8.9329630136e-03
1.7300000000e+00 1.0000000000e+00 1.0000000000e+00 1.0420775414e+00 0.0000000000e+00 4.2077541351e-02 0.0000000000e+00 0.0000000000e+00 -8.9116841555e-03 0.0000000000e+00 8.9116841555e-03
1.7350000000e+00 1.0000000000e+00 1.0000000000e+00 1.0410953760e+00 0.0000000000e+00 4.1095376015e-02 0.0000000000e+00 0.0000000000e+00 -8.8381171227e-03 0.0000000000e+00 8.8381171227e-03
1.7400000000e+00 1.0000000000e+00 1.0000000000e+00 1.0396841764e+00 0.0000000000e+00 3.9684176445e-02 0.0000000000e+00 0.0000000000e+00 -8.7205022573e-03 0.0000000000e+00 8.7205022573e-03
1.7450000000e+00 1.0000000000e+00 1.0000000000e+00 1.0378715992e+00 0.0000000000e+00 3.7871599197e-02 0.0000000000e+00 0.0000000000e+00 -8.5669904947e-03 0.0000000000e+00 8.5669904947e-03
1.7500000000e+00 1.0000000000e+00 1.0000000000e+00 1.0356922150e+00 0.0000000000e+00 3.5692214966e-02 0.0000000000e+00 0.0000000000e+00 -8.3862692118e-03 0.0000000000e+00 8.3862692118e-03
1.7550000000e+00 1.0000000000e+00 1.0000000000e+00 1.0331901312e+00 0.0000000000e+00 3.3190131187e-02 0.0000000000e+00 0.0000000000e+00 -8.1876367331e-03 0.0000000000e+00 8.1876367331e-03
1.7600000000e+00 1.0000000000e+00 1.0000000000e+00 1.0304141045e+00 0.0000000000e+00 3.0414104462e-02 0.0000000000e+00 0.0000000000e+00 -7.9805403948e-03 0.0000000000e+00 7.9805403948e-03
1.7650000000e+00 1.0000000000e+00 1.0000000000e+00 1.0274196863e+00 0.0000000000e+00 2.7419686317e-02 0.0000000000e+00 0.0000000000e+00 -7.7744871378e-03 0.0000000000e+00 7.7744871378e-03
1.7700000000e+00 1.0000000000e+00 1.0000000000e+00 1.0242694616e+00 0.0000000000e+00 2.4269461632e-02 0.0000000000e+00 0.0000000000e+00 -7.5788348913e-03 0.0000000000e+00 7.5788348913e-03
1.7750000000e+00 1.0000000000e+00 1.0000000000e+00 1.0210301876e+00 0.0000000000e+00 2.1030187607e-02 0.0000000000e+00 0.0000000000e+00 -7.4034780264e-03 0.0000000000e+00 7.4034780264e-03
1.7800000000e+00 1.0000000000e+00 1.0000000000e+00 1.0177749395e+00 0.0000000000e+00 1.7774939537e-02 0.0000000000e+00 1.9810708881e-06 -7.2574913502e-03 1.9810708881e-06 7.2574913502e-03
1.7850000000e+00 1.0000000000e+00 1.0000000000e+00 1.0145779848e+00 0.0000000000e+00 1.4577984810e-02 0.0000000000e+00 9.0553600329e-03 -7.1504116058e-03 9.0553600329e-03 7.1504116058e-03
1.7900000000e+00 1.0000000000e+00 1.0000000000e+00 1.0115175247e+00 0.0000000000e+00 1.1517524719e-02 0.0000000000e+00 1.6669553349e-02 -7.0914477110e-03 1.6669553349e-02 7.0914477110e-03
1.7950000000e+00 1.0000000000e+00 1.0000000000e+00 1.0086688995e+00 0.0000000000e+00 8.6688995361e-03 0.0000000000e+00 2.2851294579e-02 -7.0888996124e-03 2.2851294579e-02 7.0888996124e-03
1.8000000000e+00 1.0000000000e+00 1.0000000000e+00 1.0061069727e+00 0.0000000000e+00 6.1069726944e-03 0.0000000000e+00 2.7611484446e-02 -7.1510523558e-03 2.7611484446e-02 7.1510523558e-03
1.8050000000e+00 1.0000000000e+00 1.0000000000e+00 1.0039013624e+00 0.0000000000e+00 3.9013624191e-03 0.0000000000e+00 3.0966277131e-02 -7.2843581438e-03 3.0966277131e-02 7.2843581438e-03
1.8100000000e+00 1.0000000000e+00 1.0000000000e+00 1.0021102428e+00 0.0000000000e+00 2.1102428436e-03 0.0000000000e+00 3.2936121607e-02 -7.4944943190e-03 3.2936121607e-02 7.4944943190e-03
1.8150000000e+00 1.0000000000e+00 1.0000000000e+00 1.0007836819e+00 0.0000000000e+00 7.8368186951e-04 0.0000000000e+00 3.3546427179e-02 -7.7843219042e-03 3.3546427179e-02 7.7843219042e-03
1.8200000000e+00 1.0000000000e+00 1.0000000000e+00 9.9995839596e-01 0.0000000000e+00 4.1604042053e-05 0.0000000000e+00 3.2827252310e-02 -8.1554502249e-03 3.2827252310e-02 8.1554502249e-03
1.8250000000e+00 1.0000000000e+00 1.0000000000e+00 9.9965345860e-01 0.0000000000e+00 3.4654140472e-04 0.0000000000e+00 3.0813544668e-02 -8.6052268744e-03 3.0813544668e-02 8.6052268744e-03
1.8300000000e+00 1.0000000000e+00 1.0000000000e+00 9.9987113476e-01 0.0000000000e+00 1.2886524200e-04 0.0000000000e+00 2.7545651436e-02 -9.1287940741e-03 2.7545651436e-02 9.1287940741e-03
1.8350000000e+00 1.0000000000e+00 1.0000000000e+00 1.0005980730e+00 0.0000000000e+00 5.9807300568e-04 0.0000000000e+00 2.3068824926e-02 -9.7166448832e-03 2.3068824926e-02 9.7166448832e-03
1.8400000000e+00 1.0000000000e+00 1.0000000000e+00 1.0018023252e+00 0.0000000000e+00 1.8023252487e-03 0.0000000000e+00 1.7433469786e-02 -1.0356396437e-02 1.7433469786e-02 1.0356396437e-02
1.8450000000e+00 1.0000000000e+00 1.0000000000e+00 1.0034373999e+00 0.0000000000e+00 3.4373998642e-03 0.0000000000e+00 1.0695569759e-02 -1.1031970382e-02 1.0695569759e-02 1.1031970382e-02
1.8500000000e+00 1.0000000000e+00 1.0000000000e+00 1.0054436922e+00 0.0000000000e+00 5.4436922073e-03 0.0000000000e+00 2.9153790980e-03 -1.1724159122e-02 2.9153790980e-03 1.1724159122e-02
1.8550000000e+00 1.0000000000e+00 1.0000000000e+00 1.0077500343e+00 0.0000000000e+00 7.7500343323e-03 0.0000000000e+00 0.0000000000e+00 -1.2411281466e-02 0.0000000000e+00 1.2411281466e-02
1.8600000000e+00 1.0000000000e+00 1.0000000000e+00 1.0102790594e+00 0.0000000000e+00 1.0279059410e-02 0.0000000000e+00 0.0000000000e+00 -1.3069882989e-02 0.0000000000e+00 1.3069882989e-02
1.8650000000e+00 1.0000000000e+00 1.0000000000e+00 1.0129512548e+00 0.0000000000e+00 1.2951254845e-02 0.0000000000e+00 0.0000000000e+00 -1.3676285744e-02 0.0000000000e+00 1.3676285744e-02
1.8700000000e+00 1.0000000000e+00 1.0000000000e+00 1.0156837702e+00 0.0000000000e+00 1.5683770180e-02 0.0000000000e+00 0.0000000000e+00 -1.4206185937e-02 0.0000000000e+00 1.4206185937e-02
1.8750000000e+00 1.0000000000e+00 1.0000000000e+00 1.0184000731e+00 0.0000000000e+00 1.8400073051e-02 0.0000000000e+00 0.0000000000e+00 -1.4636859298e-02 0.0000000000e+00 1.4636859298e-02
1.8800000000e+00 1.0000000000e+00 1.0000000000e+00 1.0210266113e+00 0.0000000000e+00 2.1026611328e-02 0.0000000000e+00 0.0000000000e+00 -1.4947101474e-02 0.0000000000e+00 1.4947101474e-02
1.8850000000e+00 1.0000000000e+00 1.0000000000e+00 1.0234967470e+00 0.0000000000e+00 2.3496747017e-02 0.0000000000e+00 0.0000000000e+00 -1.5117928386e-02 0.0000000000e+00 1.5117928386e-02
1.8900000000e+00 1.0000000000e+00 1.0000000000e+00 1.0257558823e+00 0.0000000000e+00 2.5755882263e-02 0.0000000000e+00 0.0000000000e+00 -1.5133574605e-02 0.0000000000e+00 1.5133574605e-02
1.8950000000e+00 1.0000000000e+00 1.0000000000e+00 1.0277543068e+00 0.0000000000e+00 2.7754306793e-02 0.0000000000e+00 0.0000000000e+00 -1.4981180429e-02 0.0000000000e+00 1.4981180429e-02
1.9000000000e+00 1.0000000000e+00 1.0000000000e+00 1.0294563770e+00 0.0000000000e+00 2.9456377029e-02 0.0000000000e+00 0.0000000000e+00 -1.4651313424e-02 0.0000000000e+00 1.4651313424e-02
1.9050000000e+00 1.0000000000e+00 1.0000000000e+00 1.0308336020e+00 0.0000000000e+00 3.0833601952e-02 0.0000000000e+00 0.0000000000e+00 -1.4137461782e-02 0.0000000000e+00 1.4137461782e-02
1.9100000000e+00 1.0000000000e+00 1.0000000000e+00 1.0318676233e+00 0.0000000000e+00 3.1867623329e-02 0.0000000000e+00 0.0000000000e+00 -1.3436913490e-02 0.0000000000e+00 1.3436913490e-02
1.9150000000e+00 1.0000000000e+00 1.0000000000e+00 1.0325474739e+00 0.0000000000e+00 3.2547473907e-02 0.0000000000e+00 0.0000000000e+00 -1.2549147010e-02 0.0000000000e+00 1.2549147010e-02
1.9200000000e+00 1.0000000000e+00 1.0000000000e+00 1.0328717232e+00 0.0000000000e+00 3.2871723175e-02 0.0000000000e+00 0.0000000000e+00 -1.1476606131e-02 0.0000000000e+00 1.1476606131e-02
1.9250000000e+00 1.0000000000e+00 1.0000000000e+00 1.0328428745e+00 0.0000000000e+00 3.2842874527e-02 0.0000000000e+00 0.0000000000e+00 -1.0223284364e-02 0.0000000000e+00 1.0223284364e-02
1.9300000000e+00 1.0000000000e+00 1.0000000000e+00 1.0324701071e+00 0.0000000000e+00 3.2470107079e-02 0.0000000000e+00 0.0000000000e+00 -8.7965279818e-03 0.0000000000e+00 8.7965279818e-03
1.9350000000e+00 1.0000000000e+00 1.0000000000e+00 1.0317671299e+00 0.0000000000e+00 3.1767129898e-02 0.0000000000e+00 0.0000000000e+00 -7.2036981583e-03 0.0000000000e+00 7.2036981583e-03
1.9400000000e+00 1.0000000000e+00 1.0000000000e+00 1.0307507515e+00 0.0000000000e+00 3.0750751495e-02 0.0000000000e+00 0.0000000000e+00 -5.4533779621e-03 0.0000000000e+00 5.4533779621e-03
1.9450000000e+00 1.0000000000e+00 1.0000000000e+00 1.0294406414e+00 0.0000000000e+00 2.9440641403e-02 0.0000000000e+00 0.0000000000e+00 -3.5564601421e-03 0.0000000000e+00 3.5564601421e-03
1.9500000000e+00 1.0000000000e+00 1.0000000000e+00 1.0278581381e+00 0.0000000000e+00 2.7858138084e-02 0.0000000000e+00 0.0000000000e+00 -1.5229731798e-03 0.0000000000e+00 1.5229731798e-03
1.9550000000e+00 1.0000000000e+00 1.0000000000e+00 1.0260257721e+00 0.0000000000e+00 2.6025772095e-02 0.0000000000e+00 0.0000000000e+00 6.3608586788e-04 0.0000000000e+00 6.3608586788e-04
1.9600000000e+00 1.0000000000e+00 1.0000000000e+00 1.0239660740e+00 0.0000000000e+00 2.3966073990e-02 0.0000000000e+00 0.0000000000e+00 2.9096901417e-03 0.0000000000e+00 2.9096901417e-03
1.9650000000e+00 1.0000000000e+00 1.0000000000e+00 1.0217026472e+00 0.0000000000e+00 2.1702647209e-02 0.0000000000e+00 0.0000000000e+00 5.2872151136e-03 0.0000000000e+00 5.2872151136e-03
1.9700000000e+00 1.0000000000e+00 1.0000000000e+00 1.0192582607e+00 0.0000000000e+00 1.9258260727e-02 0.0000000000e+00 0.0000000000e+00 7.7574700117e-03 0.0000000000e+00 7.7574700117e-03
1.9750000000e+00 1.0000000000e+00 1.0000000000e+00 1.0166548491e+00 0.0000000000e+00 1.6654849052e-02 0.0000000000e+00 0.0000000000e+00 1.0310485959e-02 0.0000000000e+00 1.0310485959e-02
1.9800000000e+00 1.0000000000e+00 1.0000000000e+00 1.0139148235e+00 0.0000000000e+00 1.3914823532e-02 0.0000000000e+00 0.0000000000e+00 1.2935563922e-02 0.0000000000e+00 1.2935563922e-02
1.9850000000e+00 1.0000000000e+00 1.0000000000e+00 1.0110586882e+00 0.0000000000e+00 1.1058688164e-02 0.0000000000e+00 0.0000000000e+00 1.5623703599e-02 0.0000000000e+00 1.5623703599e-02
1.9900000000e+00 1.0000000000e+00 1.0000000000e+00 1.0081051588e+00 0.0000000000e+00 8.1051588058e-03 0.0000000000e+00 0.0000000000e+00 1.8365561962e-02 0.0000000000e+00 1.8365561962e-02
1.9950000000e+00 1.0000000000e+00 1.0000000000e+00 1.0050729513e+00 0.0000000000e+00 5.0729513168e-03 0.0000000000e+00 0.0000000000e+00 2.1152451634e-02 0.0000000000e+00 2.1152451634e-02
2.0000000000e+00 1.0000000000e+00 1.0000000000e+00 1.0019798279e+00 0.0000000000e+00 1.9798278809e-03 0.0000000000e+00 0.0000000000e+00 2.3976340890e-02 0.0000000000e+00 2.3976340890e-02


==> figuras/perdidas_adjuntos_entrenamiento.dat <==
step total w z
1 527.083984375 451.99887084960938 602.1690673828125
1000 48.563899993896484 43.547824859619141 53.579975128173828
2000 29.480127334594727 35.514801025390625 23.445453643798828
3000 16.618858337402344 5.8657007217407227 27.372016906738281
4000 14.90577507019043 18.346263885498047 11.465285301208496
5000 9.2552061080932617 5.4523053169250488 13.058107376098633
6000 8.7531585693359375 8.8752059936523438 8.6311120986938477
7000 9.4079751968383789 4.2021932601928711 14.613757133483887
8000 6.4615192413330078 4.647911548614502 8.2751274108886719
9000 8.5802221298217773 11.772829055786133 5.3876147270202637
10000 4.4384617805480957 3.3459818363189697 5.5309419631958008
11000 3.8285458087921143 3.4922723770141602 4.1648192405700684
12000 4.2936735153198242 3.8623344898223877 4.7250127792358398
13000 5.5191211700439453 4.974149227142334 6.0640926361083984
14000 3.625974178314209 1.7435897588729858 5.5083584785461426
15000 3.115485668182373 3.3840498924255371 2.8469212055206299
16000 1.9593849182128906 1.7634428739547729 2.1553270816802979
17000 3.2357833385467529 3.1239931583404541 3.3475735187530518
18000 5.2731270790100098 5.9773426055908203 4.5689115524291992
19000 2.41689133644104 2.7133655548095703 2.1204171180725098
20000 1.7218854427337646 1.0351636409759521 2.4086072444915771
21000 2.7855863571166992 2.2109220027923584 3.3602504730224609
22000 4.2965164184570312 6.7923135757446289 1.8007187843322754
23000 3.2139849662780762 1.8607085943222046 4.5672612190246582
24000 3.0173397064208984 1.9719799757003784 4.0626993179321289
25000 1.8333686590194702 1.4443418979644775 2.2223954200744629
26000 2.0949711799621582 1.9776582717895508 2.2122838497161865
27000 2.0546483993530273 1.2265466451644897 2.8827500343322754
28000 2.7643611431121826 1.34186851978302 4.1868538856506348
29000 2.0883991718292236 2.1023275852203369 2.0744707584381104
30000 1.576985239982605 1.3243228197097778 1.8296476602554321
31000 1.4934096336364746 1.5391684770584106 1.4476507902145386
32000 2.5034189224243164 2.0308210849761963 2.9760167598724365
33000 2.8835649490356445 0.70987111330032349 5.0572586059570312
34000 1.8636801242828369 1.6769438982009888 2.0504162311553955
35000 1.72846519947052 1.0416007041931152 2.4153296947479248
36000 1.7441142797470093 1.9091732501983643 1.5790553092956543
37000 1.5783373117446899 1.7542481422424316 1.4024264812469482
38000 5.5135965347290039 1.4519318342208862 9.575261116027832
39000 1.3776426315307617 1.0729328393936157 1.6823523044586182
40000 1.8775966167449951 2.2255458831787109 1.5296472311019897
41000 2.3034014701843262 2.9444801807403564 1.6623227596282959
42000 1.2059595584869385 0.8348994255065918 1.5770198106765747
43000 1.2155734300613403 0.83809596300125122 1.5930509567260742
44000 1.2998571395874023 1.3541359901428223 1.2455781698226929
45000 2.3533298969268799 3.3479485511779785 1.3587112426757812
46000 2.6770718097686768 1.430355429649353 3.9237880706787109
47000 0.79387855529785156 0.71495568752288818 0.87280136346817017
48000 1.0093263387680054 0.91986054182052612 1.0987920761108398
49000 1.2845420837402344 1.0554572343826294 1.5136268138885498
50000 2.7783277034759521 1.8115770816802979 3.7450783252716064
51000 1.5026450157165527 0.90274107456207275 2.1025488376617432
52000 0.93880200386047363 0.4367334246635437 1.4408706426620483
53000 0.75792992115020752 0.63920760154724121 0.8766523003578186
54000 1.1032507419586182 0.88058388233184814 1.3259177207946777
55000 1.3020663261413574 1.7668198347091675 0.83731281757354736
56000 1.5142359733581543 0.97025400400161743 2.0582180023193359
57000 1.2253310680389404 0.98241943120956421 1.4682426452636719
58000 1.0306776762008667 0.81377756595611572 1.2475777864456177
59000 1.3449201583862305 0.60404020547866821 2.0858001708984375
60000 1.72519850730896 1.5199663639068604 1.9304306507110596
61000 0.93462163209915161 0.67014336585998535 1.1990998983383179
62000 0.76631593704223633 0.54154908657073975 0.99108284711837769
63000 0.9561576247215271 0.49677738547325134 1.4155378341674805
64000 1.351111888885498 0.72885632514953613 1.97336745262146
65000 1.7982574701309204 2.1445541381835938 1.4519608020782471
66000 0.92840784788131714 0.72015893459320068 1.1366567611694336
67000 1.1593546867370605 0.73116743564605713 1.5875418186187744
68000 1.1978335380554199 0.59575426578521729 1.7999129295349121
69000 1.2763999700546265 1.2172831296920776 1.3355168104171753
70000 0.98233121633529663 0.63977551460266113 1.3248869180679321
71000 0.85918915271759033 0.60203176736831665 1.1163464784622192
72000 1.0540359020233154 1.4454190731048584 0.66265267133712769
73000 1.0441701412200928 0.8913038969039917 1.1970363855361938
74000 0.62875568866729736 0.43019554018974304 0.8273158073425293
75000 0.7975391149520874 0.40962421894073486 1.1854540109634399
76000 0.99717634916305542 1.3839461803436279 0.61040651798248291
77000 0.82563066482543945 0.7095334529876709 0.94172787666320801
78000 0.73891735076904297 0.33211490511894226 1.1457197666168213
79000 1.4154186248779297 0.62124133110046387 2.2095959186553955
80000 0.91926681995391846 0.6882585883140564 1.1502749919891357
81000 0.77648657560348511 0.93879920244216919 0.61417394876480103
82000 0.95042955875396729 0.51380801200866699 1.3870511054992676
83000 0.78407835960388184 0.43541055917739868 1.1327462196350098
84000 0.64608955383300781 0.60989904403686523 0.68228000402450562
85000 0.9135705828666687 0.46474882960319519 1.3623923063278198
86000 1.9530212879180908 0.71443134546279907 3.1916112899780273
87000 0.47539258003234863 0.43304544687271118 0.51773971319198608
88000 1.5750449895858765 0.96906161308288574 2.1810283660888672
89000 0.90171146392822266 0.59978556632995605 1.2036373615264893
90000 0.69509541988372803 0.43922173976898193 0.95096904039382935
91000 0.4994276762008667 0.49044063687324524 0.50841474533081055
92000 1.1244508028030396 1.136982798576355 1.1119188070297241
93000 0.98837089538574219 0.62522417306900024 1.3515176773071289
94000 0.65949428081512451 0.48361346125602722 0.83537507057189941
95000 1.1422477960586548 0.29656973481178284 1.9879257678985596
96000 0.56937301158905029 0.39329224824905396 0.74545371532440186
97000 1.5788710117340088 0.71052157878875732 2.4472203254699707
98000 1.4182572364807129 0.28201380372047424 2.5545005798339844
99000 1.0591409206390381 1.3009600639343262 0.81732189655303955
100000 0.44999992847442627 0.24813118577003479 0.65186864137649536
101000 0.6684192419052124 0.69114005565643311 0.6456984281539917
102000 0.71091866493225098 0.60282063484191895 0.81901669502258301
103000 0.69960522651672363 0.66024351119995117 0.73896694183349609
104000 0.95263707637786865 0.30642330646514893 1.5988508462905884
105000 0.55575430393218994 0.55241799354553223 0.55909061431884766
106000 0.60096436738967896 0.28892800211906433 0.91300076246261597
107000 0.88604307174682617 0.51617854833602905 1.2559075355529785
108000 0.69865447282791138 0.46261557936668396 0.93469339609146118
109000 0.70298808813095093 0.42049801349639893 0.98547816276550293
110000 0.50808507204055786 0.45570313930511475 0.56046700477600098
111000 0.54844307899475098 0.53892523050308228 0.55796092748641968
112000 0.87035119533538818 0.7327117919921875 1.0079905986785889
113000 0.71991986036300659 0.43528184294700623 1.0045578479766846
114000 0.5154072642326355 0.32654821872711182 0.70426630973815918
115000 0.55396634340286255 0.45777097344398499 0.6501617431640625
116000 0.51253306865692139 0.39948034286499023 0.62558585405349731
117000 0.57183939218521118 0.52605396509170532 0.61762481927871704
118000 0.38154664635658264 0.27675324678421021 0.48634004592895508
119000 0.76970654726028442 0.37647688388824463 1.1629362106323242
120000 0.64049911499023438 0.48161184787750244 0.79938632249832153
121000 0.78114056587219238 0.4467683732509613 1.1155127286911011
122000 0.43269863724708557 0.34778738021850586 0.51760989427566528
123000 0.49528658390045166 0.33530488610267639 0.65526825189590454
124000 0.59772074222564697 0.50241994857788086 0.69302159547805786
125000 1.0671353340148926 1.1555168628692627 0.97875368595123291
126000 0.43193256855010986 0.25872471928596497 0.60514044761657715
127000 0.87190389633178711 0.8355705738067627 0.9082372784614563
128000 0.7071118950843811 0.45620477199554443 0.95801901817321777
129000 0.49414795637130737 0.29486489295959473 0.69343101978302002
130000 0.52711451053619385 0.40443450212478638 0.64979451894760132
131000 0.54711216688156128 0.48477107286453247 0.60945326089859009
132000 0.42293795943260193 0.37373334169387817 0.47214257717132568
133000 0.52579605579376221 0.52326774597167969 0.5283244252204895
134000 1.1035199165344238 0.94111287593841553 1.2659270763397217
135000 1.007792592048645 1.4913551807403564 0.52422994375228882
136000 1.2126537561416626 0.74175858497619629 1.6835489273071289
137000 0.55428320169448853 0.31853491067886353 0.79003149271011353
138000 0.39009380340576172 0.1851574182510376 0.59503018856048584
139000 0.63810569047927856 0.36393022537231445 0.91228115558624268
140000 0.45601677894592285 0.35050496459007263 0.56152862310409546
141000 0.73930174112319946 0.41978999972343445 1.0588134527206421
142000 0.59823673963546753 0.23355589807033539 0.96291756629943848
143000 0.43504753708839417 0.31413847208023071 0.55595660209655762
144000 0.37820577621459961 0.39500680565834045 0.36140471696853638
145000 0.41623377799987793 0.44461685419082642 0.38785073161125183
146000 0.33796793222427368 0.27093744277954102 0.40499845147132874
147000 0.45902517437934875 0.30721426010131836 0.61083608865737915
148000 0.47690868377685547 0.48740607500076294 0.46641132235527039
149000 0.32011505961418152 0.245852991938591 0.39437711238861084
150000 0.61014604568481445 0.23646022379398346 0.98383188247680664
151000 0.39048027992248535 0.32992354035377502 0.45103698968887329
152000 0.60523521900177002 0.41112440824508667 0.79934602975845337
153000 0.36357998847961426 0.27821081876754761 0.44894915819168091
154000 0.44910645484924316 0.17933467030525208 0.71887820959091187
155000 0.61259901523590088 0.28928181529045105 0.93591618537902832
156000 0.46200016140937805 0.41946923732757568 0.50453108549118042
157000 0.50496691465377808 0.25871196389198303 0.75122183561325073
158000 0.40866339206695557 0.22731366753578186 0.59001314640045166
159000 0.56310176849365234 0.32443201541900635 0.80177152156829834
160000 1.0339329242706299 0.28179511427879333 1.7860708236694336
161000 0.59564423561096191 0.20056739449501038 0.99072110652923584
162000 0.37016803026199341 0.26393017172813416 0.47640585899353027
163000 0.40608698129653931 0.49365630745887756 0.31851765513420105
164000 0.70954173803329468 0.92314940690994263 0.49593409895896912
165000 0.60498678684234619 0.38242307305335999 0.82755047082901001
166000 0.69735568761825562 0.46397504210472107 0.93073636293411255
167000 0.67691105604171753 0.329599529504776 1.0242226123809814
168000 0.46651631593704224 0.37396791577339172 0.55906474590301514
169000 0.59062588214874268 0.38499945402145386 0.79625225067138672
170000 0.35568937659263611 0.17598207294940948 0.53539669513702393
171000 0.38557344675064087 0.28175267577171326 0.48939424753189087
172000 0.34308207035064697 0.2940620481967926 0.39210206270217896
173000 0.57445341348648071 0.4043753445148468 0.74453151226043701
174000 0.43393871188163757 0.2259020209312439 0.64197540283203125
175000 0.44140636920928955 0.20500023663043976 0.67781251668930054
176000 0.35241478681564331 0.32427212595939636 0.38055747747421265
177000 0.57325708866119385 0.35439297556877136 0.79212123155593872
178000 0.42800343036651611 0.19126038253307343 0.66474646329879761
179000 0.42837950587272644 0.37434378266334534 0.48241522908210754
180000 0.43907588720321655 0.4936029314994812 0.38454887270927429
181000 0.35064941644668579 0.26076018810272217 0.44053861498832703
182000 0.66384637355804443 0.38456529378890991 0.94312739372253418
183000 0.4156557023525238 0.38059765100479126 0.45071375370025635
184000 0.33579921722412109 0.20461419224739075 0.46698424220085144
185000 0.36322763562202454 0.23615896701812744 0.49029630422592163
186000 0.47773724794387817 0.57900267839431763 0.37647178769111633
187000 0.32715395092964172 0.35518315434455872 0.29912474751472473
188000 0.52063608169555664 0.2553667426109314 0.78590536117553711
189000 0.49531862139701843 0.21384377777576447 0.77679347991943359
190000 0.39673715829849243 0.27543148398399353 0.51804280281066895
191000 0.86657392978668213 0.29352813959121704 1.439619779586792
192000 0.261861652135849 0.22246035933494568 0.30126294493675232
193000 0.38883635401725769 0.13801644742488861 0.63965624570846558
194000 0.49268767237663269 0.22704422473907471 0.75833112001419067
195000 0.30625835061073303 0.30237492918968201 0.31014177203178406
196000 0.48973745107650757 0.50721228122711182 0.47226262092590332
197000 0.32300481200218201 0.20908409357070923 0.43692553043365479
198000 0.40346279740333557 0.29137963056564331 0.51554596424102783
199000 0.32546043395996094 0.39266014099121094 0.25826072692871094
200000 0.55441159009933472 0.17961475253105164 0.92920845746994019
201000 0.45642125606536865 0.21649381518363953 0.69634872674942017
202000 0.38390374183654785 0.20472809672355652 0.56307941675186157
203000 0.24416548013687134 0.15264831483364105 0.33568266034126282
204000 0.23091241717338562 0.16182434558868408 0.30000048875808716
205000 0.26885434985160828 0.18662816286087036 0.35108053684234619
206000 0.29511889815330505 0.14575619995594025 0.44448161125183105
207000 0.66991448402404785 0.52795344591140747 0.81187546253204346
208000 0.46497523784637451 0.18374577164649963 0.74620473384857178
209000 0.53905206918716431 0.67391705513000488 0.40418705344200134
210000 0.29483908414840698 0.2482675164937973 0.34141063690185547
211000 0.92365473508834839 0.85535728931427002 0.99195218086242676
212000 0.39414063096046448 0.39484947919845581 0.39343178272247314
213000 0.37243258953094482 0.16645905375480652 0.57840615510940552
214000 0.30608108639717102 0.24037815630435944 0.37178400158882141
215000 0.41630792617797852 0.25813671946525574 0.57447916269302368
216000 0.56640678644180298 0.74954593181610107 0.38326767086982727
217000 0.41697341203689575 0.2352827787399292 0.5986640453338623
218000 0.25937139987945557 0.19280968606472015 0.32593312859535217
219000 0.3656163215637207 0.21812666952610016 0.51310598850250244
220000 0.28687101602554321 0.18203717470169067 0.39170485734939575
221000 0.44756153225898743 0.20669619739055634 0.68842685222625732
222000 0.31308445334434509 0.16391019523143768 0.46225869655609131
223000 0.28489509224891663 0.19423750042915344 0.37555268406867981
224000 0.53431820869445801 0.70925390720367432 0.3593825101852417
225000 0.35475045442581177 0.2056061178445816 0.50389480590820312
226000 0.38369429111480713 0.22355833649635315 0.5438302755355835
227000 0.33321070671081543 0.33684340119361877 0.32957801222801208
228000 0.26977741718292236 0.16630995273590088 0.37324485182762146
229000 0.38958203792572021 0.32465448975563049 0.45450958609580994
230000 0.48186168074607849 0.26982128620147705 0.69390207529067993
231000 0.68055808544158936 0.54106712341308594 0.82004904747009277
232000 0.39063346385955811 0.22889527678489685 0.55237162113189697
233000 0.40670478343963623 0.30272889137268066 0.5106806755065918
234000 0.27757036685943604 0.31312862038612366 0.24201212823390961
235000 0.33978086709976196 0.30034860968589783 0.37921315431594849
236000 0.30320781469345093 0.23205794394016266 0.37435770034790039
237000 0.45691072940826416 0.48033300042152405 0.43348845839500427
238000 0.42589792609214783 0.17887008190155029 0.67292577028274536
239000 0.22091096639633179 0.14984357357025146 0.29197835922241211
240000 0.30447795987129211 0.24780242145061493 0.36115351319313049
241000 0.44166412949562073 0.15582627058029175 0.72750198841094971
242000 0.26488679647445679 0.12823519110679626 0.40153840184211731
243000 0.29349890351295471 0.17934052646160126 0.40765729546546936
244000 0.35713467001914978 0.18349547684192657 0.53077387809753418
245000 0.3737562894821167 0.18697851896286011 0.56053406000137329
246000 0.47065716981887817 0.4423365592956543 0.49897775053977966
247000 0.36451208591461182 0.28411653637886047 0.44490763545036316
248000 0.28245246410369873 0.24091973900794983 0.32398521900177002
249000 0.25207114219665527 0.27235004305839539 0.23179222643375397
250000 0.23873165249824524 0.1706116646528244 0.30685162544250488
251000 0.27475658059120178 0.21678438782691956 0.33272877335548401
252000 0.2731698751449585 0.12967579066753387 0.41666397452354431
253000 0.35889500379562378 0.29707053303718567 0.42071947455406189
254000 0.22257892787456512 0.13406297564506531 0.31109488010406494
255000 0.19548742473125458 0.10781040042638779 0.28316444158554077
256000 0.31656509637832642 0.18460568785667419 0.44852453470230103
257000 0.4683835506439209 0.57727670669555664 0.35949042439460754
258000 0.27535969018936157 0.12483725696802139 0.42588210105895996
259000 0.27667689323425293 0.18730244040489197 0.36605137586593628
260000 0.28323182463645935 0.16866885125637054 0.39779478311538696
261000 0.32293105125427246 0.21908682584762573 0.4267752468585968
262000 0.54444271326065063 0.25767990946769714 0.83120548725128174
263000 0.23689299821853638 0.14142289757728577 0.33236309885978699
264000 0.28710740804672241 0.25217849016189575 0.32203632593154907
265000 0.30165910720825195 0.22343121469020844 0.37988698482513428
266000 0.38744336366653442 0.36759489774703979 0.40729179978370667
267000 0.31617912650108337 0.19772262871265411 0.43463563919067383
268000 0.29103776812553406 0.2433469146490097 0.33872860670089722
269000 0.39423763751983643 0.30387929081916809 0.48459595441818237
270000 0.19746014475822449 0.17725454270839691 0.21766574680805206
271000 0.32194769382476807 0.227937251329422 0.41595813632011414
272000 0.20580224692821503 0.17319732904434204 0.23840716481208801
273000 0.19421608746051788 0.16070270538330078 0.22772946953773499
274000 0.21706978976726532 0.16786825656890869 0.26627132296562195
275000 0.22091381251811981 0.13433775305747986 0.30748987197875977
276000 0.29553622007369995 0.17287679016590118 0.41819563508033752
277000 0.40387022495269775 0.39936572313308716 0.40837475657463074
278000 0.58124113082885742 0.14954331517219543 1.0129389762878418
279000 0.30279070138931274 0.27193969488143921 0.33364167809486389
280000 0.23364013433456421 0.17163167893886566 0.29564860463142395
281000 0.2497621476650238 0.17849220335483551 0.32103210687637329
282000 0.22037860751152039 0.16206692159175873 0.27869030833244324
283000 0.20342335104942322 0.16211995482444763 0.24472673237323761
284000 0.25090473890304565 0.23743817210197449 0.26437133550643921
285000 0.30838319659233093 0.14252559840679169 0.47424077987670898
286000 0.31724163889884949 0.27773913741111755 0.35674414038658142
287000 0.19397148489952087 0.15689456462860107 0.23104840517044067
288000 0.19992569088935852 0.10200221836566925 0.2978491485118866
289000 0.26397454738616943 0.14123952388763428 0.3867095410823822
290000 0.18233256042003632 0.14831936359405518 0.21634575724601746
291000 0.34220844507217407 0.3054390549659729 0.37897786498069763
292000 0.22151847183704376 0.12397953122854233 0.3190574049949646
293000 0.17230615019798279 0.13023495674133301 0.21437734365463257
294000 0.24772569537162781 0.18024000525474548 0.31521138548851013
295000 0.22452408075332642 0.21642176806926727 0.23262640833854675
296000 0.25296390056610107 0.15839904546737671 0.34752878546714783
297000 0.21992111206054688 0.14529930055141449 0.29454290866851807
298000 0.13773809373378754 0.10122279077768326 0.17425340414047241
299000 0.27804994583129883 0.12865383923053741 0.42744603753089905
300000 0.33173590898513794 0.41324961185455322 0.25022223591804504
301000 0.17150482535362244 0.15539027750492096 0.18761937320232391
302000 0.17060701549053192 0.1090594083070755 0.23215462267398834
303000 0.21182377636432648 0.11764442175626755 0.30600312352180481
304000 0.2058720737695694 0.11423669010400772 0.29750746488571167
305000 0.34425705671310425 0.2109159529209137 0.47759813070297241
306000 0.24402134120464325 0.11753103882074356 0.37051165103912354
307000 0.18085303902626038 0.1372760683298111 0.22443000972270966
308000 0.32727333903312683 0.3184395432472229 0.33610713481903076
309000 0.16486907005310059 0.12783287465572357 0.20190525054931641
310000 0.34879395365715027 0.17675817012786865 0.52082973718643188
311000 0.23772363364696503 0.10465041548013687 0.37079685926437378
312000 0.19155333936214447 0.15343540906906128 0.22967126965522766
313000 0.35362797975540161 0.39537030458450317 0.31188562512397766
314000 0.14447258412837982 0.10153879970312119 0.18740637600421906
315000 0.29081881046295166 0.23195889592170715 0.34967869520187378
316000 0.26218515634536743 0.14005973935127258 0.38431054353713989
317000 0.2387053370475769 0.15540574491024017 0.32200494408607483
318000 0.29771044850349426 0.15088033676147461 0.44454056024551392
319000 0.29292735457420349 0.15781201422214508 0.42804268002510071
320000 0.15832623839378357 0.096499010920524597 0.22015348076820374
321000 0.24547010660171509 0.1282491534948349 0.36269104480743408
322000 0.2621796727180481 0.096989445388317108 0.42736992239952087
323000 0.20512360334396362 0.23155170679092407 0.17869551479816437
324000 0.20691166818141937 0.14370757341384888 0.27011576294898987
325000 0.19655042886734009 0.1056729182600975 0.28742793202400208
326000 0.46224349737167358 0.13901978731155396 0.78546720743179321
327000 0.19036212563514709 0.15600618720054626 0.22471806406974792
328000 0.17687340080738068 0.12454039603471756 0.2292063981294632
329000 0.18682987987995148 0.15693581104278564 0.21672394871711731
330000 0.2390124499797821 0.13979004323482513 0.33823484182357788
331000 0.26718181371688843 0.18577471375465393 0.34858894348144531
332000 0.17901593446731567 0.12947246432304382 0.22855940461158752
333000 0.24776762723922729 0.17984029650688171 0.31569495797157288
334000 0.17329651117324829 0.15036430954933167 0.19622869789600372
335000 0.26410171389579773 0.16664628684520721 0.36155715584754944
336000 0.30664372444152832 0.17801849544048309 0.43526893854141235
337000 0.2033681720495224 0.094018705189228058 0.31271764636039734
338000 0.16209724545478821 0.12015869468450546 0.20403580367565155
339000 0.23065647482872009 0.19684876501560211 0.26446416974067688
340000 0.50351035594940186 0.23328076303005219 0.77373999357223511
341000 0.30249723792076111 0.29739505052566528 0.30759942531585693
342000 0.17465206980705261 0.10528455674648285 0.24401956796646118
343000 0.2293802797794342 0.26848936080932617 0.19027118384838104
344000 0.31421160697937012 0.12453792244195938 0.50388526916503906
345000 0.21546167135238647 0.15752376616001129 0.27339956164360046
346000 0.21885056793689728 0.22076240181922913 0.21693873405456543
347000 0.21671247482299805 0.10956823080778122 0.32385671138763428
348000 0.24154399335384369 0.15102672576904297 0.33206126093864441
349000 0.18921011686325073 0.10309169441461563 0.27532854676246643
350000 0.28802645206451416 0.21956066787242889 0.35649222135543823
351000 0.21310877799987793 0.14631065726280212 0.27990689873695374
352000 0.21691712737083435 0.1407158225774765 0.29311841726303101
353000 0.18449707329273224 0.18003708124160767 0.18895706534385681
354000 0.27739524841308594 0.150246262550354 0.40454426407814026
355000 0.24233490228652954 0.19279225170612335 0.29187753796577454
356000 0.29065999388694763 0.25468647480010986 0.3266335129737854
357000 0.20207144320011139 0.10353255271911621 0.30061033368110657
358000 0.18822288513183594 0.13112477958202362 0.24532097578048706
359000 0.17625951766967773 0.11351361125707626 0.2390054315328598
360000 0.32308053970336914 0.12226810306310654 0.52389299869537354
361000 0.22031587362289429 0.24680179357528687 0.19382993876934052
362000 0.25273877382278442 0.13664521276950836 0.36883231997489929
363000 0.25584489107131958 0.12708079814910889 0.38460901379585266
364000 0.17979192733764648 0.12209946662187576 0.2374843955039978
365000 0.27823102474212646 0.20737168192863464 0.34909036755561829
366000 0.21960097551345825 0.11495155841112137 0.32425040006637573
367000 0.26642173528671265 0.16620811820030212 0.36663535237312317
368000 0.21396954357624054 0.082224316895008087 0.34571477770805359
369000 0.30626904964447021 0.20892496407032013 0.40361312031745911
370000 0.20102715492248535 0.093304164707660675 0.30875015258789062
371000 0.17412862181663513 0.160967156291008 0.18729010224342346
372000 0.20127077400684357 0.12385641783475876 0.27868512272834778
373000 0.20154322683811188 0.12200272083282471 0.28108373284339905
374000 0.19252170622348785 0.07440725713968277 0.31063616275787354
375000 0.18037229776382446 0.19685553014278412 0.163889080286026
376000 0.48962363600730896 0.11758995801210403 0.86165732145309448
377000 0.21672897040843964 0.21606780588626862 0.21739013493061066
378000 0.16159090399742126 0.10554619133472443 0.2176356315612793
379000 0.26301181316375732 0.18791188299655914 0.33811172842979431
380000 0.31998205184936523 0.14146414399147034 0.49849995970726013
381000 0.2230207622051239 0.22209124267101288 0.22395029664039612
382000 0.19064405560493469 0.10487943142652512 0.27640867233276367
383000 0.32951503992080688 0.27791529893875122 0.38111478090286255
384000 0.18863599002361298 0.099038116633892059 0.2782338559627533
385000 0.23113816976547241 0.083396926522254944 0.37887939810752869
386000 0.15832801163196564 0.10744332522153854 0.20921269059181213
387000 0.2635345458984375 0.18432077765464783 0.34274831414222717
388000 0.18040809035301208 0.18107050657272339 0.17974565923213959
389000 0.20122873783111572 0.20006230473518372 0.20239517092704773
390000 0.35381454229354858 0.23642268776893616 0.47120636701583862
391000 0.23358955979347229 0.12923668324947357 0.33794242143630981
392000 0.13785789906978607 0.14080390334129333 0.13491189479827881
393000 0.19572922587394714 0.1624937504529953 0.22896471619606018
394000 0.18728604912757874 0.10042600333690643 0.27414610981941223
395000 0.16812345385551453 0.11983180791139603 0.21641509234905243
396000 0.2480393648147583 0.26638871431350708 0.22969001531600952
397000 0.11713949590921402 0.099797457456588745 0.13448153436183929
398000 0.26792493462562561 0.1015741154551506 0.43427577614784241
399000 0.16739265620708466 0.12894780933856964 0.20583750307559967
400000 0.23675012588500977 0.13688123226165771 0.33661901950836182
401000 0.15264205634593964 0.11898387223482132 0.18630023300647736
402000 0.2689453661441803 0.11788544803857803 0.42000529170036316
403000 0.16257628798484802 0.13630503416061401 0.18884755671024323
404000 0.19048130512237549 0.12601467967033386 0.25494793057441711
405000 0.14834573864936829 0.076194345951080322 0.22049713134765625
406000 0.18998298048973083 0.1557844877243042 0.22418145835399628
407000 0.20930461585521698 0.11344238370656967 0.30516684055328369
408000 0.1210109069943428 0.071736901998519897 0.17028491199016571
409000 0.24741122126579285 0.30695897340774536 0.18786348402500153
410000 0.29892259836196899 0.11559026688337326 0.48225495219230652
411000 0.18117718398571014 0.10484319925308228 0.25751116871833801
412000 0.13556542992591858 0.06554596871137619 0.20558489859104156
413000 0.22184745967388153 0.079106241464614868 0.36458867788314819
414000 0.13989432156085968 0.11032745242118835 0.16946119070053101
415000 0.17538398504257202 0.10520359128713608 0.24556438624858856
416000 0.20359790325164795 0.15250304341316223 0.25469276309013367
417000 0.13661950826644897 0.091999873518943787 0.18123912811279297
418000 0.16288834810256958 0.1336008608341217 0.19217582046985626
419000 0.14750140905380249 0.093358151614665985 0.2016446590423584
420000 0.12968319654464722 0.079799383878707886 0.17956700921058655
421000 0.22131696343421936 0.25180894136428833 0.19082500040531158
422000 0.26306566596031189 0.18504942953586578 0.34108191728591919
423000 0.15085609257221222 0.136722132563591 0.16499005258083344
424000 0.15094354748725891 0.069926314055919647 0.23196078836917877
425000 0.16621333360671997 0.10792464762926102 0.22450202703475952
426000 0.19587481021881104 0.13178493082523346 0.25996467471122742
427000 0.12854570150375366 0.10146194696426392 0.1556294709444046
428000 0.11216456443071365 0.094066724181175232 0.13026240468025208
429000 0.17589569091796875 0.083108089864253998 0.26868328452110291
430000 0.13802798092365265 0.083810187876224518 0.19224578142166138
431000 0.16661089658737183 0.098552562296390533 0.23466923832893372
432000 0.21167229115962982 0.24724544584751129 0.17609913647174835
433000 0.11110453307628632 0.073934003710746765 0.14827506244182587
434000 0.15555198490619659 0.13217583298683167 0.17892813682556152
435000 0.13522727787494659 0.11590567976236343 0.15454886853694916
436000 0.17439267039299011 0.1311257928609848 0.21765953302383423
437000 0.20049265027046204 0.10211232304573059 0.29887297749519348
438000 0.41535806655883789 0.32516425848007202 0.50555187463760376
439000 0.13422992825508118 0.12992331385612488 0.13853654265403748
440000 0.30277207493782043 0.1887114942073822 0.41683265566825867
441000 0.18299853801727295 0.06653277575969696 0.29946428537368774
442000 0.13622762262821198 0.084745235741138458 0.1877100020647049
443000 0.13767722249031067 0.10410966724157333 0.17124477028846741
444000 0.18176159262657166 0.14329236745834351 0.22023080289363861
445000 0.13603749871253967 0.10603667050600052 0.16603831946849823
446000 0.1623370349407196 0.068273387849330902 0.25640067458152771
447000 0.18565969169139862 0.097953945398330688 0.27336543798446655
448000 0.17742240428924561 0.075143083930015564 0.27970170974731445
449000 0.15181855857372284 0.091970250010490417 0.21166686713695526
450000 0.17193701863288879 0.20471125841140747 0.13916277885437012
451000 0.19365653395652771 0.17403647303581238 0.21327659487724304
452000 0.170432448387146 0.16828414797782898 0.17258076369762421
453000 0.29341262578964233 0.13134215772151947 0.455483078956604
454000 0.16416043043136597 0.15155640244483948 0.17676444351673126
455000 0.15868197381496429 0.11347028613090515 0.20389366149902344
456000 0.17073164880275726 0.087442785501480103 0.25402051210403442
457000 0.15147097408771515 0.087300263345241547 0.21564169228076935
458000 0.1362043023109436 0.10963957011699677 0.16276901960372925
459000 0.28868350386619568 0.14608131349086761 0.43128570914268494
460000 0.18715529143810272 0.097037501633167267 0.27727308869361877
461000 0.16778838634490967 0.2068890780210495 0.12868769466876984
462000 0.1470521092414856 0.11591507494449615 0.17818912863731384
463000 0.16984313726425171 0.11741108447313309 0.22227518260478973
464000 0.17961952090263367 0.084305070340633392 0.27493396401405334
465000 0.16387960314750671 0.091545701026916504 0.23621350526809692
466000 0.18294399976730347 0.082811959087848663 0.28307604789733887
467000 0.094091005623340607 0.062046751379966736 0.12613525986671448
468000 0.1492622047662735 0.089804656803607941 0.20871976017951965
469000 0.28525921702384949 0.085213661193847656 0.48530477285385132
470000 0.19424015283584595 0.15178036689758301 0.23669993877410889
471000 0.1387852281332016 0.096720561385154724 0.18084989488124847
472000 0.10216119885444641 0.079471290111541748 0.12485110759735107
473000 0.20308017730712891 0.096712030470371246 0.30944833159446716
474000 0.1138668954372406 0.070579446852207184 0.15715433657169342
475000 0.11482460051774979 0.087536841630935669 0.1421123594045639
476000 0.20765277743339539 0.17484602332115173 0.24045953154563904
477000 0.10781112313270569 0.071857079863548279 0.1437651664018631
478000 0.12865576148033142 0.081361740827560425 0.17594976723194122
479000 0.20912685990333557 0.11909006536006927 0.29916366934776306
480000 0.11496118456125259 0.086933448910713196 0.14298892021179199
481000 0.11189210414886475 0.088620312511920929 0.13516390323638916
482000 0.095129698514938354 0.065949134528636932 0.12431026250123978
483000 0.18772988021373749 0.13505201041698456 0.24040775001049042
484000 0.13705626130104065 0.11562956869602203 0.15848295390605927
485000 0.1452324390411377 0.14451716840267181 0.14594772458076477
486000 0.11366991698741913 0.068754799664020538 0.15858502686023712
487000 0.14292798936367035 0.060002870857715607 0.22585310041904449
488000 0.1616397351026535 0.10461070388555527 0.21866875886917114
489000 0.1441686600446701 0.15518596768379211 0.1331513524055481
490000 0.13030405342578888 0.078936032950878143 0.18167206645011902
491000 0.14302936196327209 0.10393345355987549 0.18212525546550751
492000 0.13338719308376312 0.091500923037528992 0.17527346312999725
493000 0.14248096942901611 0.10161153227090836 0.18335039913654327
494000 0.12824170291423798 0.11352107673883438 0.14296233654022217
495000 0.18793821334838867 0.12995998561382294 0.24591644108295441
496000 0.10775133967399597 0.076058506965637207 0.13944417238235474
497000 0.15468071401119232 0.090596809983253479 0.21876461803913116
498000 0.1316569596529007 0.092930726706981659 0.17038320004940033
499000 0.12185559421777725 0.074552670121192932 0.16915851831436157
500000 0.177156001329422 0.10726432502269745 0.24704769253730774
501000 0.14105503261089325 0.10953889042139053 0.17257116734981537
502000 0.1197577491402626 0.077508494257926941 0.16200700402259827
503000 0.15422455966472626 0.098316438496112823 0.21013268828392029
504000 0.12365411221981049 0.10069965571165085 0.14660856127738953
505000 0.1646914929151535 0.12434163689613342 0.20504134893417358
506000 0.13273920118808746 0.11132442206144333 0.154153972864151
507000 0.14896824955940247 0.089122503995895386 0.20881398022174835
508000 0.16073209047317505 0.10844022780656815 0.21302396059036255
509000 0.17805840075016022 0.092869631946086884 0.26324716210365295
510000 0.17721199989318848 0.10414283722639084 0.25028115510940552
511000 0.19397911429405212 0.12554095685482025 0.2624172568321228
512000 0.1120152622461319 0.097398184239864349 0.12663233280181885
513000 0.15748336911201477 0.087799564003944397 0.22716718912124634
514000 0.10130473971366882 0.078155823051929474 0.12445364892482758
515000 0.15299522876739502 0.10447200387716293 0.2015184611082077
516000 0.13899166882038116 0.069785274565219879 0.20819805562496185
517000 0.16001974046230316 0.090931765735149384 0.22910772264003754
518000 0.17128883302211761 0.10642383247613907 0.23615382611751556
519000 0.17130963504314423 0.09483993798494339 0.24777933955192566
520000 0.13973848521709442 0.11113747209310532 0.16833949089050293
521000 0.12092190235853195 0.11351694166660309 0.12832686305046082
522000 0.13003653287887573 0.083537764847278595 0.17653529345989227
523000 0.11111371219158173 0.05505317822098732 0.16717424988746643
524000 0.13535787165164948 0.09063451737165451 0.18008121848106384
525000 0.27167928218841553 0.24851506948471069 0.29484349489212036
526000 0.129930779337883 0.090344980359077454 0.16951657831668854
527000 0.12203620374202728 0.084204703569412231 0.15986770391464233
528000 0.17000602185726166 0.1008317694067955 0.23918028175830841
529000 0.18680593371391296 0.17328669130802155 0.20032516121864319
530000 0.12480570375919342 0.08375336229801178 0.16585804522037506
531000 0.11378967761993408 0.074155524373054504 0.15342383086681366
532000 0.10612207651138306 0.083238445222377777 0.12900570034980774
533000 0.10434499382972717 0.084832735359668732 0.12385725975036621
534000 0.10380727052688599 0.074884183704853058 0.13273036479949951
535000 0.11499710381031036 0.11109296232461929 0.11890125274658203
536000 0.16141495108604431 0.11510889977216721 0.20772100985050201
537000 0.09866148978471756 0.062163680791854858 0.13515929877758026
538000 0.11012008786201477 0.076416768133640289 0.14382340013980865
539000 0.19353170692920685 0.096501506865024567 0.29056191444396973
540000 0.11346542090177536 0.10043498873710632 0.1264958530664444
541000 0.1271536648273468 0.083974152803421021 0.17033319175243378
542000 0.1013687327504158 0.09618687629699707 0.10655058920383453
543000 0.08665059506893158 0.074122786521911621 0.099178396165370941
544000 0.10086680203676224 0.073238968849182129 0.12849463522434235
545000 0.082801729440689087 0.066438004374504089 0.099165447056293488
546000 0.12611976265907288 0.10714085400104523 0.14509865641593933
547000 0.10842569172382355 0.10048098862171173 0.11637038737535477
548000 0.12296128273010254 0.078025653958320618 0.16789691150188446
549000 0.11952921748161316 0.089945517480373383 0.14911292493343353
550000 0.10966202616691589 0.10176901519298553 0.11755504459142685
551000 0.27080821990966797 0.059879209846258163 0.48173725605010986
552000 0.13838841021060944 0.11672745645046234 0.16004936397075653
553000 0.15084214508533478 0.080975361168384552 0.22070892155170441
554000 0.14455410838127136 0.15851002931594849 0.13059817254543304
555000 0.12129773944616318 0.063085108995437622 0.17951036989688873
556000 0.12505128979682922 0.064939364790916443 0.185163214802742
557000 0.13237652182579041 0.071314878761768341 0.19343815743923187
558000 0.089073210954666138 0.068570584058761597 0.10957583039999008
559000 0.119674451649189 0.10852113366127014 0.13082776963710785
560000 0.1006983295083046 0.071235790848731995 0.1301608681678772
561000 0.1228647381067276 0.060813330113887787 0.18491613864898682
562000 0.12814611196517944 0.10519572347402573 0.15109649300575256
563000 0.13871623575687408 0.098797410726547241 0.17863506078720093
564000 0.095729932188987732 0.0843171626329422 0.10714270919561386
565000 0.21642899513244629 0.14113254845142365 0.29172545671463013
566000 0.13383457064628601 0.079965054988861084 0.18770410120487213
567000 0.10400384664535522 0.0595288947224617 0.14847880601882935
568000 0.11442190408706665 0.079938784241676331 0.14890502393245697
569000 0.2017199844121933 0.1101299524307251 0.2933100163936615
570000 0.092544414103031158 0.066473826766014099 0.11861500144004822
571000 0.12001406401395798 0.089445933699607849 0.15058219432830811
572000 0.18918859958648682 0.19219642877578735 0.18618078529834747
573000 0.096876189112663269 0.074064306914806366 0.11968807131052017
574000 0.11561751365661621 0.07355460524559021 0.15768042206764221
575000 0.12100918591022491 0.071418650448322296 0.17059971392154694
576000 0.11404689401388168 0.12301447242498398 0.10507931560277939
577000 0.084525473415851593 0.055131908506155014 0.11391904205083847
578000 0.16465064883232117 0.068243347108364105 0.26105794310569763
579000 0.10928323864936829 0.094014063477516174 0.1245524138212204
580000 0.1247074082493782 0.058289755135774612 0.19112506508827209
581000 0.116790771484375 0.093505077064037323 0.14007647335529327
582000 0.10505735874176025 0.061007805168628693 0.14910690486431122
583000 0.12336192280054092 0.1036493331193924 0.14307451248168945
584000 0.1006791889667511 0.072047486901283264 0.12931089103221893
585000 0.095017798244953156 0.071693040430545807 0.1183425560593605
586000 0.095709294080734253 0.074680648744106293 0.11673793941736221
587000 0.10514830052852631 0.075735725462436676 0.13456088304519653
588000 0.087471723556518555 0.056982599198818207 0.11796084046363831
589000 0.10563836991786957 0.075864464044570923 0.13541227579116821
590000 0.13643914461135864 0.086441017687320709 0.18643727898597717
591000 0.15087859332561493 0.06821770966053009 0.23353947699069977
592000 0.076924584805965424 0.055184740573167801 0.098664425313472748
593000 0.10419537872076035 0.058926288038492203 0.14946447312831879
594000 0.1299910843372345 0.1365734338760376 0.1234087273478508
595000 0.10978499054908752 0.071291133761405945 0.1482788473367691
596000 0.17182609438896179 0.13013625144958496 0.21351595222949982
597000 0.11409278213977814 0.10899371653795242 0.11919185519218445
598000 0.10625944286584854 0.095854170620441437 0.11666471511125565
599000 0.15329480171203613 0.1428644061088562 0.16372518241405487
600000 0.096627272665500641 0.072189860045909882 0.1210646852850914
601000 0.086138814687728882 0.065005086362361908 0.10727255046367645
602000 0.092377923429012299 0.057829070836305618 0.12692677974700928
603000 0.091634348034858704 0.068887092173099518 0.11438160389661789
604000 0.083451054990291595 0.057994265109300613 0.10890784859657288
605000 0.082918748259544373 0.052226249128580093 0.11361125111579895
606000 0.10916230082511902 0.067270509898662567 0.15105408430099487
607000 0.1212751641869545 0.056440193206071854 0.18611013889312744
608000 0.082033231854438782 0.055045749992132187 0.10902071744203568
609000 0.1507752537727356 0.13712844252586365 0.16442206501960754
610000 0.10583635419607162 0.088406741619110107 0.12326596677303314
611000 0.10905489325523376 0.068158961832523346 0.14995081722736359
612000 0.092569120228290558 0.055211368948221207 0.12992687523365021
613000 0.11332202702760696 0.082512274384498596 0.14413177967071533
614000 0.1115601435303688 0.092844069004058838 0.13027621805667877
615000 0.088318049907684326 0.057850316166877747 0.11878577619791031
616000 0.10521382093429565 0.056622214615345001 0.1538054347038269
617000 0.13260473310947418 0.086671307682991028 0.17853815853595734
618000 0.099694550037384033 0.055509082973003387 0.14388002455234528
619000 0.11596847325563431 0.089629679918289185 0.14230726659297943
620000 0.086637668311595917 0.05219510942697525 0.12108022719621658
621000 0.082478322088718414 0.054879818111658096 0.11007682234048843
622000 0.090886726975440979 0.057067811489105225 0.12470564246177673
623000 0.11450330168008804 0.071604490280151367 0.15740211308002472
624000 0.10359635204076767 0.070516914129257202 0.13667578995227814
625000 0.13244414329528809 0.067784316837787628 0.19710397720336914
626000 0.10334539413452148 0.065005943179130554 0.14168484508991241
627000 0.094937451183795929 0.057687580585479736 0.13218732178211212
628000 0.084208078682422638 0.052126448601484299 0.11628970503807068
629000 0.093390263617038727 0.062151718884706497 0.12462881207466125
630000 0.1340261697769165 0.063177831470966339 0.20487451553344727
631000 0.11551184952259064 0.11611871421337128 0.11490498483181
632000 0.098753064870834351 0.098875686526298523 0.098630450665950775
633000 0.0965743288397789 0.063738226890563965 0.12941043078899384
634000 0.10157588124275208 0.04772648960351944 0.15542526543140411
635000 0.084922626614570618 0.05684029683470726 0.11300496011972427
636000 0.1197742372751236 0.098417870700359344 0.14113061130046844
637000 0.083599641919136047 0.083321146667003632 0.083878137171268463
638000 0.091907113790512085 0.066695220768451691 0.11711901426315308
639000 0.11593597382307053 0.092113807797431946 0.13975813984870911
640000 0.094264864921569824 0.057192623615264893 0.13133710622787476
641000 0.094754792749881744 0.075402118265628815 0.11410746723413467
642000 0.0899859219789505 0.056991554796695709 0.12298029661178589
643000 0.1373913437128067 0.059863053262233734 0.21491964161396027
644000 0.10291534662246704 0.063082896173000336 0.14274778962135315
645000 0.12213323265314102 0.068037331104278564 0.17622913420200348
646000 0.092413917183876038 0.08896162360906601 0.095866210758686066
647000 0.092388756573200226 0.064931809902191162 0.11984570324420929
648000 0.10610556602478027 0.059680551290512085 0.15253058075904846
649000 0.091088563203811646 0.06782066822052002 0.11435646563768387
650000 0.081446968019008636 0.06557474285364151 0.097319193184375763
651000 0.10233233124017715 0.07721923291683197 0.12744542956352234
652000 0.11202132701873779 0.087475724518299103 0.13656692206859589
653000 0.13108746707439423 0.1180076077580452 0.14416731894016266
654000 0.080074548721313477 0.054058823734521866 0.10609027743339539
655000 0.08178982138633728 0.06358598917722702 0.099993646144866943
656000 0.088512912392616272 0.043507218360900879 0.13351860642433167
657000 0.074272356927394867 0.047803182154893875 0.10074152797460556
658000 0.075654886662960052 0.06535378098487854 0.085955992341041565
659000 0.075792722404003143 0.049254704266786575 0.10233074426651001
660000 0.068642131984233856 0.054780606180429459 0.082503661513328552
661000 0.080915361642837524 0.066083848476409912 0.095746874809265137
662000 0.077702581882476807 0.057253289967775345 0.09815187007188797
663000 0.071520589292049408 0.048914600163698196 0.094126574695110321
664000 0.0828813835978508 0.055716056376695633 0.11004670709371567
665000 0.088280677795410156 0.06601928174495697 0.11054207384586334
666000 0.11723361909389496 0.0865434929728508 0.14792375266551971
667000 0.078754603862762451 0.06151185929775238 0.095997340977191925
668000 0.10961087048053741 0.056284666061401367 0.16293707489967346
669000 0.076384693384170532 0.051062393933534622 0.10170698910951614
670000 0.09255564957857132 0.046130046248435974 0.13898125290870667
671000 0.10935720801353455 0.05500507727265358 0.16370934247970581
672000 0.094698205590248108 0.06284438818693161 0.12655201554298401
673000 0.14277204871177673 0.10812869668006897 0.1774153858423233
674000 0.081033423542976379 0.046900644898414612 0.11516620963811874
675000 0.08911210298538208 0.057209175080060959 0.1210150346159935
676000 0.077008284628391266 0.052027523517608643 0.10198904573917389
677000 0.071452707052230835 0.050887409597635269 0.092018008232116699
678000 0.11584199965000153 0.055003520101308823 0.17668047547340393
679000 0.081268399953842163 0.049134612083435059 0.11340218037366867
680000 0.084447562694549561 0.053248617798089981 0.11564651131629944
681000 0.10712228715419769 0.085683472454547882 0.12856109440326691
682000 0.10827397555112839 0.098299756646156311 0.11824819445610046
683000 0.089874215424060822 0.061370130628347397 0.11837830394506454
684000 0.078562647104263306 0.045312486588954926 0.11181281507015228
685000 0.12953463196754456 0.064358323812484741 0.19471092522144318
686000 0.067346781492233276 0.04468560591340065 0.090007953345775604
687000 0.10813754796981812 0.051375545561313629 0.164899542927742
688000 0.10680025815963745 0.050148528069257736 0.16345198452472687
689000 0.098734132945537567 0.06442570686340332 0.13304255902767181
690000 0.084852069616317749 0.060851834714412689 0.10885231196880341
691000 0.073434635996818542 0.045438963919878006 0.10143030434846878
692000 0.088660553097724915 0.060857031494379044 0.11646407097578049
693000 0.089788131415843964 0.044858846813440323 0.1347174197435379
694000 0.081619605422019958 0.04530026763677597 0.11793893575668335
695000 0.079012177884578705 0.055069442838430405 0.1029549166560173
696000 0.091342918574810028 0.048218358308076859 0.1344674825668335
697000 0.08442128449678421 0.068473413586616516 0.1003691554069519
698000 0.078944504261016846 0.062369383871555328 0.095519624650478363
699000 0.16712969541549683 0.05283607542514801 0.28142330050468445
700000 0.08032052218914032 0.056593749672174454 0.10404729843139648
701000 0.08322492241859436 0.063860386610031128 0.102589450776577
702000 0.10278336703777313 0.051061134785413742 0.15450559556484222
703000 0.091802805662155151 0.090127155184745789 0.093478448688983917
704000 0.10670255124568939 0.077427752315998077 0.13597734272480011
705000 0.077208183705806732 0.053396809846162796 0.10101955384016037
706000 0.068176344037055969 0.047278784215450287 0.089073911309242249
707000 0.078150331974029541 0.062282398343086243 0.094018265604972839
708000 0.081675313413143158 0.07825392484664917 0.085096701979637146
709000 0.10042682290077209 0.079439342021942139 0.12141431123018265
710000 0.092007309198379517 0.068231403827667236 0.1157832145690918
711000 0.096811339259147644 0.070704460144042969 0.12291821092367172
712000 0.083780691027641296 0.056457303464412689 0.11110407114028931
713000 0.073007434606552124 0.050744801759719849 0.095270060002803802
714000 0.081883899867534637 0.051070500165224075 0.1126972958445549
715000 0.079031199216842651 0.049685049802064896 0.10837734490633011
716000 0.08597293496131897 0.044068239629268646 0.1278776228427887
717000 0.087393157184123993 0.047929052263498306 0.12685726583003998
718000 0.078626260161399841 0.059569377452135086 0.097683139145374298
719000 0.074768319725990295 0.047286614775657654 0.10225003212690353
720000 0.075663149356842041 0.056261301040649414 0.095064997673034668
721000 0.078995972871780396 0.054828494787216187 0.10316344350576401
722000 0.094811424612998962 0.078959427773952484 0.11066341400146484
723000 0.095288828015327454 0.055363427847623825 0.13521422445774078
724000 0.078835278749465942 0.051979225128889084 0.1056913360953331
725000 0.075130291283130646 0.055378485471010208 0.094882100820541382
726000 0.085029885172843933 0.06033819168806076 0.1097215861082077
727000 0.07499086856842041 0.063406094908714294 0.086575649678707123
728000 0.13785648345947266 0.10681367665529251 0.1688992828130722
729000 0.080535411834716797 0.051009748131036758 0.11006107926368713
730000 0.076813586056232452 0.049441911280155182 0.10418526083230972
731000 0.097955942153930664 0.094178341329097748 0.10173354297876358
732000 0.14880217611789703 0.056041937321424484 0.24156241118907928
733000 0.080468758940696716 0.064853668212890625 0.096083842217922211
734000 0.080005131661891937 0.057575803250074387 0.10243445634841919
735000 0.084389910101890564 0.045970059931278229 0.1228097602725029
736000 0.07794402539730072 0.048950951546430588 0.10693709552288055
737000 0.068171471357345581 0.045173715800046921 0.091169223189353943
738000 0.073597364127635956 0.041886668652296066 0.10530805587768555
739000 0.083481132984161377 0.054042186588048935 0.11292008310556412
740000 0.12682037055492401 0.14900895953178406 0.10463178157806396
741000 0.070645488798618317 0.056859444826841354 0.08443152904510498
742000 0.093548327684402466 0.047408927232027054 0.13968773186206818
743000 0.0718265101313591 0.060279790312051773 0.083373226225376129
744000 0.076402217149734497 0.041470970958471298 0.1113334596157074
745000 0.083356514573097229 0.064789876341819763 0.10192316025495529
746000 0.086016349494457245 0.04797058179974556 0.12406211346387863
747000 0.10286961495876312 0.063910640776157379 0.14182858169078827
748000 0.071124568581581116 0.041399091482162476 0.10085005313158035
749000 0.077839702367782593 0.047879233956336975 0.10780017077922821
750000 0.074347727000713348 0.040659822523593903 0.10803563147783279
751000 0.074659690260887146 0.053210385143756866 0.096109002828598022
752000 0.098723836243152618 0.052817195653915405 0.14463047683238983
753000 0.082047507166862488 0.048603620380163193 0.11549139022827148
754000 0.084383390843868256 0.043369311839342117 0.12539747357368469
755000 0.14101511240005493 0.044191386550664902 0.23783883452415466
756000 0.087933853268623352 0.070411153137683868 0.10545655339956284
757000 0.069753900170326233 0.0617680624127388 0.077739745378494263
758000 0.084474772214889526 0.067368201911449432 0.10158134251832962
759000 0.063302256166934967 0.048132415860891342 0.07847210019826889
760000 0.10313618183135986 0.064665891230106354 0.14160646498203278
761000 0.074291698634624481 0.057787969708442688 0.090795427560806274
762000 0.089027136564254761 0.070362187922000885 0.10769208520650864
763000 0.064992964267730713 0.038373135030269623 0.091612793505191803
764000 0.069935351610183716 0.055571272969245911 0.084299430251121521
765000 0.073115319013595581 0.051310043781995773 0.09492059051990509
766000 0.083526641130447388 0.058728601783514023 0.10832467675209045
767000 0.067249201238155365 0.055365797132253647 0.079132601618766785
768000 0.078745268285274506 0.079868361353874207 0.077622175216674805
769000 0.063681580126285553 0.046534087508916855 0.080829069018363953
770000 0.072114467620849609 0.049447145313024521 0.094781793653964996
771000 0.081076487898826599 0.053351238369941711 0.10880173742771149
772000 0.065051279962062836 0.050514671951532364 0.079587891697883606
773000 0.10373216867446899 0.052297599613666534 0.15516673028469086
774000 0.082086384296417236 0.054057527333498001 0.11011523753404617
775000 0.09328470379114151 0.061493564397096634 0.12507584691047668
776000 0.064774796366691589 0.048635236918926239 0.08091435581445694
777000 0.091960541903972626 0.054409962147474289 0.12951111793518066
778000 0.074531152844429016 0.059842213988304138 0.089220084249973297
779000 0.068798013031482697 0.053482253104448318 0.084113769233226776
780000 0.072815060615539551 0.07425689697265625 0.071373231709003448
781000 0.11024090647697449 0.10330373793840408 0.11717806756496429
782000 0.088160991668701172 0.061149105429649353 0.11517288535833359
783000 0.070550873875617981 0.051925357431173325 0.089176394045352936
784000 0.08026905357837677 0.073901459574699402 0.086636655032634735
785000 0.062127694487571716 0.0420181043446064 0.082237288355827332
786000 0.076575420796871185 0.048018272966146469 0.1051325723528862
787000 0.077634595334529877 0.074561282992362976 0.080707907676696777
788000 0.069039337337017059 0.057295020669698715 0.080783657729625702
789000 0.059549041092395782 0.040787100791931152 0.078310981392860413
790000 0.071850165724754333 0.045330286026000977 0.09837004542350769
791000 0.068339399993419647 0.050796341150999069 0.085882462561130524
792000 0.08480825275182724 0.039987798780202866 0.12962870299816132
793000 0.068293467164039612 0.049592867493629456 0.086994074285030365
794000 0.064959406852722168 0.048359468579292297 0.081559337675571442
795000 0.077549248933792114 0.048518206924200058 0.10658028721809387
796000 0.080140739679336548 0.083914697170257568 0.076366782188415527
797000 0.079586587846279144 0.060129452496767044 0.099043726921081543
798000 0.072343394160270691 0.042362011969089508 0.10232477635145187
799000 0.070181861519813538 0.051793552935123444 0.088570170104503632
800000 0.080129459500312805 0.045580245554447174 0.11467866599559784


==> figuras/perdidas_adjuntos_validacion.dat <==
step total w z
1 593.59676106250004 444.13666037500002 743.05686175000005
2000 22.763724849609375 22.746768781250001 22.780680917968748
4000 11.491985796874999 13.2377834609375 9.7461881328125006
6000 14.228449854980468 13.884856703124999 14.572043006835937
8000 6.5865574814453129 5.1232242382812503 8.0498907246093747
10000 4.8698460922851563 5.2382286289062501 4.5014635556640625
12000 4.2077310610351564 4.0920830610351562 4.3233790610351566
14000 5.6208932224121098 3.3308502983398438 7.9109361464843753
16000 5.1722195004882812 4.1201241572265621 6.2243148437500002
18000 5.2706363022460936 6.4068448818359371 4.13442772265625
20000 2.9996137189941408 2.8633978510742186 3.1358295869140624
22000 3.0028542363281252 3.2253729804687499 2.7803354921875001
24000 2.8587943200683594 2.2228700620117188 3.4947185781250001
26000 3.1015661328125002 3.376972767089844 2.8261594985351564
28000 2.9309944360351561 2.6789976845703123 3.1829911874999999
30000 2.1707521696777343 2.7709697314453123 1.5705346079101563
32000 2.0838357680664061 2.1382741701660155 2.0293973659667968
34000 2.6315468740234378 2.5761515664062502 2.6869421816406249
36000 1.8849138166503905 1.9387508649902343 1.8310767683105469
38000 3.7591009704589844 2.8420103969726562 4.6761915439453121
40000 2.1328896616210939 1.5169778212890626 2.7488015019531251
42000 2.0653862653808592 2.0056943652343748 2.1250781655273436
44000 1.5465222096557616 1.7944332913818359 1.2986111279296875
46000 2.6207729904174801 2.1655998109130858 3.0759461699218749
48000 1.2351722369384766 1.0515416843261718 1.4188027895507813
50000 3.9913691608886719 3.3578753085937501 4.6248630131835942
52000 1.0914281323242188 0.96283326220703125 1.2200230024414063
54000 1.7052995333862304 1.0651368543701172 2.3454622124023436
56000 1.4303312233276366 1.5462253125000001 1.3144371341552734
58000 1.2768877557678222 1.1442501697387695 1.4095253417968749
60000 2.0622908709716796 2.4501644838867187 1.6744172580566405
62000 1.128303233154297 1.1087224272460938 1.1478840390625
64000 1.201381112854004 0.91405485217285154 1.4887073735351561
66000 1.3644084635009766 1.0570165803222655 1.6718003466796876
68000 1.7419131668090819 1.1261235406494141 2.35770279296875
70000 1.1608759111022948 0.80312045452880865 1.5186313676757812
72000 1.0418432008666991 1.1201952889404296 0.96349111279296873
74000 1.4797988237304687 0.87855166259765627 2.0810459848632812
76000 1.3454929914550782 1.2954047143554688 1.3955812685546876
78000 1.0781901819458009 0.73406761291503908 1.4223127509765625
80000 1.1323155792236328 1.1754000749511719 1.0892310834960937
82000 1.1849488049926757 0.87747548571777345 1.4924221242675781
84000 1.0782785735473632 0.92133313037109377 1.2352240167236328
86000 1.118418162475586 0.72687546801757807 1.5099608569335938
88000 1.8398720593872071 0.95790099328613276 2.7218431254882813
90000 1.021559012451172 0.73680688574218745 1.3063111391601563
92000 1.2093001417236329 0.75287703222656255 1.6657232512207032
94000 0.80440982031250008 0.73545593774414064 0.8733637028808594
96000 1.0780459007568359 0.87782117675781246 1.2782706247558593
98000 1.0462089500732421 0.91369495654296873 1.1787229436035156
100000 0.75403368072509769 0.77773511376953131 0.73033224768066407
102000 1.037844 0.67759571459960932 1.3980922854003905
104000 1.1668441052856444 0.69423777856445312 1.6394504320068359
106000 0.89977641503906247 0.60518642236328124 1.1943664077148437
108000 0.81968711001586914 0.74962149530029298 0.88975272473144529
110000 0.87593408044433585 0.74952440551757815 1.0023437553710937
112000 0.91128939630126959 0.87350774328613279 0.94907104931640629
114000 0.74164463357543942 0.70896642846679692 0.77432283868408203
116000 0.94668143383789061 0.97171276928710937 0.92165009838867185
118000 1.021530140991211 0.75791840600585936 1.2851418759765625
120000 0.85695233511352542 0.65859558306884769 1.0553090871582032
122000 0.78337100724792474 0.59923221469116206 0.96750979980468754
124000 0.97128263879394539 0.89910107641601567 1.0434642011718751
126000 0.69552872515869146 0.69158601306152345 0.69947143725585936
128000 1.2623544487304688 0.98743428247070308 1.5372746149902343
130000 0.60063726876831058 0.52968122198486323 0.67159331555175783
132000 0.97642321166992185 1.1902876057128906 0.7625588176269531
134000 1.416044377807617 1.454863095703125 1.3772256599121093
136000 1.0735706288452147 1.3230140151367187 0.82412724255371095
138000 0.7195913410797119 0.66567601779174801 0.77350666436767579
140000 0.62201315753173825 0.49640638183593749 0.74761993322753906
142000 0.69353627102661131 0.6031088587036133 0.78396368334960942
144000 0.60566941390991214 0.53922277362060544 0.67211605419921872
146000 0.7740775730285645 0.6717964956665039 0.87635865039062499
148000 0.68056997746276848 0.6466580302429199 0.71448192468261718
150000 0.57161534402465819 0.58050194635009766 0.56272874169921872
152000 0.70290445776367183 0.57317975439453128 0.83262916113281249
154000 0.60153475868225104 0.53045515042114255 0.67261436694335941
156000 0.75041025367736813 0.55222787576293941 0.94859263159179685
158000 0.62273733538818354 0.55970563635253912 0.68576903442382808
160000 0.73054453819274912 0.50933355490112309 0.95175552148437503
162000 0.56046024139404294 0.52025362878417969 0.60066685400390629
164000 0.65509520202636717 0.63866627752685545 0.67152412652587889
166000 0.77595652297973627 0.98484034619140626 0.5670726997680664
168000 0.66739300979614258 0.82987193981933594 0.50491407977294922
170000 0.65534883419799805 0.4860072809448242 0.82469038745117185
172000 0.60381794305419922 0.52098460583496098 0.68665128027343747
174000 0.93682289230346683 0.54159115118408208 1.3320546334228516
176000 0.56759112277221679 0.6653223386230469 0.46985990692138674
178000 0.67112882583618161 0.58847159216308598 0.75378605950927735
180000 0.59480147161865238 0.57523424340820317 0.61436869982910158
182000 0.75575080810546869 0.70833640087890626 0.80316521533203122
184000 0.49685597375488283 0.52014018554687502 0.47357176196289064
186000 0.50788979312133786 0.4675600333251953 0.54821955291748048
188000 0.62603646618652342 0.53673324633789066 0.7153396860351563
190000 0.55423206086730958 0.47031698934936522 0.63814713238525389
192000 0.88376595129394531 0.7886566713867188 0.97887523120117192
194000 0.6920557016143799 0.49851023745727541 0.8856011657714844
196000 0.70568918457031249 0.5673711154785156 0.84400725366210938
198000 0.60997343572998042 0.52707209979248049 0.69287477166748046
200000 0.99322924694824222 0.57964137036132812 1.4068171235351563
202000 0.63616983789062509 0.5951610445556641 0.67717863122558597
204000 0.80812777481079101 0.52955927764892574 1.0866962719726563
206000 0.52925206869506836 0.5823686606445313 0.47613547674560547
208000 0.68520459298706049 0.49161571813964844 0.87879346783447265
210000 0.47796905206298823 0.41601091345214841 0.53992719067382811
212000 0.49241999993896485 0.50236852624511719 0.48247147363281251
214000 0.49860126678466798 0.5348748402099609 0.46232769335937501
216000 0.6961939899902343 0.73185975866699216 0.66052822131347655
218000 0.5873159593200683 0.60119096185302734 0.57344095678710938
220000 0.47030732240295414 0.40564718051147464 0.53496746429443365
222000 0.46640059378051757 0.40598149859619143 0.52681968896484377
224000 0.73679511834716793 0.90512927954101563 0.56846095715332035
226000 0.51870711015319826 0.5501544164733887 0.48725980383300782
228000 0.48530417614746091 0.5559166860351562 0.41469166625976561
230000 0.67749748431396484 0.72106988598632815 0.63392508264160152
232000 0.67700196691894532 0.6326603299560547 0.72134360388183594
234000 0.55337132777404785 0.57122809561157228 0.53551455993652342
236000 0.67096580479431156 0.49028088742065429 0.85165072216796878
238000 0.65290441833496093 0.47741827685546873 0.82839055981445309
240000 0.62794479531860348 0.66181174096679685 0.59407784967041011
242000 0.48339069262695311 0.50065970281982419 0.46612168243408203
244000 0.58432367388916018 0.44706494580078127 0.72158240197753909
246000 0.56998549833679202 0.74459846664428708 0.3953725300292969
248000 0.50289451861572265 0.54489421594238285 0.46089482128906251
250000 0.52755218620300293 0.52394487222290043 0.53115950018310543
252000 0.49826915219116208 0.52420770190429689 0.47233060247802733
254000 0.57203724268341061 0.47098558485412595 0.67308890051269532
256000 0.53068887033081058 0.4961043168334961 0.56527342382812495
258000 0.44546859500122071 0.4374029055175781 0.45353428448486327
260000 0.70360289208984372 0.52300717578125 0.88419860839843745
262000 1.0470456109619142 0.63349358227539065 1.4605976396484375
264000 0.48528856118774416 0.5298713911132813 0.44070573126220702
266000 0.43805719972229007 0.43668083584594725 0.43943356359863284
268000 0.5209009382324219 0.50819457183837891 0.53360730462646488
270000 0.52209000292968755 0.44189257165527346 0.60228743420410158
272000 0.47645463439941405 0.52015266455078124 0.43275660424804685
274000 0.36707244104003911 0.39642109197998049 0.33772379010009768
276000 0.4331994058227539 0.50573952612304685 0.36065928552246096
278000 0.44399242221069335 0.39767543060302735 0.49030941381835935
280000 0.59414312347412113 0.53330385278320314 0.65498239416503912
282000 0.46421280757141115 0.43520297750854492 0.49322263763427732
284000 0.41543166970825196 0.46220610778808596 0.36865723162841796
286000 0.46092835223388673 0.48776980456542968 0.43408689990234373
288000 0.41414021504211429 0.39665297763061524 0.43162745245361328
290000 0.44216583584594726 0.48518209796142581 0.39914957373046878
292000 0.40365603940582273 0.37928887971496583 0.42802319909667969
294000 0.48554318545532227 0.39577422442626953 0.57531214648437501
296000 0.55069473913574218 0.50741748474121096 0.59397199353027341
298000 0.44790415917968751 0.45670404431152345 0.43910427404785157
300000 0.45773251879882815 0.43660748522949216 0.47885755236816407
302000 0.45215031001281736 0.38142237826538083 0.52287824176025388
304000 0.39877437966918949 0.36348361444091798 0.43406514489746095
306000 0.46330846904754641 0.40778675047302249 0.51883018762207034
308000 0.5809674319610596 0.53033176736450194 0.63160309655761715
310000 0.47379354129028317 0.52352002526855468 0.42406705731201172
312000 0.45696094714355473 0.48665553521728516 0.42726635906982424
314000 0.45783987542724613 0.38574429565429685 0.52993545520019536
316000 0.45105890739440918 0.37085066464233396 0.5312671501464844
318000 0.36286812304687499 0.36980566180419921 0.35593058428955077
320000 0.52843495632934567 0.42445280297851562 0.63241710968017573
322000 0.53037473387145995 0.39078265042114257 0.66996681732177732
324000 0.48611165548706053 0.35343556951904298 0.61878774145507809
326000 0.84148034214019773 0.40474408076477053 1.278216603515625
328000 0.36839228500366211 0.37718290887451172 0.3596016611328125
330000 0.42186304214477544 0.34508384637451173 0.49864223791503909
332000 0.44718465319824219 0.37124450891113281 0.52312479748535157
334000 0.41687411691284182 0.49112632995605471 0.34262190386962893
336000 0.66408122677612302 0.41137768341064451 0.91678477014160153
338000 0.45706513697814943 0.32727859536743165 0.58685167858886722
340000 0.44095891608428955 0.42428479347229003 0.45763303869628907
342000 0.39834590144348148 0.3879476467590332 0.40874415612792969
344000 0.34641073473358153 0.38607977549743655 0.30674169396972656
346000 0.365841530456543 0.38787734851074218 0.34380571240234375
348000 0.35145447103881833 0.39377905627441406 0.30912988580322265
350000 0.42525952993011473 0.39272319242858889 0.45779586743164064
352000 0.37789938970947268 0.34924552624511718 0.40655325317382812
354000 0.51926695196533201 0.40324083001708982 0.63529307391357426
356000 0.57528623527526856 0.46798836801147459 0.68258410253906254
358000 0.37052110250854497 0.36466704986572268 0.37637515515136721
360000 0.37028920210266114 0.35753674630737303 0.38304165789794919
362000 0.4060394417266846 0.40056101113891601 0.41151787231445314
364000 0.38822922433471679 0.34129556903076169 0.4351628796386719
366000 0.47245514904785157 0.39573498297119142 0.54917531512451168
368000 0.34404921318054199 0.33844547665405272 0.34965294970703126
370000 0.35937835523605344 0.31914859072113039 0.39960811975097654
372000 0.3817680374984741 0.42363657829284668 0.33989949670410158
374000 0.38058026383209231 0.38010986128234864 0.38105066638183593
376000 0.40474489645385742 0.35904421588134766 0.45044557702636717
378000 0.33785703287506103 0.33387152278137205 0.34184254296875
380000 0.66675585269165039 0.35737716595458985 0.97613453942871098
382000 0.38744974755859374 0.34820667010498046 0.42669282501220701
384000 0.48472094110870362 0.3244959533843994 0.64494592883300783
386000 0.41814163311767577 0.42550358166503904 0.4107796845703125
388000 0.37090848797607423 0.39906495697021482 0.34275201898193358
390000 0.36170816436767583 0.39984197998046878 0.32357434875488283
392000 0.32332069837188726 0.31053740031433108 0.33610399642944339
394000 0.36822984318542484 0.37481205160522463 0.361647634765625
396000 0.42516815063476565 0.40304126599121093 0.44729503527832032
398000 0.40404888308715819 0.34541449548339842 0.46268327069091797
400000 0.52518718284606936 0.48336249990844726 0.56701186578369145
402000 0.49618643673706053 0.41843032580566408 0.57394254766845698
404000 0.34130036816406251 0.33969805938720704 0.34290267694091797
406000 0.31537388529968263 0.3173601117553711 0.31338765884399417
408000 0.29782297079467773 0.3148704758300781 0.28077546575927737
410000 0.4555779692382812 0.39727581762695313 0.51388012084960932
412000 0.29680390203857421 0.29083577673339844 0.30277202734375003
414000 0.38175918267822262 0.31631137966918943 0.44720698568725586
416000 0.3326336379547119 0.32375719808959963 0.34151007781982423
418000 0.33468070227813718 0.34492239967346189 0.32443900488281252
420000 0.36541232289886472 0.37244178953552248 0.35838285626220701
422000 0.57296207141113276 0.34721634350585939 0.79870779931640623
424000 0.31645127589035038 0.30188719786834717 0.33101535391235354
426000 0.34701917918395997 0.34599163583374021 0.34804672253417968
428000 0.33218383430480958 0.3801759536437988 0.2841917149658203
430000 0.31828785575866703 0.33415243978881837 0.30242327172851563
432000 0.34295232624816896 0.37988086706542967 0.30602378543090819
434000 0.33381540144348143 0.30864378665161135 0.35898701623535156
436000 0.31980520065307616 0.30378102822875974 0.33582937307739258
438000 0.41169468984985352 0.38192231738281252 0.44146706231689453
440000 0.30266943083190917 0.31580733087158203 0.28953153079223631
442000 0.32567136367416383 0.28300965636444092 0.36833307098388673
444000 0.39044219625854493 0.43295965997314451 0.34792473254394529
446000 0.30037648129272465 0.32600362890625001 0.27474933367919924
448000 0.3149638685684204 0.28899172492980957 0.34093601220703124
450000 0.32725055633544919 0.3329139500732422 0.32158716259765624
452000 0.28697086082458495 0.29255387954711914 0.28138784210205076
454000 0.30787066065979002 0.32540624206542967 0.29033507925415036
456000 0.31434008949279785 0.29126456381225585 0.33741561517333984
458000 0.30953657290649417 0.31801376715087892 0.30105937866210936
460000 0.35140834442138669 0.3245261998901367 0.37829048895263673
462000 0.27512502630615232 0.29813917129516604 0.25211088131713866
464000 0.34740082063293454 0.33116185235595702 0.36363978890991211
466000 0.39867646121215816 0.46109254479980466 0.33626037762451172
468000 0.31267656970214841 0.31622745401000979 0.30912568539428709
470000 0.35726186262512205 0.29329060934448242 0.42123311590576173
472000 0.26500480821228029 0.29957359536743167 0.2304360210571289
474000 0.32052754973602293 0.28146782585144042 0.3595872736206055
476000 0.36155226577758792 0.27641505010986328 0.44668948144531251
478000 0.33398091969299315 0.28093296875000001 0.38702887063598634
480000 0.39443134463500973 0.47895932391357421 0.3099033653564453
482000 0.31234288600158688 0.29623617633056643 0.3284495956726074
484000 0.28130917694091795 0.28715037475585936 0.27546797912597654
486000 0.27141410841369629 0.28181352047729491 0.26101469635009766
488000 0.30284373901748657 0.28940503022003172 0.31628244781494141
490000 0.2686181313934326 0.29255266012573244 0.24468360266113282
492000 0.29838517363739014 0.27054250431823729 0.32622784295654295
494000 0.26552309800720214 0.29175708413696289 0.2392891118774414
496000 0.25691765524291993 0.27110254660034178 0.24273276388549805
498000 0.25935066513824462 0.27076424690246581 0.24793708337402343
500000 0.30115200804901121 0.28619001036071778 0.31611400573730469
502000 0.28765165136718751 0.30774784951782225 0.26755545321655272
504000 0.29731297232055665 0.28679613342285154 0.3078298112182617
506000 0.27852603173828128 0.31753650967407226 0.23951555380249023
508000 0.30761783036804202 0.30897069082641604 0.30626496990966795
510000 0.32674603791809087 0.2889244619445801 0.36456761389160158
512000 0.30825130940246581 0.37652790219116211 0.23997471661376954
514000 0.30876680612182617 0.26969011758422851 0.34784349465942382
516000 0.29635529916381836 0.29474318048095705 0.29796741784667968
518000 0.29855023933410646 0.27231062362670899 0.32478985504150393
520000 0.2887754200439453 0.26309604821777344 0.31445479187011721
522000 0.25730870216369628 0.28527190164184568 0.22934550268554688
524000 0.29390456684875488 0.28599771548461916 0.30181141821289065
526000 0.27898785815429683 0.28697333682250975 0.27100237948608397
528000 0.36189601303100583 0.29045495941162108 0.43333706665039062
530000 0.26724985742568974 0.25225136780548096 0.28224834704589846
532000 0.24534801153564451 0.24761111090087889 0.24308491217041014
534000 0.27280646351623533 0.27378714913940427 0.27182577789306639
536000 0.33308380695343021 0.32852996171569826 0.3376376521911621
538000 0.26927803963470459 0.27474325114440917 0.26381282812500001
540000 0.26267803692626951 0.26214811767578122 0.2632079561767578
542000 0.24876513677978515 0.26043636968994138 0.23709390386962892
544000 0.31101652552795411 0.37574598284912109 0.24628706820678711
546000 0.27024800045776365 0.27693596041870117 0.26356004049682619
548000 0.27392995739746095 0.26776493536376955 0.28009497943115236
550000 0.3000450291442871 0.30078086572265628 0.29930919256591798
552000 0.26097827447509769 0.28883163543701174 0.2331249135131836
554000 0.27445979609680177 0.28456392959594728 0.26435566259765625
556000 0.27045809130859377 0.30696046838378904 0.23395571423339845
558000 0.23859834845733641 0.26751464067077635 0.20968205624389649
560000 0.259990697303772 0.25210793437194823 0.26787346023559572
562000 0.26647947863769528 0.29571296618652343 0.23724599108886718
564000 0.25451815934753419 0.25711463278198243 0.25192168591308595
566000 0.27938200302505495 0.2544183688735962 0.30434563717651369
568000 0.24804551551818849 0.24212043099975586 0.25397060003662109
570000 0.25817549916458127 0.24541953421783447 0.27093146411132812
572000 0.3482918082885742 0.34292263586425781 0.35366098071289065
574000 0.24485478231811522 0.25027545343017576 0.23943411120605468
576000 0.23329380877685546 0.25943514736938478 0.20715247018432617
578000 0.23482137728118896 0.25092041893005373 0.21872233563232421
580000 0.27507334359741209 0.28773444836425782 0.26241223883056641
582000 0.24926162261962892 0.24469941806030274 0.25382382717895507
584000 0.23898093631362916 0.24036771363067627 0.23759415899658204
586000 0.24655025572967532 0.27496636936950686 0.21813414208984375
588000 0.25654370109558106 0.25272528952026369 0.26036211267089843
590000 0.30058894297027583 0.25530648158264158 0.34587140435791014
592000 0.26581433738327026 0.23353563149261475 0.29809304327392577
594000 0.24786207513427735 0.2761599422607422 0.21956420800781251
596000 0.32208706527709963 0.42176347180175783 0.2224106587524414
598000 0.24183829436492921 0.27846282987976073 0.20521375885009766
600000 0.25380396632385255 0.28526916818237302 0.22233876446533204
602000 0.25427642650604249 0.23683990251159667 0.27171295050048827
604000 0.23833693482971191 0.26773475814819336 0.20893911151123046
606000 0.24064241310119627 0.24146653567504883 0.23981829052734374
608000 0.26396977881622319 0.25173749922180177 0.27620205841064455
610000 0.22947713247680662 0.24123199996948241 0.21772226498413086
612000 0.21513101498413084 0.22717979364013671 0.203082236328125
614000 0.22739090407180787 0.23743175150299073 0.21735005664062501
616000 0.24154035622406006 0.23132015544128418 0.25176055700683592
618000 0.22921195518493653 0.23570274246215819 0.22272116790771485
620000 0.24108216009521483 0.25449915332031248 0.22766516687011717
622000 0.2568259164886475 0.25402638839721681 0.25962544458007814
624000 0.23337588774108886 0.24291292810058593 0.22383884738159179
626000 0.25681859459686279 0.25280418315124514 0.26083300604248044
628000 0.23889490989685058 0.27227143588256836 0.20551838391113281
630000 0.2780338242340088 0.253854953125 0.30221269534301759
632000 0.23448848737335204 0.26046452259826658 0.2085124521484375
634000 0.22939008041381836 0.23697248037719726 0.22180768045043944
636000 0.22482144875335694 0.22254513523864747 0.22709776226806641
638000 0.21415542620849609 0.23408115844726562 0.19422969396972656
640000 0.23953213097381593 0.25860555470275881 0.22045870724487304
642000 0.23119842970275878 0.24994043261718751 0.21245642678833007
644000 0.25864103199768063 0.26681767022705077 0.25046439376831053
646000 0.23436401428222658 0.27873970822143557 0.18998832034301757
648000 0.23413362693405151 0.25234640380096435 0.21592085006713868
650000 0.21674731038284301 0.23327622531890868 0.20021839544677733
652000 0.21143232854843141 0.22613250841522217 0.19673214868164063
654000 0.21129675231170653 0.22665110984802245 0.19594239477539063
656000 0.21332247425842285 0.22905341915893554 0.19759152935791016
658000 0.20587640984344482 0.22321499113464355 0.1885378285522461
660000 0.2275478433532715 0.21882889474487305 0.23626679196166991
662000 0.23925408981323243 0.26035421572875977 0.21815396389770508
664000 0.23017302888870239 0.23529072068023682 0.22505533709716796
666000 0.24777397389984129 0.25081435435485838 0.24473359344482423
668000 0.22105696300888061 0.23115538018035889 0.21095854583740234
670000 0.20819889411163331 0.23299013037109376 0.18340765785217286
672000 0.20469685703277588 0.21076215306091309 0.19863156100463866
674000 0.20784259046173098 0.21177167466735841 0.20391350625610352
676000 0.25510979263305666 0.22901894940185547 0.28120063586425781
678000 0.27839695508956908 0.22108343227386473 0.33571047790527342
680000 0.22408732711029053 0.21063930613708495 0.23753534808349611
682000 0.22007608383941651 0.2497513734893799 0.19040079418945313
684000 0.24538458543014527 0.21463156175994874 0.2761376091003418
686000 0.22507921874237063 0.26578975042724612 0.18436868705749512
688000 0.24362553915405274 0.24594931420898439 0.2413017640991211
690000 0.21462037760162356 0.23205917790222169 0.1971815773010254
692000 0.20726050859832762 0.21934447792053222 0.19517653927612305
694000 0.20210859436035156 0.21051531063842774 0.1937018780822754
696000 0.21066313665008546 0.20757393626403808 0.21375233703613281
698000 0.21278290428924562 0.21749141548156739 0.20807439309692383
700000 0.20542190279006955 0.22564254319000243 0.18520126239013671
702000 0.20081679920196532 0.21742185780334472 0.18421174060058593
704000 0.21057960652160645 0.23665138110351563 0.18450783193969728
706000 0.22114587145996095 0.2101953579711914 0.23209638494873047
708000 0.19432555657958983 0.21921080682373048 0.16944030633544921
710000 0.22608445273208619 0.23390626615142823 0.21826263931274414
712000 0.19942357655334472 0.22227747656249999 0.17656967654418945
714000 0.24457564643859864 0.23261697091674804 0.25653432196044923
716000 0.19502702226257324 0.20200339172363282 0.18805065280151367
718000 0.21396191725158692 0.24247814642333984 0.185445688079834
720000 0.20769845372772217 0.22905101982116699 0.18634588763427734
722000 0.20380978535461425 0.23763243646240234 0.16998713424682618
724000 0.20701660914230346 0.21220727477264403 0.2018259435119629
726000 0.19553358374404906 0.2230538617324829 0.16801330575561524
728000 0.20881709211730959 0.23456087197875977 0.18307331225585938
730000 0.19675764176940919 0.20420007553100586 0.18931520800781251
732000 0.32828894186401369 0.2335849119567871 0.42299297177124023
734000 0.20944371794128419 0.23074939105224609 0.18813804483032226
736000 0.20030812985610963 0.22500770482635499 0.17560855488586427
738000 0.19816801921844482 0.20875744779968261 0.18757859063720703
740000 0.22209736723327636 0.25357247741699218 0.19062225704956054
742000 0.22274177468490602 0.21498925292205812 0.2304942964477539
744000 0.19679186198806764 0.21176684183502198 0.18181688214111327
746000 0.19097864270019532 0.20448897714233399 0.17746830825805665
748000 0.19716196426391602 0.2099201584777832 0.18440377005004882
750000 0.19895735393905639 0.21399873213958739 0.18391597573852539
752000 0.22223088321304321 0.21911673407745361 0.22534503234863282
754000 0.21654990560531617 0.21307944451141358 0.22002036669921876
756000 0.19404451332855227 0.20601471748352052 0.182074309173584
758000 0.20599825745391848 0.21674400538635255 0.19525250952148437
760000 0.23956008905792237 0.26261001332092287 0.21651016479492188
762000 0.20558566725921629 0.2349431643371582 0.1762281701812744
764000 0.20565011705017089 0.23847339804077147 0.1728268360595703
766000 0.20541713412094115 0.20953690538787842 0.2012973628540039
768000 0.20162413954162597 0.2081911424255371 0.19505713665771485
770000 0.18995295177459715 0.20086625703430175 0.17903964651489257
772000 0.19595314762115479 0.2205900497894287 0.17131624545288085
774000 0.18399745349884034 0.20899900785827638 0.15899589913940429
776000 0.18086904463195802 0.19650483456420897 0.16523325469970704
778000 0.20291927555084227 0.21796206980895996 0.18787648129272461
780000 0.18681142234802245 0.19918442630004882 0.17443841839599608
782000 0.19907368011474608 0.22346160131835938 0.1746857589111328
784000 0.19061213844299316 0.21202735818481444 0.16919691870117187
786000 0.20231900411224363 0.20153774754333495 0.20310026068115233
788000 0.1953195005493164 0.20285698638916017 0.18778201470947264
790000 0.2036856171951294 0.21759767497253418 0.18977355941772461
792000 0.2127967638835907 0.19474090035629271 0.23085262741088866
794000 0.19544734202575681 0.20755108428955077 0.18334359976196288
796000 0.19449122912597655 0.21119564266967775 0.17778681558227538
798000 0.19394072596740725 0.20991715121459961 0.17796430072021485
800000 0.19266270825958251 0.21104083195495604 0.17428458456420898


==> figuras/perdidas_controles_entrenamiento.dat <==
step total C S
1 0.48621872067451477 0.38414943218231201 0.58828800916671753
1000 0.034098025411367416 0.041762296110391617 0.026433756574988365
2000 0.02831118181347847 0.034083377569913864 0.022538984194397926
3000 0.022985365241765976 0.029603760689496994 0.016366971656680107
4000 0.022958647459745407 0.026046419516205788 0.019870873540639877
5000 0.017938153818249702 0.022130422294139862 0.013745885342359543
6000 0.016793690621852875 0.020105153322219849 0.013482226990163326
7000 0.015432702377438545 0.018282739445567131 0.012582664377987385
8000 0.014571425504982471 0.016092585399746895 0.013050265610218048
9000 0.014253722503781319 0.016136078163981438 0.0123713668435812
10000 0.01537854690104723 0.018243608996272087 0.012513484805822372
11000 0.012066429480910301 0.014979870989918709 0.0091529889032244682
12000 0.011860466562211514 0.012706669047474861 0.011014264076948166
13000 0.01059457752853632 0.012125866487622261 0.0090632885694503784
14000 0.015308110043406487 0.020461246371269226 0.010154974646866322
15000 0.0098970532417297363 0.012039477005600929 0.0077546299435198307
16000 0.0094973873347043991 0.011079783551394939 0.0079149920493364334
17000 0.0091096526011824608 0.010874605737626553 0.0073446989990770817
18000 0.010105615481734276 0.011474360711872578 0.0087368693202733994
19000 0.010347193107008934 0.011282472871243954 0.0094119124114513397
20000 0.0096242884173989296 0.01188385859131813 0.0073647182434797287
21000 0.0087452903389930725 0.010759028606116772 0.0067315530031919479
22000 0.012838412076234818 0.014922082424163818 0.010754740796983242
23000 0.0099377185106277466 0.010695288889110088 0.0091801490634679794
24000 0.0091216582804918289 0.010647548362612724 0.0075957686640322208
25000 0.0093157123774290085 0.01037248782813549 0.0082589369267225266
26000 0.0091271586716175079 0.0096985390409827232 0.0085557783022522926
27000 0.0089839473366737366 0.01034814678132534 0.0076197469606995583
28000 0.0091109471395611763 0.010394556447863579 0.0078273378312587738
29000 0.0087286820635199547 0.009669862687587738 0.0077875019051134586
30000 0.0089497091248631477 0.010006443597376347 0.0078929746523499489
31000 0.0089518576860427856 0.010541548952460289 0.0073621654883027077
32000 0.0091905612498521805 0.010126308538019657 0.0082548139616847038
33000 0.0079591572284698486 0.0089293867349624634 0.0069889272563159466
34000 0.0075533376075327396 0.0083159161731600761 0.0067907590419054031
35000 0.0077035496942698956 0.0081030353903770447 0.0073040639981627464
36000 0.0068872459232807159 0.0074745239689946175 0.0062999674119055271
37000 0.0064235534518957138 0.0071711796335875988 0.0056759272702038288
38000 0.0072143268771469593 0.0078609995543956757 0.006567654199898243
39000 0.0066131399944424629 0.0067181345075368881 0.0065081450156867504
40000 0.0074785337783396244 0.0077488631941378117 0.0072082043625414371
41000 0.0065599898807704449 0.0076673501171171665 0.0054526296444237232
42000 0.006727186031639576 0.0073229544796049595 0.0061314171180129051
43000 0.0065413271076977253 0.0071348948404192924 0.0059477593749761581
44000 0.006591353565454483 0.0083092087879776955 0.0048734978772699833
45000 0.0061213597655296326 0.0066614341922104359 0.0055812858045101166
46000 0.0057665202766656876 0.0062126466073095798 0.0053203939460217953
47000 0.0056312750093638897 0.0059494641609489918 0.0053130858577787876
48000 0.0052270106971263885 0.0057297949679195881 0.004724226426333189
49000 0.0047685783356428146 0.0055234981700778008 0.0040136585012078285
50000 0.005679144524037838 0.0064915670081973076 0.0048667225055396557
51000 0.0054509667679667473 0.0062758252024650574 0.0046261078678071499
52000 0.0052925422787666321 0.0055073495022952557 0.0050777350552380085
53000 0.0052041839808225632 0.0055595408193767071 0.004848826676607132
54000 0.0056769344955682755 0.0061986623331904411 0.0051552061922848225
55000 0.0055359886027872562 0.0057591707445681095 0.005312806461006403
56000 0.0047841873019933701 0.0058694584295153618 0.003698916407302022
57000 0.0053636482916772366 0.0056509640999138355 0.0050763324834406376
58000 0.0048576602712273598 0.0050444337539374828 0.004670887254178524
59000 0.0047364272177219391 0.0049540465697646141 0.0045188074000179768
60000 0.004496479406952858 0.0049134306609630585 0.0040795281529426575
61000 0.0048641879111528397 0.0051431418396532536 0.0045852339826524258
62000 0.0052709504961967468 0.005214497447013855 0.0053274035453796387
63000 0.0043555079028010368 0.0048784278333187103 0.003832588205114007
64000 0.0041666720062494278 0.0048004277050495148 0.0035329158417880535
65000 0.0046819588169455528 0.0045864759013056755 0.0047774421982467175
66000 0.0043636150658130646 0.0048551037907600403 0.0038721263408660889
67000 0.0049261413514614105 0.005653933621942997 0.0041983495466411114
68000 0.0040309587493538857 0.004422325175255537 0.0036395927891135216
69000 0.0044810110703110695 0.0046608257107436657 0.004301195964217186
70000 0.0041513601318001747 0.0045332601293921471 0.0037694599013775587
71000 0.0044860593043267727 0.0049665002152323723 0.0040056183934211731
72000 0.0039154505357146263 0.0051535693928599358 0.0026773321442306042
73000 0.0039921379648149014 0.0046441457234323025 0.0033401302061975002
74000 0.0045033679343760014 0.0047330725938081741 0.0042736632749438286
75000 0.0046349307522177696 0.0048823100514709949 0.004387550987303257
76000 0.0036145946942269802 0.0041631637141108513 0.0030660259071737528
77000 0.0039376788772642612 0.0045177093707025051 0.0033576481509953737
78000 0.0045563341118395329 0.0048332652077078819 0.0042794030159711838
79000 0.0039829378947615623 0.0044243987649679184 0.0035414767917245626
80000 0.0040664174593985081 0.0040283882990479469 0.0041044466197490692
81000 0.0045222863554954529 0.0049171866849064827 0.0041273864917457104
82000 0.0040127001702785492 0.0043351147323846817 0.0036902858410030603
83000 0.0037037301808595657 0.0043299254029989243 0.0030775351915508509
84000 0.0039472747594118118 0.0045939222909510136 0.0033006267622113228
85000 0.004446718841791153 0.0048759155906736851 0.0040175225585699081
86000 0.0039106262847781181 0.0046254801563918591 0.0031957728788256645
87000 0.0039138589054346085 0.004335054662078619 0.0034926631487905979
88000 0.0040010660886764526 0.0042446679435670376 0.0037574644666165113
89000 0.0038147536106407642 0.0040387609042227268 0.003590746084228158
90000 0.0038085430860519409 0.0043127685785293579 0.0033043178264051676
91000 0.0034331721253693104 0.0039813634939491749 0.0028849807567894459
92000 0.0044443123042583466 0.0048193805851042271 0.0040692435577511787
93000 0.004468891303986311 0.0044592414051294327 0.0044785412028431892
94000 0.0039479900151491165 0.0041739107109606266 0.0037220693193376064
95000 0.0037472019903361797 0.0039609451778233051 0.0035334585700184107
96000 0.0036575249396264553 0.0038952729664742947 0.0034197766799479723
97000 0.0036347247660160065 0.0041869264096021652 0.0030825228895992041
98000 0.0033702971413731575 0.0036619736347347498 0.0030786206480115652
99000 0.0034276633523404598 0.0037567163817584515 0.0030986105557531118
100000 0.0036821272224187851 0.0039943745359778404 0.0033698801416903734
101000 0.0031768172048032284 0.0035312902182340622 0.0028223444242030382
102000 0.0034404553007334471 0.0035904115065932274 0.0032904990948736668
103000 0.0035845371894538403 0.0037546819075942039 0.0034143927041441202
104000 0.0038181773852556944 0.0039454163052141666 0.0036909384652972221
105000 0.0033323967363685369 0.0034023479092866182 0.0032624455634504557
106000 0.0033405027352273464 0.0038660545833408833 0.0028149511199444532
107000 0.0032895999029278755 0.0035338059533387423 0.0030453938525170088
108000 0.0033990778028964996 0.0036751821171492338 0.0031229737214744091
109000 0.00351509521715343 0.0036828473675996065 0.0033473430667072535
110000 0.0029057967476546764 0.0032057666685432196 0.002605827059596777
111000 0.0030801072716712952 0.0034728460013866425 0.0026873687747865915
112000 0.0034316238015890121 0.0035579521209001541 0.0033052952494472265
113000 0.0029824983794242144 0.0033809118904173374 0.0025840848684310913
114000 0.0035398681648075581 0.0041660098358988762 0.0029137262608855963
115000 0.0030912926886230707 0.003608624916523695 0.0025739604607224464
116000 0.0032674418762326241 0.0034619523212313652 0.0030729314312338829
117000 0.0032383301295340061 0.0034597611520439386 0.0030168988741934299
118000 0.0029389434494078159 0.0028623619582504034 0.0030155249405652285
119000 0.0030866498127579689 0.0033863363787531853 0.0027869634795933962
120000 0.0028539495542645454 0.0029872742015868425 0.0027206249069422483
121000 0.0032474426552653313 0.0036038630641996861 0.0028910224791616201
122000 0.0029075911734253168 0.0034553308505564928 0.0023598514962941408
123000 0.0029203693848103285 0.0030935639515519142 0.0027471748180687428
124000 0.0029368381947278976 0.0031815837137401104 0.0026920929085463285
125000 0.0030674857553094625 0.0034178136847913265 0.0027171578258275986
126000 0.0025823265314102173 0.0027936412952840328 0.0023710120003670454
127000 0.0027094357647001743 0.0029733455739915371 0.0024455257225781679
128000 0.002956717973574996 0.0030012426432222128 0.0029121933039277792
129000 0.002890479052439332 0.0031658310908824205 0.0026151270139962435
130000 0.0033823649864643812 0.0035335621796548367 0.0032311677932739258
131000 0.0031751382630318403 0.0034917397424578667 0.002858536783605814
132000 0.0026738580781966448 0.0029250564984977245 0.002422659657895565
133000 0.0026746313087642193 0.0030999674927443266 0.002249295124784112
134000 0.002679731696844101 0.0028616844210773706 0.0024977789726108313
135000 0.0031170309521257877 0.003300476586446166 0.0029335855506360531
136000 0.0028523057699203491 0.0031010177917778492 0.0026035935152322054
137000 0.0030823848210275173 0.0030731346923857927 0.0030916351824998856
138000 0.0026428019627928734 0.0027491890359669924 0.0025364146567881107
139000 0.0026956410147249699 0.0029694405384361744 0.0024218414910137653
140000 0.0027200209442526102 0.0030931783840060234 0.002346863504499197
141000 0.0029466780833899975 0.0030997409485280514 0.0027936149854212999
142000 0.0024911807850003242 0.0028694076463580132 0.002112954156473279
143000 0.0028430339880287647 0.0029604614246636629 0.0027256067842245102
144000 0.0027747279964387417 0.0029476119671016932 0.0026018437929451466
145000 0.0025544173549860716 0.0026429879944771528 0.0024658467154949903
146000 0.0026237601414322853 0.0028506261296570301 0.0023968941532075405
147000 0.0027976746205240488 0.002956851851195097 0.0026384973898530006
148000 0.0027685381937772036 0.0031043824274092913 0.0024326939601451159
149000 0.0026234406977891922 0.0026813107542693615 0.0025655708741396666
150000 0.0028114700689911842 0.0030919816344976425 0.0025309582706540823
151000 0.002707956824451685 0.0028652756009250879 0.0025506382808089256
152000 0.0023978783283382654 0.0027014864608645439 0.0020942701958119869
153000 0.002852944191545248 0.0027779098600149155 0.0029279782902449369
154000 0.0026285066269338131 0.0028415522538125515 0.0024154612328857183
155000 0.0032260962761938572 0.0036534760147333145 0.0027987167704850435
156000 0.0026614544913172722 0.0030187321826815605 0.0023041770327836275
157000 0.0028702691197395325 0.0031581278890371323 0.002582410117611289
158000 0.0029697476420551538 0.0031727838795632124 0.0027667114045470953
159000 0.0027074206154793501 0.0029216648545116186 0.0024931763764470816
160000 0.0023150751367211342 0.0025975503958761692 0.0020325996447354555
161000 0.0028473115526139736 0.0028686982113867998 0.0028259251266717911
162000 0.0028648108709603548 0.0030534220859408379 0.0026761996559798717
163000 0.0029162911232560873 0.0032110530883073807 0.0026215291582047939
164000 0.0026247608475387096 0.0028660527896136045 0.0023834691382944584
165000 0.0025760906282812357 0.0027980618178844452 0.0023541194386780262
166000 0.0025213165208697319 0.0025328902993351221 0.0025097429752349854
167000 0.0026098606176674366 0.0029120065737515688 0.0023077144287526608
168000 0.0025121378712356091 0.0025836436543613672 0.0024406318552792072
169000 0.0030972440727055073 0.0029572166968137026 0.0032372712157666683
170000 0.0025577456690371037 0.0027465089224278927 0.0023689826484769583
171000 0.0025677508674561977 0.0029233100358396769 0.002212191466242075
172000 0.0026608218904584646 0.0028486843220889568 0.0024729594588279724
173000 0.0027412716299295425 0.0028120046481490135 0.0026705383788794279
174000 0.0024758141953498125 0.0027406944427639246 0.0022109339479357004
175000 0.0027247038669884205 0.0029518501833081245 0.0024975575506687164
176000 0.0025757951661944389 0.0028582715895026922 0.002293318510055542
177000 0.0029172142967581749 0.0030534630641341209 0.0027809655293822289
178000 0.0026337425224483013 0.0028922315686941147 0.0023752534762024879
179000 0.0026392892468720675 0.0028715375810861588 0.0024070409126579762
180000 0.002469115424901247 0.0027043498121201992 0.0022338810376822948
181000 0.0029149255715310574 0.0031536419410258532 0.0026762089692056179
182000 0.0027039819397032261 0.0028740759007632732 0.0025338877458125353
183000 0.0022794781252741814 0.0026352992281317711 0.001923656789585948
184000 0.0026150532066822052 0.0028306466992944479 0.0023994597140699625
185000 0.0026133293285965919 0.0028705252334475517 0.0023561336565762758
186000 0.0023175720125436783 0.0025713460054248571 0.0020637982524931431
187000 0.0027049712371081114 0.0028868813533335924 0.0025230611208826303
188000 0.002524614566937089 0.0027830328326672316 0.0022661963012069464
189000 0.002654156181961298 0.0030824900604784489 0.0022258220706135035
190000 0.0025104540400207043 0.0028033850248903036 0.0022175228223204613
191000 0.0025527826510369778 0.0028571141883730888 0.0022484511137008667
192000 0.0025804773904383183 0.0029456543270498514 0.0022153004538267851
193000 0.0023725684732198715 0.0026891638990491629 0.0020559728145599365
194000 0.0028255647048354149 0.0029013005550950766 0.0027498290874063969
195000 0.0024550540838390589 0.0029316425789147615 0.0019784655887633562
196000 0.002554700244218111 0.0028153178282082081 0.0022940824273973703
197000 0.0024853656068444252 0.0025149639695882797 0.0024557672441005707
198000 0.0028077298775315285 0.0032433583401143551 0.0023721011821180582
199000 0.0027032354846596718 0.0029908150900155306 0.0024156561121344566
200000 0.0024537034332752228 0.0026639695279300213 0.0022434375714510679
201000 0.0026401448994874954 0.0029057664796710014 0.0023745230864733458
202000 0.002527573611587286 0.002821031492203474 0.0022341157309710979
203000 0.0024693603627383709 0.0027591921389102936 0.0021795288193970919
204000 0.0026036398485302925 0.0027554838452488184 0.002451795618981123
205000 0.0023343125358223915 0.0029588092584162951 0.0017098160460591316
206000 0.0026998966932296753 0.0028783916495740414 0.0025214019697159529
207000 0.0025822753086686134 0.0025840734597295523 0.0025804771576076746
208000 0.0024140889290720224 0.0027236246969550848 0.0021045531611889601
209000 0.0024556322023272514 0.0028860683087259531 0.0020251963287591934
210000 0.0024267067201435566 0.0026603960432112217 0.0021930176299065351
211000 0.0023636496625840664 0.0027346145361661911 0.0019926850218325853
212000 0.002337577985599637 0.0026713933330029249 0.0020037626381963491
213000 0.0024906278122216463 0.002685765502974391 0.0022954901214689016
214000 0.002389419823884964 0.0026702117174863815 0.0021086281631141901
215000 0.0024565057829022408 0.0025630381423979998 0.0023499736562371254
216000 0.0022526795510202646 0.0025010828394442797 0.0020042762625962496
217000 0.0022658866364508867 0.0024953105021268129 0.0020364627707749605
218000 0.0024818058591336012 0.0025243153795599937 0.0024392963387072086
219000 0.0024073857348412275 0.0025651033502072096 0.0022496681194752455
220000 0.0023434811737388372 0.002492949366569519 0.0021940129809081554
221000 0.0023162150755524635 0.0025591787416487932 0.0020732516422867775
222000 0.0024042567238211632 0.002593478886410594 0.0022150345612317324
223000 0.0022994973696768284 0.0024990930687636137 0.0020999014377593994
224000 0.0021435411181300879 0.0023012361489236355 0.0019858460873365402
225000 0.0022353327367454767 0.0025650993920862675 0.0019055659649893641
226000 0.0023836449254304171 0.0025163951795548201 0.0022508946713060141
227000 0.0025694314390420914 0.002728545106947422 0.0024103175383061171
228000 0.0022022118791937828 0.002435589674860239 0.0019688340835273266
229000 0.0019987588748335838 0.0021778149530291557 0.0018197029130533338
230000 0.0020830505527555943 0.0025296984240412712 0.0016364026814699173
231000 0.0024401536211371422 0.002588317496702075 0.0022919895127415657
232000 0.0021299368236213923 0.0023924773558974266 0.0018673961749300361
233000 0.0019235083600506186 0.002019534120336175 0.0018274825997650623
234000 0.0021355734206736088 0.002226751996204257 0.0020443948451429605
235000 0.0021235584281384945 0.0023454255424439907 0.0019016915466636419
236000 0.0025637201033532619 0.0025599147193133831 0.0025675254873931408
237000 0.0021290180739015341 0.0021201628260314465 0.0021378733217716217
238000 0.0022407220676541328 0.0024467646144330502 0.0020346795208752155
239000 0.0021493448875844479 0.0022374805994331837 0.0020612089429050684
240000 0.0022537482436746359 0.0025744179729372263 0.0019330786308273673
241000 0.0020251348614692688 0.0020884305704385042 0.0019618389196693897
242000 0.0022085090167820454 0.0022266581654548645 0.0021903601009398699
243000 0.0018330723978579044 0.0020004496909677982 0.0016656951047480106
244000 0.0022585366386920214 0.0025360321160405874 0.0019810411613434553
245000 0.0023848572745919228 0.002402817364782095 0.0023668969515711069
246000 0.0018642856739461422 0.0022551254369318485 0.001473445794545114
247000 0.0021863966248929501 0.0023949849419295788 0.001977808540686965
248000 0.0024946201592683792 0.0026082615368068218 0.0023809790145605803
249000 0.0022395926062017679 0.0023330694530159235 0.0021461157593876123
250000 0.0024616466835141182 0.0024333063047379255 0.0024899872951209545
251000 0.0021613677963614464 0.0025181209202855825 0.001804614788852632
252000 0.0020659780129790306 0.0021762214601039886 0.0019557345658540726
253000 0.0023813876323401928 0.0025488864630460739 0.0022138890344649553
254000 0.0020682900212705135 0.0020693705882877111 0.0020672096870839596
255000 0.0022502006031572819 0.0022738834377378225 0.0022265175357460976
256000 0.0020051402971148491 0.0022511715069413185 0.0017591093201190233
257000 0.0020251611713320017 0.0022213528864085674 0.0018289695726707578
258000 0.0022416221909224987 0.002394943730905652 0.002088300883769989
259000 0.001945629483088851 0.0023874433245509863 0.0015038155252113938
260000 0.0020183902233839035 0.0020986043382436037 0.0019381762249395251
261000 0.002147674560546875 0.0022869666572660208 0.0020083822309970856
262000 0.002075152238830924 0.0024090379010885954 0.0017412666929885745
263000 0.001844087615609169 0.0019769931677728891 0.001711181947030127
264000 0.002010308438912034 0.0022176066413521767 0.0018030102364718914
265000 0.0018986833747476339 0.0021406954620033503 0.0016566711710765958
266000 0.0019724108278751373 0.0021023999433964491 0.0018424217123538256
267000 0.0017742437776178122 0.0019868214149028063 0.0015616662567481399
268000 0.0019133738242089748 0.0020541064441204071 0.0017726413207128644
269000 0.0020919754169881344 0.0022064060904085636 0.0019775447435677052
270000 0.0019170151790603995 0.002127388957887888 0.0017066414002329111
271000 0.0021674325689673424 0.002247547497972846 0.0020873176399618387
272000 0.0021065468899905682 0.0021250825375318527 0.0020880114752799273
273000 0.0020128311589360237 0.0019260741537436843 0.002099588280543685
274000 0.001944949384778738 0.0020121000707149506 0.0018777988152578473
275000 0.0018263747915625572 0.0020001321099698544 0.0016526173567399383
276000 0.0020857725758105516 0.0022364000324159861 0.0019351452356204391
277000 0.0019035700242966413 0.0020196707919239998 0.0017874693730846047
278000 0.0017769779078662395 0.0020402697846293449 0.001513686147518456
279000 0.0019165952689945698 0.0020616485271602869 0.0017715421272441745
280000 0.0018165952060371637 0.0019171246094629169 0.0017160656861960888
281000 0.0019631639588624239 0.0023099123500287533 0.0016164156841114163
282000 0.0019637476652860641 0.0019501575734466314 0.0019773375242948532
283000 0.0020563353318721056 0.0019923693034797907 0.0021203013602644205
284000 0.0019452141132205725 0.002155625494197011 0.0017348027322441339
285000 0.0019093819428235292 0.0019900316838175058 0.0018287320854142308
286000 0.0018259340431541204 0.0022382161114364862 0.0014136520912870765
287000 0.0019084853120148182 0.0019722245633602142 0.0018447459442541003
288000 0.0018692845478653908 0.0021255053579807281 0.0016130638541653752
289000 0.0017306127119809389 0.0017919824458658695 0.0016692429780960083
290000 0.0020397861953824759 0.0020117349922657013 0.0020678373984992504
291000 0.0019765789620578289 0.002133114030584693 0.0018200440099462867
292000 0.0018745642155408859 0.0020487855654209852 0.0017003429820761085
293000 0.0020563961006700993 0.0020814305171370506 0.0020313614513725042
294000 0.0018044030293822289 0.0021192866843193769 0.0014895194908604026
295000 0.0018486385233700275 0.0020889281295239925 0.0016083489172160625
296000 0.001884095836430788 0.0019954710733145475 0.0017727205995470285
297000 0.0019227822776883841 0.002215938875451684 0.0016296256799250841
298000 0.0018477500416338444 0.0020856284536421299 0.0016098717460408807
299000 0.0020655028056353331 0.0019681984558701515 0.0021628071554005146
300000 0.0019047486130148172 0.002005299087613821 0.0018041982548311353
301000 0.0019264051225036383 0.0020112802740186453 0.0018415299709886312
302000 0.0020255784038454294 0.0021307675633579493 0.0019203893607482314
303000 0.0018154201097786427 0.001913613872602582 0.0017172262305393815
304000 0.0020148842595517635 0.0023255364503711462 0.0017042323015630245
305000 0.0018883789889514446 0.0021574099082499743 0.0016193479532375932
306000 0.001749733230099082 0.0018294142792001367 0.0016700520645827055
307000 0.0017681305762380362 0.0020382190123200417 0.0014980420237407088
308000 0.0017883873078972101 0.0020508354064077139 0.0015259390929713845
309000 0.0018820201512426138 0.0021359988022595644 0.0016280413838103414
310000 0.0018669546116143465 0.0020311269909143448 0.0017027822323143482
311000 0.0020156509708613157 0.0021964807529002428 0.0018348210724070668
312000 0.0017175737302750349 0.0017555723898112774 0.0016795749543234706
313000 0.0019341037841513753 0.0021303398534655571 0.0017378677148371935
314000 0.0015833280049264431 0.001699729124084115 0.0014669268857687712
315000 0.0018852886278182268 0.0019825762137770653 0.0017880010418593884
316000 0.0018901808653026819 0.0021643699146807194 0.0016159916995093226
317000 0.0018327031284570694 0.0019588239956647158 0.0017065821448341012
318000 0.001955981831997633 0.0020196998957544565 0.0018922637682408094
319000 0.0017454556655138731 0.0017902117688208818 0.0017006996786221862
320000 0.0021422693971544504 0.0020930303726345301 0.0021915084216743708
321000 0.0016742381267249584 0.0019723607692867517 0.0013761154841631651
322000 0.0019802339375019073 0.0020818160846829414 0.0018786516739055514
323000 0.0020316848531365395 0.0021187078673392534 0.0019446620717644691
324000 0.0019871820695698261 0.0019817149732261896 0.0019926491659134626
325000 0.0017462803516536951 0.0019619537051767111 0.001530607114546001
326000 0.0021628753747791052 0.0023023402318358421 0.0020234105177223682
327000 0.0019407370127737522 0.0018992923432961106 0.001982181565836072
328000 0.0017147402977570891 0.0016729782801121473 0.0017565023154020309
329000 0.0017872422467917204 0.0018846712773665786 0.0016898130998015404
330000 0.001906093442812562 0.0019435423891991377 0.0018686446128413081
331000 0.0018898067064583302 0.0020889369770884514 0.0016906764358282089
332000 0.0019243473652750254 0.0020703449845314026 0.0017783496296033263
333000 0.001795839169062674 0.0017949269386008382 0.0017967513995245099
334000 0.0020315484143793583 0.0023315548896789551 0.0017315420554950833
335000 0.0018462042789906263 0.0019612708128988743 0.0017311378614977002
336000 0.0017252155812457204 0.0018990201642736793 0.0015514109982177615
337000 0.002053131815046072 0.0021896220277994871 0.0019166413694620132
338000 0.0018725572153925896 0.002026652917265892 0.0017184616299346089
339000 0.002150513231754303 0.0020839450880885124 0.0022170813754200935
340000 0.0016617898363620043 0.0018223134102299809 0.0015012663789093494
341000 0.0020244980696588755 0.0022882979828864336 0.0017606981564313173
342000 0.0017633156385272741 0.0018774038180708885 0.0016492274589836597
343000 0.0018800590187311172 0.0018146901857107878 0.0019454277353361249
344000 0.0017104176804423332 0.0019436335423961282 0.0014772017020732164
345000 0.0018714314792305231 0.0020303484052419662 0.00171251455321908
346000 0.0017214252147823572 0.0019342361483722925 0.0015086142811924219
347000 0.0016781624872237444 0.0020174093078821898 0.0013389157829806209
348000 0.0018054983811452985 0.0019706801977008581 0.0016403165645897388
349000 0.0017603624146431684 0.001968947472050786 0.0015517773572355509
350000 0.0018906899495050311 0.0020858081988990307 0.0016955717001110315
351000 0.0018828524043783545 0.0020853830501437187 0.0016803217586129904
352000 0.0017577626276761293 0.0017317533493041992 0.0017837719060480595
353000 0.0018762391991913319 0.0018919061403721571 0.0018605723744258285
354000 0.0015748539008200169 0.0017417328199371696 0.001407975098118186
355000 0.0017225269693881273 0.0019440213218331337 0.0015010327333584428
356000 0.0019371389644220471 0.0020272752735763788 0.0018470026552677155
357000 0.0018489243229851127 0.0019049784168601036 0.0017928702291101217
358000 0.0018540529999881983 0.0018761502578854561 0.0018319557420909405
359000 0.0018097669817507267 0.001753900432959199 0.0018656334141269326
360000 0.0018654812593013048 0.001790274865925312 0.0019406876526772976
361000 0.0016726154135540128 0.0016936210449784994 0.0016516097821295261
362000 0.0019942689687013626 0.0020110509358346462 0.0019774872343987226
363000 0.00170741300098598 0.001770519302226603 0.0016443065833300352
364000 0.0017263935878872871 0.0018272051820531487 0.0016255821101367474
365000 0.0019093154696747661 0.0020800866186618805 0.0017385443206876516
366000 0.0018265880644321442 0.0019341972656548023 0.001718978863209486
367000 0.0016567700076848269 0.0018511547241359949 0.0014623854076489806
368000 0.0017909605521708727 0.0018120880704373121 0.0017698329174891114
369000 0.0018184317741543055 0.0017828962299972773 0.0018539672018960118
370000 0.0018722352106124163 0.0020289660897105932 0.0017155044479295611
371000 0.0018104311311617494 0.0020899667870253325 0.0015308954752981663
372000 0.0017050134483724833 0.0019434900023043156 0.0014665370108559728
373000 0.0018065696349367499 0.001724837115034461 0.0018883021548390388
374000 0.0017430167645215988 0.0017090544570237398 0.0017769791884347796
375000 0.0018518411088734865 0.0019666689913719893 0.001737013109959662
376000 0.0016539684729650617 0.0016643303679302335 0.0016436065779998899
377000 0.0015690753934904933 0.001745253917761147 0.0013928968692198396
378000 0.0017254229169338942 0.0018608986865729094 0.0015899470308795571
379000 0.0017960330005735159 0.001751785515807569 0.0018402806017547846
380000 0.0016893023857846856 0.0017634547548368573 0.0016151500167325139
381000 0.001763002248480916 0.0019047574605792761 0.0016212469199672341
382000 0.0017456104978919029 0.0017871480667963624 0.0017040728125721216
383000 0.0016137335915118456 0.0017672517569735646 0.0014602153096348047
384000 0.0016727822367101908 0.0018715508049353957 0.001474013552069664
385000 0.0015580407343804836 0.0016513025620952249 0.0014647790230810642
386000 0.0015365935396403074 0.0016150027513504028 0.0014581842115148902
387000 0.0018091254169121385 0.0018382607959210873 0.0017799900379031897
388000 0.0015136126894503832 0.0016081091016530991 0.0014191162772476673
389000 0.001513276482000947 0.0017373329028487206 0.0012892201775684953
390000 0.0015765938442200422 0.0016896827146410942 0.0014635050902143121
391000 0.0015923695173114538 0.0016932736616581678 0.001491465256549418
392000 0.001664220355451107 0.0017761550843715668 0.0015522855101153255
393000 0.0016849597450345755 0.0017462933901697397 0.001623626216314733
394000 0.0016542167868465185 0.0017123850993812084 0.0015960483578965068
395000 0.0015354957431554794 0.0016943063819780946 0.0013766852207481861
396000 0.0016689738258719444 0.0020002503879368305 0.0013376971473917365
397000 0.0017103624995797873 0.0016583842225372791 0.0017623407766222954
398000 0.0015272810123860836 0.0016588948201388121 0.001395667321048677
399000 0.0017172431107610464 0.0017621145816519856 0.0016723715234547853
400000 0.0014623897150158882 0.0015322545077651739 0.0013925250386819243
401000 0.0014104966539889574 0.001641375245526433 0.0011796180624514818
402000 0.0016410000389441848 0.0018829285399988294 0.0013990715378895402
403000 0.001659053610637784 0.0016143915709108114 0.0017037155339494348
404000 0.0014380738139152527 0.0014595477841794491 0.0014165998436510563
405000 0.00149868568405509 0.0015787759330123663 0.0014185955515131354
406000 0.0013954441528767347 0.001427985611371696 0.0013629025779664516
407000 0.0017042688559740782 0.0017060202080756426 0.0017025175038725138
408000 0.0015730723971500993 0.0016838284209370613 0.0014623163733631372
409000 0.0015473305247724056 0.0016952883452177048 0.0013993725879117846
410000 0.0015566879883408546 0.0014884236734360456 0.0016249524196609855
411000 0.0016487418906763196 0.0018030458595603704 0.0014944379217922688
412000 0.001651691272854805 0.0017754972213879228 0.0015278852079063654
413000 0.0018048712518066168 0.0019193702610209584 0.0016903721261769533
414000 0.0015094166155904531 0.0015792251797392964 0.0014396081678569317
415000 0.0015735432971268892 0.0015632961876690388 0.0015837905230000615
416000 0.0017289628740400076 0.0018086648778989911 0.0016492607537657022
417000 0.0015431910287588835 0.0017420402728021145 0.0013443417847156525
418000 0.001499555422924459 0.0014781510690227151 0.0015209597768262029
419000 0.0016532363370060921 0.0019229300087317824 0.0013835426652804017
420000 0.0015169933903962374 0.0015687380218878388 0.0014652486424893141
421000 0.0017754989676177502 0.0019604233093559742 0.0015905746258795261
422000 0.0017384396633133292 0.0018497949931770563 0.0016270843334496021
423000 0.0015744299162179232 0.0016496223397552967 0.0014992373762652278
424000 0.0015110836829990149 0.0015629124827682972 0.0014592547668144107
425000 0.0018571402179077268 0.0016238938551396132 0.0020903865806758404
426000 0.0015868644695729017 0.0015927907079458237 0.0015809382311999798
427000 0.0016277804970741272 0.0016533599700778723 0.0016022011404857039
428000 0.0014283482450991869 0.0015672299778088927 0.0012894666288048029
429000 0.0016890045953914523 0.0017186930635944009 0.0016593161271885037
430000 0.0017071135807782412 0.0016872385749593377 0.0017269887030124664
431000 0.0015452404040843248 0.0016798083670437336 0.0014106723247095942
432000 0.0014902292750775814 0.0016837797593325377 0.001296678907237947
433000 0.001553988317027688 0.0016688311006873846 0.0014391456497833133
434000 0.0014093648642301559 0.001514911069534719 0.0013038187753409147
435000 0.0017108870670199394 0.0016972676385194063 0.0017245066119357944
436000 0.0014036591164767742 0.0014601477887481451 0.0013471705606207252
437000 0.0015984174096956849 0.0015164209762588143 0.0016804138431325555
438000 0.0015171337872743607 0.0014714077115058899 0.0015628598630428314
439000 0.0013780375011265278 0.0015123408520594239 0.0012437342666089535
440000 0.0015632639406248927 0.0015753018669784069 0.0015512260142713785
441000 0.0016643471317365766 0.0016573145985603333 0.0016713796649128199
442000 0.0014271906111389399 0.0014750573318451643 0.0013793237740173936
443000 0.001361413742415607 0.0015102641191333532 0.0012125633656978607
444000 0.0014650538796558976 0.0017178425332531333 0.0012122652260586619
445000 0.001604307908564806 0.0015746223507449031 0.0016339935828000307
446000 0.0013607991859316826 0.0015494752442464232 0.0011721230112016201
447000 0.001467220950871706 0.0016104246024042368 0.0013240172993391752
448000 0.0014437909703701735 0.0015344739658758044 0.0013531078584492207
449000 0.0013927274849265814 0.0013971097068861127 0.0013883452629670501
450000 0.0015826848102733493 0.0015761357499286532 0.0015892338706180453
451000 0.001568805193528533 0.0016153036849573255 0.0015223065856844187
452000 0.0016208156011998653 0.0016193825285881758 0.0016222485573962331
453000 0.0015241526998579502 0.0016305792378261685 0.0014177262783050537
454000 0.0014873899053782225 0.001656561391428113 0.0013182183029130101
455000 0.0015236568870022893 0.0015965080820024014 0.0014508056920021772
456000 0.0014930536272004247 0.0016824334161356091 0.0013036738382652402
457000 0.0015991090331226587 0.0017117316601797938 0.0014864865224808455
458000 0.0016041398048400879 0.0016023402567952871 0.0016059394693002105
459000 0.0016827962826937437 0.0018061131704598665 0.0015594795113429427
460000 0.0016805945197120309 0.0017687070649117231 0.0015924819745123386
461000 0.0015456851106137037 0.0016180537641048431 0.0014733164571225643
462000 0.0014345699455589056 0.0016178955556824803 0.0012512443354353309
463000 0.0015273885801434517 0.0017324315849691629 0.0013223456917330623
464000 0.001389367738738656 0.0015384346479550004 0.0012403007131069899
465000 0.0015829368494451046 0.001732720760628581 0.0014331528218463063
466000 0.0016885795630514622 0.0018820927944034338 0.0014950664481148124
467000 0.0016628953162580729 0.0016262672143056989 0.0016995235346257687
468000 0.00144677993375808 0.0014403876848518848 0.0014531721826642752
469000 0.0015282436506822705 0.0016219329554587603 0.0014345543459057808
470000 0.0013912670547142625 0.0014033059123903513 0.0013792281970381737
471000 0.0014909778255969286 0.0014686363283544779 0.0015133192064240575
472000 0.0015072569949552417 0.0015213870210573077 0.0014931269688531756
473000 0.001350869657471776 0.0014357322361320257 0.0012660069623962045
474000 0.0016431546537205577 0.0017610992072150111 0.0015252101002261043
475000 0.0015221812063828111 0.0015782745322212577 0.0014660878805443645
476000 0.0013665764126926661 0.0015620157355442643 0.0011711372062563896
477000 0.001437513274140656 0.0014906374271959066 0.0013843891210854053
478000 0.0016253225039690733 0.001619508839212358 0.0016311362851411104
479000 0.0014098768588155508 0.0014387606643140316 0.0013809929369017482
480000 0.0012992382980883121 0.0014122480060905218 0.0011862284736707807
481000 0.0014220902230590582 0.001344580901786685 0.0014995995443314314
482000 0.0015725210541859269 0.0016154702752828598 0.001529571833088994
483000 0.0013536973856389523 0.0015053835231810808 0.0012020113645121455
484000 0.0013739265268668532 0.0014454888878390193 0.0013023641658946872
485000 0.0014349111588671803 0.0014435985358431935 0.0014262237818911672
486000 0.001561096403747797 0.0016091662691906095 0.0015130266547203064
487000 0.001440779771655798 0.0014961010310798883 0.0013854586286470294
488000 0.0015317955985665321 0.001511256443336606 0.0015523348702117801
489000 0.0014866902492940426 0.0016003720229491591 0.0013730085920542479
490000 0.001410560798831284 0.0014932922786101699 0.0013278293190523982
491000 0.0012776658404618502 0.0013666842132806778 0.0011886474676430225
492000 0.0014274348504841328 0.001627526362426579 0.0012273432221263647
493000 0.0013604935957118869 0.0015062475576996803 0.0012147396337240934
494000 0.0015385227743536234 0.0016156872734427452 0.0014613581588491797
495000 0.0015082210302352905 0.0015537926228716969 0.0014626493211835623
496000 0.0016582796815782785 0.0015575322322547436 0.0017590270144864917
497000 0.0015358011005446315 0.0015030861832201481 0.0015685160178691149
498000 0.0013794482219964266 0.0014399237697944045 0.0013189726741984487
499000 0.0016090574208647013 0.0016307447804138064 0.0015873699449002743
500000 0.0014480580575764179 0.0015043022576719522 0.0013918139738962054


==> figuras/perdidas_controles_validacion.dat <==
step total C S
1 0.88447012118530277 0.64651304754638672 1.1224271948242188
2000 0.027872295974731447 0.033456030685424805 0.022288561264038085
4000 0.02254369676017761 0.0272236626663208 0.017863730854034424
6000 0.0166694703578949 0.019010094772338868 0.014328845943450928
8000 0.015394728482246399 0.017659883581161499 0.013129573383331299
10000 0.014116597449302673 0.015975823297500611 0.012257371601104737
12000 0.012641230033874511 0.014314761669158935 0.010967698398590088
14000 0.012312252878189087 0.014160866003036499 0.010463639753341674
16000 0.011066844479560852 0.012336062746047973 0.0097976262130737308
18000 0.01052382510471344 0.012034581825256348 0.009013068384170533
20000 0.012703324267864228 0.014344877428054809 0.011061771107673646
22000 0.014455200186252595 0.016764889900207521 0.012145510472297668
24000 0.0096543610701560981 0.010894624977111817 0.0084140971632003791
26000 0.0097843682241439828 0.011201708927154542 0.0083670275211334237
28000 0.0094661173915863046 0.010714254920959473 0.0082179798622131345
30000 0.0093797483921051021 0.01065151425933838 0.0081079825248718262
32000 0.0094416227736473079 0.011064586715698242 0.0078186588315963743
34000 0.008131942630767823 0.0090137431259155274 0.0072501421356201169
36000 0.0076947533168792732 0.0082927174530029301 0.0070967891807556154
38000 0.0075978392348289483 0.00829441851902008 0.0069012599506378175
40000 0.0074622796864509591 0.0082582923383712776 0.0066662670345306397
42000 0.0072108361372947693 0.0078463270797729488 0.0065753451948165897
44000 0.0069357495794296264 0.0075238677606582639 0.006347631398200989
46000 0.0065985047950744627 0.0071210523242950441 0.0060759572658538822
48000 0.0064791584084033967 0.0069055133848190311 0.0060528034319877622
50000 0.0061246139454841607 0.0064793666315078732 0.005769861259460449
52000 0.0060035547509193418 0.0063334828634262087 0.0056736266384124759
54000 0.0062029296345710756 0.0067587238073348998 0.0056471354618072506
56000 0.0058200186166763312 0.0061684800205230716 0.00547155721282959
58000 0.0056267922182083128 0.0059990293130874634 0.005254555123329163
60000 0.005444726988792419 0.0057759315757751461 0.005113522401809692
62000 0.0053367964563369747 0.0056940656623840329 0.0049795272502899173
64000 0.0051165564856529237 0.0052893284826278685 0.0049437844886779788
66000 0.0050363706748485565 0.0052155480194091795 0.0048571933302879334
68000 0.0050424846005439755 0.0052182462606430056 0.0048667229404449463
70000 0.0049861672818660736 0.0051821566123962399 0.0047901779513359072
72000 0.0050267074553966527 0.0052094304008483885 0.0048439845099449161
74000 0.0049817316088676452 0.0051950386180877684 0.004768424599647522
76000 0.0048887345902919772 0.005129564893722534 0.0046479042868614196
78000 0.0050026114959716792 0.0053624702425003048 0.0046427527494430545
80000 0.0048201894569396969 0.0050234172058105471 0.0046169617080688476
82000 0.0048468385980129248 0.0049954866437911987 0.00469819055223465
84000 0.0048194367446899415 0.0050171545648574831 0.0046217189245224
86000 0.0048564815151691436 0.0050312994728088376 0.0046816635575294497
88000 0.0047371728677749634 0.0049300257682800292 0.0045443199672698976
90000 0.0047991270236968989 0.0050252885608673093 0.0045729654865264893
92000 0.0047045094542503361 0.0049748540897369383 0.004434164818763733
94000 0.0047562746686935428 0.0050311518344879147 0.00448139750289917
96000 0.0045401314048767087 0.0046765297470092769 0.0044037330627441406
98000 0.0044951852006912228 0.0046653279333114623 0.0043250424680709842
100000 0.0043017680459022517 0.0044386086921691893 0.004164927399635315
102000 0.0044902745928764344 0.004752544315338135 0.0042280048704147338
104000 0.0043268019375801089 0.0045943835887908933 0.0040592202863693238
106000 0.0043174855656623844 0.0043003550043106079 0.0043346161270141599
108000 0.0042518454012870788 0.0044128105411529537 0.004090880261421204
110000 0.0041521822180747986 0.0042316759061813355 0.0040726885299682616
112000 0.0041339717183113099 0.0042966390781402587 0.0039713043584823611
114000 0.0040277654170989986 0.0041262759132385252 0.0039292549209594728
116000 0.0040291276307106022 0.0041455208301544189 0.0039127344312667846
118000 0.0038800154540538788 0.0039503692741394043 0.0038096616339683533
120000 0.0038841578760147096 0.0039352149085998536 0.0038331008434295652
122000 0.0039366657378673555 0.0040208950710296631 0.0038524364047050476
124000 0.0038847756884098053 0.0039528413276672366 0.0038167100491523741
126000 0.0038023406424522403 0.0038928521919250488 0.0037118290929794313
128000 0.004105127319335938 0.0040518663511276247 0.0041583882875442504
130000 0.0037543737354278563 0.0038209578371047972 0.0036877896337509154
132000 0.0039649107990264894 0.0042121006221771239 0.0037177209758758544
134000 0.0037742462112903595 0.003874545386314392 0.0036739470362663271
136000 0.0037578011379241945 0.0038603495826721192 0.0036552526931762693
138000 0.0038412118563652042 0.0039018190317153933 0.0037806046810150147
140000 0.0037990922234058377 0.0038609693622589109 0.0037372150845527649
142000 0.0037568957352638243 0.0038138135147094726 0.0036999779558181765
144000 0.0036823412382602692 0.0037645362405776977 0.0036001462359428406
146000 0.0036663611822128298 0.0037194866371154786 0.0036132357273101806
148000 0.0036754035537242889 0.0037494610872268676 0.0036013460202217102
150000 0.0036908934500217436 0.0037516339149475096 0.0036301529850959777
152000 0.0036802196226119995 0.0037476076087951662 0.0036128316364288332
154000 0.0038404268209934235 0.004014211504936218 0.0036666421370506286
156000 0.0036138923647403716 0.003694485758781433 0.0035332989706993102
158000 0.0036931650160551069 0.0038048875579833985 0.0035814424741268157
160000 0.0037214746810197829 0.0038036678886413573 0.0036392814733982085
162000 0.0036867441405057906 0.003743018919944763 0.0036304693610668183
164000 0.0036214219046831128 0.0036699739313125609 0.0035728698780536652
166000 0.0036220287115573883 0.0036825828132629394 0.0035614746098518372
168000 0.0036772599940299985 0.0037537196483612058 0.0036008003396987916
170000 0.0036042868751287463 0.0036694466943740845 0.0035391270558834077
172000 0.0035990376126766206 0.003658938448905945 0.0035391367764472962
174000 0.0035987999538183209 0.0036119585676193237 0.0035856413400173186
176000 0.0036018552609682081 0.0036311154422760008 0.0035725950796604154
178000 0.0035926393361091612 0.0036399200267791748 0.0035453586454391481
180000 0.0035630817226171493 0.0036134042167663572 0.0035127592284679415
182000 0.0035385669670104977 0.0035871113958358763 0.0034900225381851195
184000 0.0035829894248247144 0.0036568130550384522 0.0035091657946109771
186000 0.003572510632634163 0.0036006326370239257 0.0035443886282444
188000 0.0036978182597160337 0.0038090530729293823 0.0035865834465026855
190000 0.0036362134265899657 0.0036830907678604124 0.0035893360853195191
192000 0.003535300266981125 0.0035877028417587282 0.0034828976922035219
194000 0.0035871220659017562 0.0036628782997131346 0.0035113658320903777
196000 0.0035179804675579069 0.0035704470071792603 0.0034655139279365539
198000 0.0036071235505342482 0.0036025852041244506 0.0036116618969440459
200000 0.0035295378479957579 0.0035746456813812257 0.0034844300146102906
202000 0.0035176643384695052 0.0035491621284484865 0.0034861665484905244
204000 0.0035043465826511385 0.0035473877716064453 0.0034613053936958312
206000 0.0035523758437633517 0.003614092854499817 0.003490658833026886
208000 0.0034694979624748231 0.0035264782934188842 0.0034125176315307616
210000 0.0034449010235071183 0.003492874279975891 0.0033969277670383453
212000 0.0034852640410661696 0.0035790626239776612 0.0033914654581546784
214000 0.0034557449500560757 0.0035299192762374876 0.0033815706238746641
216000 0.0033690633838176728 0.0034135901312828064 0.0033245366363525391
218000 0.0033592804124355316 0.0033667985277175904 0.0033517622971534727
220000 0.0032875038886070254 0.0033150707015991211 0.0032599370756149293
222000 0.0032851353114843368 0.0033120850982666017 0.003258185524702072
224000 0.0033147764208316804 0.003313358693122864 0.0033161941485404969
226000 0.0032986391274929046 0.003270391050338745 0.0033268872046470642
228000 0.003319298015832901 0.0033065213198661806 0.0033320747117996214
230000 0.0032922997475862501 0.0032973794422149656 0.0032872200529575346
232000 0.0032995525577068328 0.0032814815912246705 0.0033176235241889952
234000 0.0032772118898630144 0.0033016774859428405 0.0032527462937831878
236000 0.0032499748458862305 0.0032509808807373048 0.0032489688110351562
238000 0.0032404314284324646 0.0032499075951576235 0.0032309552617073058
240000 0.0032695412759780884 0.0032873497028350828 0.0032517328491210935
242000 0.0033025674636363985 0.0033038494377136229 0.0033012854895591737
244000 0.0032739312949180603 0.0033183664598464965 0.0032294961299896242
246000 0.0033091698677539826 0.003342608039855957 0.0032757316956520083
248000 0.0032551624046564102 0.0032759517250061034 0.003234373084306717
250000 0.003295081358194351 0.0033193846855163575 0.0032707780308723448
252000 0.0032458550190925597 0.0032674685831069945 0.003224241455078125
254000 0.0032277000366449354 0.0032128650722503664 0.0032425350010395048
256000 0.0031981156551837923 0.0031799845800399781 0.0032162467303276064
258000 0.0031269810178279874 0.0031174336528778076 0.0031365283827781676
260000 0.003099119374036789 0.0030826976709365846 0.0031155410771369933
262000 0.0031427056035995479 0.0031413991508483885 0.0031440120563507078
264000 0.0031183827573060992 0.0031121974945068358 0.0031245680201053621
266000 0.003082570461630821 0.0030409668169021605 0.0031241741063594819
268000 0.0031035068768262863 0.0030510839161872862 0.0031559298374652864
270000 0.003065727656364441 0.003036154567718506 0.0030953007450103759
272000 0.0030922003569602966 0.0030667679262161257 0.0031176327877044676
274000 0.0030633818943500519 0.0030441015024185183 0.0030826622862815856
276000 0.0030747297829389576 0.0030285006680488588 0.003120958897829056
278000 0.00304463315308094 0.0030210477485656737 0.0030682185575962068
280000 0.0030538106958866119 0.0030249843626022339 0.0030826370291709899
282000 0.0030546849653720854 0.0030194392633438112 0.0030899306674003601
284000 0.0030656032185554507 0.0030253174700737 0.003105888967037201
286000 0.0030391654771566392 0.0030101235775947571 0.0030682073767185213
288000 0.0031350381577014922 0.0030750155782699583 0.0031950607371330261
290000 0.0030917912288904192 0.0030342481441497805 0.0031493343136310579
292000 0.0030686021463871005 0.0030302814164161682 0.0031069228763580324
294000 0.0030213531527519227 0.002980480079650879 0.0030622262258529665
296000 0.003058773057579994 0.0030385506458282469 0.0030789954693317412
298000 0.0030706695723533633 0.0030548649301528931 0.0030864742145538331
300000 0.0030283836684226991 0.0029894664411544798 0.0030673008956909179
302000 0.0030345118598937987 0.0030201692895889284 0.0030488544301986694
304000 0.0030663950300216678 0.0030364422426223756 0.0030963478174209596
306000 0.0030577160054445266 0.0030410257220268248 0.0030744062888622284
308000 0.0030289699251651765 0.0029921335635185241 0.0030658062868118285
310000 0.0030552805709838865 0.0030408914318084718 0.0030696697101593017
312000 0.0030604895137548447 0.0030421057481765748 0.0030788732793331146
314000 0.0030271539574861527 0.0029766802363395692 0.0030776276786327363
316000 0.0030094819175004962 0.0029659241371154787 0.0030530396978855133
318000 0.0030322350330352784 0.0030091651926040649 0.0030553048734664918
320000 0.0030177021005153657 0.0029876806545257569 0.0030477235465049745
322000 0.0030251471180915831 0.0030052874979972838 0.0030450067381858825
324000 0.0030358783290386198 0.0030041056141853332 0.0030676510438919068
326000 0.0030108580420017241 0.0029831362810134889 0.0030385798029899597
328000 0.0030213137531280515 0.0029792549781799318 0.0030633725280761717
330000 0.0030306533389091493 0.0029944945044517515 0.0030668121733665467
332000 0.0030348640784025193 0.0030181452775001525 0.003051582879304886
334000 0.0030001518785953522 0.0029808680047988889 0.0030194357523918151
336000 0.0030088382358551026 0.0029717292528152464 0.0030459472188949584
338000 0.0030238043894767761 0.0029995618448257445 0.0030480469341278077
340000 0.0029952534840106963 0.002971774625301361 0.0030187323427200317
342000 0.0029869135863780979 0.0029573042469024659 0.0030165229258537294
344000 0.0030009627285003662 0.0029900291862487794 0.003011896270751953
346000 0.0030100583593845368 0.0029754171247482301 0.0030446995940208435
348000 0.0029923140785694125 0.0029482040777206423 0.0030364240794181823
350000 0.0029672071652412412 0.0029310246381759643 0.0030033896923065185
352000 0.0029846930117607114 0.0029490068244934081 0.0030203791990280151
354000 0.0029744398746490478 0.0029289894666671753 0.0030198902826309203
356000 0.0029510717533826831 0.0029147096786499025 0.0029874338281154632
358000 0.0029994870417118071 0.0029615599279403685 0.0030374141554832456
360000 0.0030166134226322174 0.0029604526181221009 0.0030727742271423339
362000 0.0029293540475368498 0.0028732655544281005 0.0029854425406455995
364000 0.0029411417294740675 0.0028941942281723023 0.0029880892307758331
366000 0.0029162544949054717 0.0028627695074081422 0.0029697394824028016
368000 0.002922294427156448 0.0028705261039733885 0.0029740627503395079
370000 0.0029136870027780537 0.0028659205894470217 0.0029614534161090853
372000 0.002959125263929367 0.0028980980405807497 0.0030201524872779848
374000 0.0029626593575477599 0.0029537202157974242 0.0029715984992980957
376000 0.0029088770953416823 0.0028818044996261599 0.0029359496910572051
378000 0.0028772581604719159 0.0028270332479476928 0.0029274830729961393
380000 0.0028518401716947557 0.0028045472965240481 0.0028991330468654633
382000 0.0028503685655593873 0.0027817758212089539 0.0029189613099098208
384000 0.0028801591606140136 0.002845973855495453 0.0029143444657325746
386000 0.0028520980036258695 0.0028009240193367004 0.0029032719879150391
388000 0.0028256466145515444 0.0027490028052330018 0.0029022904238700867
390000 0.0028309223911762238 0.0027282592172622679 0.0029335855650901793
392000 0.0028193636043071747 0.0027441962471008302 0.0028945309615135192
394000 0.0028070126302242281 0.0027369695978164675 0.0028770556626319887
396000 0.0028178188084363939 0.0027513396821022035 0.0028842979347705839
398000 0.0027896594798564912 0.0027143745393753051 0.0028649444203376769
400000 0.0028005342087745666 0.0027424834403991698 0.0028585849771499633
402000 0.002794346377134323 0.0027250983495712279 0.0028635944046974181
404000 0.0028208371083736422 0.002738656270503998 0.0029030179462432863
406000 0.0028113795428276064 0.0027152990102767946 0.0029074600753784181
408000 0.002783633776307106 0.0027099361944198609 0.0028573313581943512
410000 0.002788795303106308 0.0027074679374694825 0.0028701226687431335
412000 0.0028189825898408891 0.0027568139820098878 0.0028811511976718903
414000 0.0027742906211614612 0.002694702217102051 0.0028538790252208711
416000 0.0027895757613182067 0.0027218633885383605 0.0028572881340980529
418000 0.0027752797530889509 0.0026980810871124268 0.0028524784190654753
420000 0.0027897270958423615 0.0026881281824111939 0.002891326009273529
422000 0.0027662153744697571 0.0026933665852546694 0.0028390641636848448
424000 0.0028044404480457308 0.0027263353309631348 0.0028825455651283263
426000 0.0027799691112041472 0.002697749056816101 0.0028621891655921934
428000 0.0027814272065162658 0.0026931317801475525 0.0028697226328849791
430000 0.0027608743973970415 0.0026845446090698242 0.0028372041857242583
432000 0.0028071551530361176 0.0027678313255310059 0.0028464789805412293
434000 0.0027873443585634235 0.0026961604399681092 0.0028785282771587374
436000 0.0028077460371255872 0.0027203089880943297 0.0028951830861568451
438000 0.0027659692943096162 0.0026910433902740481 0.0028408951983451844
440000 0.0027921477861404418 0.0027104863209724424 0.0028738092513084412
442000 0.0027724420778751373 0.0026879654393196107 0.0028569187164306639
444000 0.0027984843039512634 0.0027178736743927001 0.0028790949335098267
446000 0.0027783523762226103 0.0026962832560539244 0.0028604214963912963
448000 0.002784558609366417 0.0027197329344749452 0.0028493842842578889
450000 0.0028086520804166794 0.0027175506172180176 0.0028997535436153412
452000 0.0027658548724651339 0.0026670828657150269 0.0028646268792152404
454000 0.0027761145203113553 0.0027094119839668274 0.0028428170566558836
456000 0.0027690325412750242 0.0026828102703094483 0.0028552548122406005
458000 0.0027732823221683503 0.0026724990100860596 0.002874065634250641
460000 0.002775064482212067 0.002700268448829651 0.0028498605155944825
462000 0.0027471239589452745 0.0026712046627998354 0.0028230432550907136
464000 0.0027770166022777557 0.0027096889934539797 0.002844344211101532
466000 0.002779551708459854 0.0026720213108062745 0.002887082106113434
468000 0.0027691568293571472 0.0026928262681961061 0.0028454873905181884
470000 0.0027770172110795971 0.0026832632484436033 0.0028707711737155912
472000 0.0027408059942722321 0.0026544726238250734 0.0028271393647193908
474000 0.0027450415620803833 0.0026696521821022033 0.0028204309420585632
476000 0.0027607581884860994 0.0026840638494491577 0.0028374525275230407
478000 0.0027709462101459504 0.0026990313243865968 0.002842861095905304
480000 0.0027399333002567292 0.002649290322780609 0.0028305762777328493
482000 0.0027578889809846876 0.0026650195651054384 0.0028507583968639372
484000 0.0027768546216487885 0.0026933091449737549 0.0028604000983238221
486000 0.0027323891751766206 0.0026570634098052976 0.0028077149405479431
488000 0.0027537180708646775 0.0026650292763710022 0.0028424068653583527
490000 0.0027592746101617813 0.0026670215740203858 0.0028515276463031767
492000 0.0027284951790571216 0.0026296883006095887 0.0028273020575046541
494000 0.0027341253263950347 0.0026471652884483337 0.0028210853643417357
496000 0.0027325820995569229 0.0026385622901916503 0.0028266019089221955
498000 0.0027418593313693999 0.0026438409910202027 0.0028398776717185976
500000 0.0027273527288436891 0.0026277514157295226 0.0028269540419578552


==> figuras/perdidas_estados_entrenamiento.dat <==
step total u sigma
1 3.6715762615203857 6.5364127159118652 0.80673974752426147
1000 0.030838504433631897 0.049074701964855194 0.0126023069024086
2000 0.015614163130521774 0.025218065828084946 0.0060102595016360283
3000 0.0096531612798571587 0.016229720786213875 0.0030766022391617298
4000 0.0080568045377731323 0.013738918118178844 0.0023746902588754892
5000 0.007051665335893631 0.011948645114898682 0.002154685789719224
6000 0.00655325036495924 0.010984222404658794 0.0021222787909209728
7000 0.0049485145136713982 0.0083211185410618782 0.0015759108355268836
8000 0.0044466122053563595 0.0071357670240104198 0.0017574576195329428
9000 0.005184507928788662 0.0085455197840929031 0.0018234959570690989
10000 0.0046518123708665371 0.0074073518626391888 0.0018962728790938854
11000 0.0038487105630338192 0.0065678381361067295 0.0011295832227915525
12000 0.0035340012982487679 0.0060554379597306252 0.0010125646367669106
13000 0.0034103353973478079 0.0058842436410486698 0.00093642732826992869
14000 0.0038998501840978861 0.0070169698446989059 0.00078273034887388349
15000 0.0022162019740790129 0.0037485144566744566 0.00068388966610655189
16000 0.0020356094464659691 0.0033921808935701847 0.00067903776653110981
17000 0.0021020548883825541 0.0035174270160496235 0.00068668270250782371
18000 0.002854526974260807 0.0047874422743916512 0.00092161190696060658
19000 0.0033348621800541878 0.004624832421541214 0.0020448917057365179
20000 0.0020345763769000769 0.0034646480344235897 0.00060450489399954677
21000 0.0024069792125374079 0.0041723377071321011 0.00064162065973505378
22000 0.0020329691469669342 0.0033578157890588045 0.0007081225048750639
23000 0.0018772596959024668 0.0032372549176216125 0.00051726459059864283
24000 0.0020610480569303036 0.0035741713363677263 0.00054792466107755899
25000 0.0016804961487650871 0.0028746402822434902 0.00048635204439051449
26000 0.0016259343829005957 0.0027013211511075497 0.00055054767290130258
27000 0.001623437856324017 0.0027406646404415369 0.00050621113041415811
28000 0.001979355001822114 0.0032545945141464472 0.0007041154894977808
29000 0.0012602100614458323 0.0020448612049221992 0.00047555897617712617
30000 0.0013174536870792508 0.0021786647848784924 0.0004562425019685179
31000 0.0015393330249935389 0.0024720891378819942 0.00060657702852040529
32000 0.0017184839816763997 0.0028636332135647535 0.00057333474978804588
33000 0.0015550525858998299 0.002717144088819623 0.00039296111208386719
34000 0.0010390441166236997 0.0017049710731953382 0.00037311721825972199
35000 0.0013601223472505808 0.0023438343778252602 0.0003764102584682405
36000 0.0012807624880224466 0.0021987305954098701 0.00036279440973885357
37000 0.0013263686560094357 0.0023085561115294695 0.00034418131690472364
38000 0.021438734605908394 0.028714625164866447 0.01416284404695034
39000 0.0009500839514657855 0.0015534053090959787 0.00034676253562793136
40000 0.0010285279713571072 0.0017429598374292254 0.00031409610528498888
41000 0.0011932705529034138 0.0019099070923402905 0.00047663410077802837
42000 0.0011707494268193841 0.0019887986127287149 0.00035270032822154462
43000 0.0011691594263538718 0.0020459180232137442 0.00029240085859782994
44000 0.0010358653962612152 0.0017974148504436016 0.00027431597118265927
45000 0.0011810541618615389 0.0019874093122780323 0.00037469909875653684
46000 0.0011435295455157757 0.0017561373533681035 0.00053092179587110877
47000 0.0011427800636738539 0.0019983032252639532 0.000287256931187585
48000 0.0012175801675766706 0.0017502432456240058 0.00068491720594465733
49000 0.00092647364363074303 0.0015463505405932665 0.00030659671756438911
50000 0.0010424945503473282 0.0018126507056877017 0.00027233848231844604
51000 0.003627814119681716 0.0051404987461864948 0.0021151294931769371
52000 0.0007158210501074791 0.0012160670012235641 0.00021557505533564836
53000 0.00070759636582806706 0.0010811083484441042 0.00033408438321202993
54000 0.00084085692651569843 0.0014131864299997687 0.00026852742303162813
55000 0.0011229830561205745 0.0018101140158250928 0.00043585209641605616
56000 0.00065783003810793161 0.0010297417175024748 0.00028591841692104936
57000 0.0010623213602229953 0.0017789871199056506 0.00034565557143650949
58000 0.0009697590721771121 0.0015527852810919285 0.00038673280505463481
59000 0.00064732099417597055 0.0010318860877305269 0.00026275592972524464
60000 0.00068262347485870123 0.0011425819247961044 0.00022266499581746757
61000 0.00061846559401601553 0.00098249211441725492 0.00025443901540711522
62000 0.00057967251632362604 0.0009674502070993185 0.00019189486920367926
63000 0.00087373895803466439 0.0013419749448075891 0.00040550297126173973
64000 0.00057610002113506198 0.00094634783454239368 0.0002058522222796455
65000 0.00055730593157932162 0.00092804530868306756 0.00018656652537174523
66000 0.00064514711266383529 0.0010928420815616846 0.00019745217286981642
67000 0.00071874883724376559 0.0011909777531400323 0.00024651992134749889
68000 0.00083500111941248178 0.0014632655074819922 0.00020673668768722564
69000 0.00059816043358296156 0.00094356713816523552 0.00025275375810451806
70000 0.00074378831777721643 0.0011172844097018242 0.00037029222585260868
71000 0.00066773267462849617 0.0011389508144930005 0.0001965145202120766
72000 0.00068371533416211605 0.0011575550306588411 0.0002098756522173062
73000 0.00068875518627464771 0.0011129833292216063 0.00026452698512002826
74000 0.0006097408477216959 0.0010395777644589543 0.00017990396008826792
75000 0.00059785024495795369 0.00098279991652816534 0.00021290054428391159
76000 0.00056963082170113921 0.00096135574858635664 0.00017790588026400656
77000 0.00083807366900146008 0.0013731432845816016 0.00030300402431748807
78000 0.00061601336346939206 0.0010250495979562402 0.00020697708532679826
79000 0.00061279587680473924 0.0010476898169144988 0.00017790196579881012
80000 0.0026651194784790277 0.0050916909240186214 0.00023854787286836654
81000 0.00070104002952575684 0.0010156072676181793 0.00038647282053716481
82000 0.0087540782988071442 0.016063477843999863 0.001444679219275713
83000 0.00064285157714039087 0.0010775268310680985 0.00020817636686842889
84000 0.00087036530021578074 0.0015528853982686996 0.00018784520216286182
85000 0.00053781131282448769 0.00091045099543407559 0.00016517167387064546
86000 0.00054469349561259151 0.00090020452626049519 0.00018918247951660305
87000 0.00069304357748478651 0.0010427086381241679 0.00034337857505306602
88000 0.0007227105088531971 0.0011285009095445275 0.00031692016636952758
89000 0.00075859110802412033 0.0011875889031216502 0.00032959325471892953
90000 0.0011433260515332222 0.0019436470465734601 0.00034300499828532338
91000 0.00057332334108650684 0.00089017645223066211 0.00025647028815001249
92000 0.00063239637529477477 0.0010341282468289137 0.00023066454741638154
93000 0.00052625843090936542 0.00090574088972061872 0.00014677594299428165
94000 0.0006895067635923624 0.0012317940127104521 0.00014721955813001841
95000 0.0006932332762517035 0.0010100163053721189 0.00037645027623511851
96000 0.00057574815582484007 0.0009452786180190742 0.00020621773728635162
97000 0.00067305448465049267 0.0011535341618582606 0.00019257482199463993
98000 0.00070003356086090207 0.0011748028919100761 0.00022526425891555846
99000 0.00051570433424785733 0.00088213966228067875 0.00014926900621503592
100000 0.00076471577631309628 0.0012514118570834398 0.0002780197246465832
101000 0.00049458740977570415 0.0008300605695694685 0.00015911423543002456
102000 0.00054693798301741481 0.00094111455837264657 0.00015276142221409827
103000 0.00055339350365102291 0.00092434667749330401 0.00018244031525682658
104000 0.00061355292564257979 0.0010573188774287701 0.00016978695930447429
105000 0.00058996898587793112 0.0010237530805170536 0.00015618489123880863
106000 0.00055487838108092546 0.00094719813205301762 0.00016255865921266377
107000 0.00062457728199660778 0.001081187161616981 0.00016796737327240407
108000 0.00061593693681061268 0.0010956680634990335 0.00013620579557027668
109000 0.00069737498415634036 0.0011808830313384533 0.00021386696607805789
110000 0.00049640866927802563 0.00083509925752878189 0.00015771805192343891
111000 0.00047938723582774401 0.00081258959835395217 0.00014618488785345107
112000 0.00070478417910635471 0.0011840768856927752 0.00022549153072759509
113000 0.061138927936553955 0.1148596778512001 0.0074181808158755302
114000 0.00052444631000980735 0.00087061006342992187 0.00017828258569352329
115000 0.00059033569414168596 0.0010438599856570363 0.00013681134441867471
116000 0.00053327204659581184 0.00094107131008058786 0.00012547281221486628
117000 0.0004309752257540822 0.00071179913356900215 0.00015015134704299271
118000 0.00043360624113120139 0.00073548813816159964 0.00013172434410080314
119000 0.0005198953440412879 0.00089937116717919707 0.0001404195063514635
120000 0.00041836110176518559 0.00066657422576099634 0.00017014799232129008
121000 0.00049578235484659672 0.00082090136129409075 0.00017066336295101792
122000 0.00040819233981892467 0.00070077081909403205 0.00011561388964764774
123000 0.00036646254011429846 0.00061273557366803288 0.00012018950656056404
124000 0.0004124529950786382 0.00070311076706275344 0.00012179523764643818
125000 0.00060268037486821413 0.0008733067661523819 0.00033205398358404636
126000 0.00039279775228351355 0.00064858910627663136 0.00013700636918656528
127000 0.00030766869895160198 0.00050741975428536534 0.00010791761451400816
128000 0.00032146001467481256 0.00053093605674803257 0.000111984001705423
129000 0.0003859660355374217 0.00064763764385133982 0.00012429442722350359
130000 0.00030947444611229002 0.0005191108793951571 9.9838027381338179e-05
131000 0.00031410451629199088 0.00052457838319242001 0.00010363064211560413
132000 0.00031531974673271179 0.00052697752835229039 0.00010366196511313319
133000 0.00043773395009338856 0.00077440502354875207 0.00010106287663802505
134000 0.00038819116889499128 0.00064127519726753235 0.00013510712597053498
135000 0.00027983105974271894 0.00046794782974757254 9.1714318841695786e-05
136000 0.00042358553037047386 0.00068430148530751467 0.0001628695463296026
137000 0.00057022797409445047 0.00093817815650254488 0.0002022778062382713
138000 0.0004119855584576726 0.00070480065187439322 0.00011917049414478242
139000 0.000517992302775383 0.00090569199528545141 0.00013029263936914504
140000 0.00035232410300523043 0.00054612738313153386 0.00015852079377509654
141000 0.00035939164808951318 0.00061346410075202584 0.00010531920997891575
142000 0.00034444895572960377 0.00057706772349774837 0.00011183018796145916
143000 0.00054198660654947162 0.00096520036458969116 0.00011877282668137923
144000 0.0010483156656846404 0.0017049192683771253 0.00039171197568066418
145000 0.00029996244120411575 0.00048277754103764892 0.00011714733409462497
146000 0.00028638931689783931 0.0004690666391979903 0.00010371198004577309
147000 0.00023119441175367683 0.00035411713179200888 0.00010827168443938717
148000 0.00025750754866749048 0.00041224845335818827 0.00010276664397679269
149000 0.00025984292733483016 0.00041682334267534316 0.00010286250471835956
150000 0.00032903367537073791 0.00052265578415244818 0.00013541158114094287
151000 0.00031583409872837365 0.00053949572611600161 9.217249316861853e-05
152000 0.00037382805021479726 0.00061797391390427947 0.0001296822156291455
153000 0.00023556509404443204 0.00038131594192236662 8.9814253442455083e-05
154000 0.00024054609821178019 0.00038820700137875974 9.2885195044800639e-05
155000 0.00026039290241897106 0.00039315124740824103 0.00012763455742970109
156000 0.00024437427055090666 0.00037882709875702858 0.00010992144234478474
157000 0.00020564779697451741 0.00032184392330236733 8.9451663370709866e-05
158000 0.00023814773885533214 0.00038244033930823207 9.3855145678389817e-05
159000 0.00031474936986342072 0.00038251469959504902 0.00024698406923562288
160000 0.00028278076206333935 0.00045378974755294621 0.00011177179112564772
161000 0.00026820856146514416 0.00045264195068739355 8.3775143139064312e-05
162000 0.00026290657115168869 0.00041922798845916986 0.00010658516839612275
163000 0.00027986965142190456 0.00045010237954556942 0.00010963690874632448
164000 0.00022342555166687816 0.00036566055496223271 8.1190555647481233e-05
165000 0.00027079306892119348 0.00044473574962466955 9.6850395493675023e-05
166000 0.00019677067757584155 0.00031576768378727138 7.777368591632694e-05
167000 0.00027687160763889551 0.00047004915541037917 8.3694030763581395e-05
168000 0.00023878729552961886 0.0003936585271731019 8.3916078438051045e-05
169000 0.00028380384901538491 0.00047341518802568316 9.4192488177213818e-05
170000 0.00022207212168723345 0.00036862495471723378 7.5519295933190733e-05
171000 0.00029174526571296155 0.00049012736417353153 9.3363167252391577e-05
172000 0.00023322479682974517 0.00038939682417549193 7.7052784035913646e-05
173000 0.00025508608086965978 0.00042925580055452883 8.0916383012663573e-05
174000 0.00023397404584102333 0.00039287292747758329 7.5075156928505749e-05
175000 0.00029589887708425522 0.0004873608413618058 0.00010443691280670464
176000 0.00024296957417391241 0.00038815048174001276 9.7788652055896819e-05
177000 0.00035815808223560452 0.00055867963237687945 0.00015763654664624482
178000 0.00027483425219543278 0.00045830625458620489 9.1362264356575906e-05
179000 0.00021336611825972795 0.00036491799983195961 6.1814222135581076e-05
180000 0.00046847504563629627 0.0006063709151931107 0.00033057914697565138
181000 0.00021136157738510519 0.00034176922054030001 8.0953941505867988e-05
182000 0.00030010894988663495 0.00048302329378202558 0.00011719459143932909
183000 0.00021310937881935388 0.00034682010300457478 7.9398654634132981e-05
184000 0.00021175600704737008 0.00035869085695594549 6.4821142586879432e-05
185000 0.00023782634525559843 0.00038451023283414543 9.1142443125136197e-05
186000 0.0002338822087040171 0.00039863388519734144 6.9130532210692763e-05
187000 0.00021731968445237726 0.00036433202330954373 7.0307352871168405e-05
188000 0.00037823512684553862 0.00057842920068651438 0.00017804108210839331
189000 0.00025536835892125964 0.00040876507409848273 0.00010197162919212133
190000 0.00025447181542403996 0.00042185714119113982 8.7086504208855331e-05
191000 0.0004248326295055449 0.00066659116419032216 0.0001830741239245981
192000 0.00020055615459568799 0.00032228743657469749 7.8824865340720862e-05
193000 0.00019021790649276227 0.0003118594759143889 6.857633707113564e-05
194000 0.000205463424208574 0.00032817758619785309 8.2749254943337291e-05
195000 0.00023783426149748266 0.00041035827598534524 6.5310261561535299e-05
196000 0.00024649658007547259 0.00041836529271677136 7.4627860158216208e-05
197000 0.00052761135157197714 0.00091372668975964189 0.00014149595517665148
198000 0.00025407891371287405 0.00042521502473391593 8.2942788139916956e-05
199000 0.00019786837219726294 0.00032221537549048662 7.352136162808165e-05
200000 0.00034684772253967822 0.00049234542530030012 0.00020135003433097154
201000 0.00019071463611908257 0.00030998417059890926 7.1445087087340653e-05
202000 0.00028261641273275018 0.00043035837006755173 0.00013487448450177908
203000 0.00020912586478516459 0.00035910637234337628 5.9145346313016489e-05
204000 0.00024237640900537372 0.00040898920269683003 7.5763608037959784e-05
205000 0.00027148175286129117 0.00033346604323014617 0.00020949744794052094
206000 0.0003127312520518899 0.00042719661723822355 0.00019826590141747147
207000 0.0005094073130749166 0.00088663253700360656 0.00013218206004239619
208000 0.00022161276137921959 0.00038497379864566028 5.8251735026715323e-05
209000 0.00024594974820502102 0.00034996296744793653 0.00014193652896210551
210000 0.00022042373893782496 0.00035413348814472556 8.6713982454966754e-05
211000 0.00025476340670138597 0.00037874153349548578 0.0001307852944592014
212000 0.00057912763440981507 0.0010069794952869415 0.00015127575898077339
213000 0.00033948692725971341 0.0006028194329701364 7.6154392445459962e-05
214000 0.00019959756173193455 0.00031872038380242884 8.0474725109525025e-05
215000 0.00022049399558454752 0.00037800738937221467 6.2980587244965136e-05
216000 0.00019095028983429074 0.00032381960772909224 5.8080982853425667e-05
217000 0.00020502295228652656 0.00032012490555644035 8.9921013568527997e-05
218000 0.00017290255345869809 0.00026894261827692389 7.6862495916429907e-05
219000 0.00024655740708112717 0.00041300166049040854 8.011318277567625e-05
220000 0.00025046285009011626 0.00040355397504754364 9.7371739684604108e-05
221000 0.00022157828789204359 0.00034078865428455174 0.00010236792877549306
222000 0.0002264986396767199 0.00037793643423356116 7.5060859671793878e-05
223000 0.00019774635438807309 0.00033507010084576905 6.0422593378461897e-05
224000 0.00020527036394923925 0.00032321861363016069 8.7322121544275433e-05
225000 0.00022414405248127878 0.00036276856553740799 8.5519532149191946e-05
226000 0.00022327857732307166 0.00036432349588721991 8.2233651482965797e-05
227000 0.00028645739075727761 0.00048772324225865304 8.5191517428029329e-05
228000 0.00024666948593221605 0.00041257424163632095 8.076475205598399e-05
229000 0.00021975135314278305 0.00036632144474424422 7.3181246989406645e-05
230000 0.00018656489555723965 0.00031891404069028795 5.4215743148233742e-05
231000 0.00018546465435065329 0.00028838962316513062 8.2539678260218352e-05
232000 0.00019104080274701118 0.00032144234864972532 6.0639253206318244e-05
233000 0.00017965752340387553 0.00030097886337898672 5.8336194342700765e-05
234000 0.00019655495998449624 0.00033972505480051041 5.3384850616566837e-05
235000 0.00029615891980938613 0.00051019887905567884 8.2118946011178195e-05
236000 0.00022799965518061072 0.00039529870264232159 6.0700611356878653e-05
237000 0.0002569980570115149 0.00043691004975698888 7.7086049714125693e-05
238000 0.00019004086789209396 0.0003296860377304256 5.0395705329719931e-05
239000 0.00018241014913655818 0.00030108954524621367 6.3730745750945061e-05
240000 0.00019723789591807872 0.00033508220803923905 5.9393580158939585e-05
241000 0.0002053056814474985 0.00034103059442713857 6.958076119190082e-05
242000 0.00022323745361063629 0.00037763325963169336 6.8841647589579225e-05
243000 0.00022039626492187381 0.00038275864790193737 5.8033885579789057e-05
244000 0.00018094060942530632 0.00030348103609867394 5.8400182751938701e-05
245000 0.00017328977992292494 0.00028913206188008189 5.7447505241725594e-05
246000 0.00018696747429203242 0.00030181350302882493 7.2121445555239916e-05
247000 0.00025706697488203645 0.00043909758096560836 7.5036368798464537e-05
248000 0.00036044640000909567 0.00044578680535778403 0.00027510596555657685
249000 0.0001608695019967854 0.00027428782777860761 4.7451161663047969e-05
250000 0.00018976558931171894 0.00031249102903530002 6.7040135036222637e-05
251000 0.00016456343291793019 0.00027296575717628002 5.616110865958035e-05
252000 0.00017461806419305503 0.00028502993518486619 6.4206178649328649e-05
253000 0.00014912286133039743 0.00023798736219760031 6.0258356825215742e-05
254000 0.00022184784756973386 0.00037472922122105956 6.8966473918408155e-05
255000 0.00022438567248173058 0.00029803658253513277 0.00015073474787641317
256000 0.00022712850477546453 0.00036954943789169192 8.4707578935194761e-05
257000 0.00019782765593845397 0.00032943303813226521 6.622226646868512e-05
258000 0.00020250113448128104 0.00030343219987116754 0.00010157008364330977
259000 0.00015324979904107749 0.00024575446150265634 6.0745125665562227e-05
260000 0.00019506094395183027 0.00032317626755684614 6.6945634898729622e-05
261000 0.00013371261593420058 0.00021376262884587049 5.3662595746573061e-05
262000 0.0001210234040627256 0.00019859349413309246 4.3453317630337551e-05
263000 0.00015356027870438993 0.00024508993374183774 6.203062366694212e-05
264000 0.00018836169329006225 0.00031091066193766892 6.5812731918413192e-05
265000 0.00014219475269783288 0.00023718332522548735 4.7206172894220799e-05
266000 0.000173941720277071 0.00029453384922817349 5.3349594963947311e-05
267000 0.00012674638128373772 0.0002081507263937965 4.5342047087615356e-05
268000 0.00013880847836844623 0.00021110051602590829 6.6516433435026556e-05
269000 0.00021044176537543535 0.00030590649112127721 0.00011497702507767826
270000 0.00014078612730372697 0.00023013820464257151 5.1434049964882433e-05
271000 0.000239188113482669 0.00035473893512971699 0.00012363730638753623
272000 0.00015866101603023708 0.00024372486223001033 7.3597169830463827e-05
273000 0.0001215317752212286 0.00019790507212746888 4.5158485590945929e-05
274000 0.00022014112619217485 0.0003882485325448215 5.2033712563570589e-05
275000 0.00014168713823892176 0.00023266789503395557 5.0706374167930335e-05
276000 0.00016215545474551618 0.00028031881083734334 4.3992087739752606e-05
277000 0.00014100701082497835 0.00023793296713847667 4.4081069063395262e-05
278000 0.00012879574205726385 0.00021215534070506692 4.5436128857545555e-05
279000 0.00013918832701165229 0.00021842854039277881 5.9948120906483382e-05
280000 0.00016524425882380456 0.00028232211479917169 4.8166395572479814e-05
281000 0.00014091376215219498 0.00022865946812089533 5.3168056183494627e-05
282000 0.00017407871200703084 0.00028592286980710924 6.2234561482910067e-05
283000 0.0001354409905616194 0.00022148049902170897 4.9401474825572222e-05
284000 0.0001520256046205759 0.00024312591995112598 6.0925296565983444e-05
285000 0.00014189232024364173 0.00024056313850451261 4.3221498344792053e-05
286000 0.0001517259661341086 0.00024780211970210075 5.5649808928137645e-05
287000 0.0014025213895365596 0.0019423678750172257 0.00086267490405589342
288000 0.0001761943130986765 0.00030067522311583161 5.1713406719500199e-05
289000 0.00012226976105012 0.00019049034744966775 5.4049189202487469e-05
290000 0.00016920293273869902 0.00027837185189127922 6.0034002672182396e-05
291000 0.00014662517060060054 0.00024898626725189388 4.4264084863243625e-05
292000 0.00014248811930883676 0.00024112891696859151 4.3847314373124391e-05
293000 0.00018345462740398943 0.00029444080428220332 7.2468443249817938e-05
294000 0.00018454267410561442 0.00026257100398652256 0.00010651435877662152
295000 0.0007498209597542882 0.0013517298502847552 0.00014791212743148208
296000 0.00013601453974843025 0.00022735385573469102 4.4675209210254252e-05
297000 0.00017599844431970268 0.00030120214796625078 5.0794733397196978e-05
298000 0.00016023698844946921 0.00026447360869497061 5.6000357290031388e-05
299000 0.00012827262980863452 0.00021314043260645121 4.340483428677544e-05
300000 0.00023942587722558528 0.00038162124110385776 9.7230513347312808e-05
301000 0.00014481361722573638 0.00024591275723651052 4.3714473576983437e-05
302000 0.00016542384400963783 0.00025837027351371944 7.2477399953640997e-05
303000 0.0002453030610922724 0.00042642891639843583 6.4177227613981813e-05
304000 0.00034257874358445406 0.00055293232435360551 0.00013222517736721784
305000 0.00015407754108309746 0.00025130357244051993 5.6851495173759758e-05
306000 0.00018548889784142375 0.00032114397617988288 4.9833815864985809e-05
307000 0.00014170192298479378 0.00023152166977524757 5.1882172556361184e-05
308000 0.0001495803298894316 0.00025572473532520235 4.3435924453660846e-05
309000 0.00015386086306534708 0.00026949419407173991 3.8227528420975432e-05
310000 0.00015375536167994142 0.00026426665135659277 4.3244072003290057e-05
311000 0.00012244709068909287 0.00019949590205214918 4.539828296401538e-05
312000 0.00015319301746785641 0.00025128625566139817 5.5099775636335835e-05
313000 0.0001627302699489519 0.00027821891126222908 4.7241617721738294e-05
314000 0.00019192708714399487 0.00029166514286771417 9.2189024144317955e-05
315000 0.00015984040510375053 0.00026250773225910962 5.7173070672433823e-05
316000 0.0001422923814971 0.00021245203970465809 7.2132730565499514e-05
317000 0.00015931134112179279 0.00026070771855302155 5.7914949138648808e-05
318000 0.00013204092101659626 0.00021002265566494316 5.4059197282185778e-05
319000 0.00014935499348212034 0.00025288885808549821 4.5821136154700071e-05
320000 0.00016877215239219368 0.00028670643223449588 5.0837865273933858e-05
321000 0.00015253489254973829 0.00025215782807208598 5.2911957027390599e-05
322000 0.00016744184540584683 0.00025966120301745832 7.5222495070192963e-05
323000 0.00021704059327021241 0.00034710470936261117 8.6976484453771263e-05
324000 0.00016949344717431813 0.00024945536279119551 8.9531531557440758e-05
325000 0.00016776227857917547 0.00028823033790104091 4.7294226533267647e-05
326000 0.00014486302097793669 0.00024677696637809277 4.2949075577780604e-05
327000 0.00018168507085647434 0.00031233625486493111 5.1033886848017573e-05
328000 0.00013352037058211863 0.00022392914979718626 4.3111595005029812e-05
329000 0.000142192147905007 0.00023746698570903391 4.6917324652895331e-05
330000 0.0001532755559310317 0.00024893900263123214 5.7612098316894844e-05
331000 0.00012794831127393991 0.0001992923062061891 5.6604319979669526e-05
332000 0.00013340741861611605 0.00022697077656630427 3.9844075217843056e-05
333000 0.00019022297055926174 0.00029896266642026603 8.148328197421506e-05
334000 0.00012334904749877751 0.00020951923215761781 3.7178873753873631e-05
335000 0.00012261536903679371 0.00020693473925348371 3.8295995182124898e-05
336000 0.00014608200581278652 0.00025437917793169618 3.778483733185567e-05
337000 0.00025245873257517815 0.00037275691283866763 0.00013216058141551912
338000 0.00018534377159085125 0.00030876850360073149 6.1919039580971003e-05
339000 0.00012401580170262605 0.0002063850115519017 4.1646591853350401e-05
340000 0.00012995116412639618 0.00021502237359527498 4.4879969209432602e-05
341000 0.00012762509868480265 0.00021417303651105613 4.1077153582591563e-05
342000 0.0001206394808832556 0.00020514956850092858 3.6129393265582621e-05
343000 0.00012428869376890361 0.00020725690410472453 4.1320476157125086e-05
344000 0.00013413412671070546 0.00023258681176230311 3.5681452573044226e-05
345000 0.0001425945374649018 0.00024110570666380227 4.4083371903980151e-05
346000 0.00013002501509618014 0.00022400263696908951 3.6047396861249581e-05
347000 0.00013850601681042463 0.0002278302563354373 4.9181780923390761e-05
348000 0.00017227807256858796 0.0002955733216367662 4.8982819862430915e-05
349000 0.00012476809206418693 0.00019529048586264253 5.4245701903710142e-05
350000 0.0001395310100633651 0.00020752032287418842 7.154169725254178e-05
351000 0.00018962693866342306 0.00032106513390317559 5.8188750699628145e-05
352000 0.00013931021385360509 0.00023429792781826109 4.4322492612991482e-05
353000 0.00018263277888763696 0.00029294865089468658 7.2316906880587339e-05
354000 0.00012843357399106026 0.00021307214046828449 4.3795007513836026e-05
355000 0.00013491589925251901 0.00022676213120575994 4.3069656385341659e-05
356000 0.00015255514881573617 0.00025909909163601696 4.6011205995455384e-05
357000 0.00012594938743859529 0.00019845481438096613 5.344396413420327e-05
358000 0.00014425531844608486 0.00024327808932866901 4.5232536649564281e-05
359000 0.00012973639240954071 0.00021483009913936257 4.4642685679718852e-05
360000 0.00028067376115359366 0.00046616815961897373 9.5179340860340744e-05
361000 0.00015035943943075836 0.00025134350289590657 4.9375390517525375e-05
362000 0.00013300756108947098 0.00022512553550768644 4.0889593947213143e-05
363000 0.00021720350196119398 0.00030266595422290266 0.0001317410496994853
364000 0.00012283388059586287 0.00020670589583460242 3.8961854443186894e-05
365000 0.00013328094792086631 0.00021760737581644207 4.8954523663269356e-05
366000 0.00011226729839108884 0.00019076770695392042 3.3766897104214877e-05
367000 0.00013532969751395285 0.00020509037130977958 6.5569030994083732e-05
368000 0.00015148331294767559 0.00025672183255665004 4.624480425263755e-05
369000 0.00014148045738693327 0.00023186439648270607 5.1096507377224043e-05
370000 0.00013499383931048214 0.00022341730073094368 4.6570370614062995e-05
371000 0.00013947565457783639 0.0002421161625534296 3.6835139326285571e-05
372000 0.00011091954365838319 0.00018217903561890125 3.9660048059886321e-05
373000 0.00012368401803541929 0.00018639805784914643 6.0969974583713338e-05
374000 0.00011665145575534552 0.00019395393610466272 3.9348968130070716e-05
375000 0.00010101030056830496 0.00016682044952176511 3.5200151614844799e-05
376000 0.00014331744750961661 0.00024808186572045088 3.8553018384845927e-05
377000 0.00012656886246986687 0.0002162637683795765 3.6873952922178432e-05
378000 0.0001385803334414959 0.000241470304899849 3.5690369259100407e-05
379000 0.00012956467980984598 0.0002150266373064369 4.4102718675276265e-05
380000 0.00011142639414174482 0.00017707000370137393 4.5782780944136903e-05
381000 0.00013522474910132587 0.00022548303240910172 4.4966473069507629e-05
382000 0.00012791523477062583 0.00021676519827451557 3.9065267628757283e-05
383000 0.00016760073776822537 0.00028501250199042261 5.0188973546028137e-05
384000 0.00012555129069369286 0.00021029036724939942 4.0812206862028688e-05
385000 0.0001582862896611914 0.00027419318212196231 4.2379400838399306e-05
386000 0.00012556170986499637 0.00021249886776786298 3.862454104819335e-05
387000 0.0001513509196229279 0.00026317039737477899 3.9531430957140401e-05
388000 0.00014592752268072218 0.00025693423231132329 3.4920805774163455e-05
389000 0.00011731652921298519 0.00020037314970977604 3.4259908716194332e-05
390000 0.00012762958067469299 0.00020642744493670762 4.883170549874194e-05
391000 0.00014042647671885788 0.00024112906248774379 3.9723894587950781e-05
392000 0.00014469880261458457 0.00024254614254459739 4.685146632255055e-05
393000 0.00016090307326521724 0.00024321649107150733 7.8589655458927155e-05
394000 0.0001441346830688417 0.00024145646602846682 4.6812914661131799e-05
395000 0.00014421787636820227 0.00021812412887811661 7.031162385828793e-05
396000 0.00012949298252351582 0.00021853468206245452 4.0451290260534734e-05
397000 0.00015412591164931655 0.00024524962645955384 6.3002189563121647e-05
398000 0.00010822618060046807 0.00018263467063661665 3.3817694202298298e-05
399000 0.00010293614468537271 0.00017207584460265934 3.3796444768086076e-05
400000 0.000150549371028319 0.00023947235604282469 6.1626378737855703e-05
401000 0.00013118651986587793 0.00020551522902678698 5.6857821618905291e-05
402000 0.00083169143181294203 0.0013035485753789544 0.00035983428824692965
403000 0.00012522150063887239 0.0002133438247255981 3.7099187466083094e-05
404000 0.00014255434507504106 0.00024395034415647388 4.1158342355629429e-05
405000 0.00012170566333224997 0.00019987688574474305 4.3534440919756889e-05
406000 0.00044973837793804705 0.00073095562402158976 0.00016852114640641958
407000 0.00011385194375179708 0.00019036668527405709 3.7337194953579456e-05
408000 0.00013285853492561728 0.00022926210658624768 3.6454963264986873e-05
409000 0.00013345092884264886 0.00022106771939434111 4.5834145566914231e-05
410000 0.00011085800360888243 0.00018593869754113257 3.5777306038653478e-05
411000 0.0001099963192245923 0.00018446893955115229 3.5523702536011115e-05
412000 0.00012717544450424612 0.00021592951088678092 3.8421389035647735e-05
413000 0.00012093703844584525 0.0002025987341767177 3.927533543901518e-05
414000 0.00016174677875824273 0.00026781280757859349 5.5680735385976732e-05
415000 0.00016802846221253276 0.00028456849395297468 5.1488423196133226e-05
416000 0.00012140021863160655 0.00020731939002871513 3.5481047234497964e-05
417000 9.9579228844959289e-05 0.00016336722183041275 3.5791239497484639e-05
418000 0.00012299801164772362 0.00020440541265998036 4.1590603359509259e-05
419000 0.00010697744437493384 0.00017188092169817537 4.2073967051692307e-05
420000 0.0012208108091726899 0.0019195623463019729 0.00052205921383574605
421000 9.5502859039697796e-05 0.00015804430586285889 3.2961408578557894e-05
422000 0.00014459315571002662 0.00020578040857799351 8.3405895566102117e-05
423000 0.0001902756339404732 0.00028288891189731658 9.7662341431714594e-05
424000 0.0001120201195590198 0.00019000696192961186 3.4033269912470132e-05
425000 0.00010802342148963362 0.00017858717183116823 3.7459678424056619e-05
426000 0.00015083707694429904 0.00022479859762825072 7.6875548984389752e-05
427000 0.00017287238733842969 0.00027197942836210132 7.3765353590715677e-05
428000 0.0001120050874305889 0.00018559007730800658 3.8420104829128832e-05
429000 0.00011147780605824664 0.00018849270418286324 3.4462904295651242e-05
430000 0.00011480659304652363 0.00018943427130579948 4.017891114926897e-05
431000 0.00010331140947528183 0.00017120876873377711 3.5414042940828949e-05
432000 9.8017058917321265e-05 0.00015936794807203114 3.6666173400590196e-05
433000 9.2632930318359286e-05 0.00015370162145700306 3.1564235541736707e-05
434000 0.00010479608317837119 0.0001699092099443078 3.9682952774455771e-05
435000 0.00012160949700046331 0.00019822038302663714 4.499860733631067e-05
436000 0.00014717191515956074 0.00022052766871638596 7.3816161602735519e-05
437000 0.00011867353168781847 0.00020074978237971663 3.6597277357941493e-05
438000 0.00013717170804738998 0.00022472045384347439 4.9622976803220809e-05
439000 0.00011448776058387011 0.00019549024000298232 3.3485284802736714e-05
440000 0.00010806287900777534 0.00018453155644237995 3.1594197935191914e-05
441000 0.00011956091475440189 0.00019350387447047979 4.5617951400345191e-05
442000 0.00010982272942783311 0.00017253040277864784 4.7115052439039573e-05
443000 0.00010545721306698397 0.00017375376773998141 3.7160654756007716e-05
444000 0.00010846247459994629 0.00018234943854622543 3.4575510653667152e-05
445000 8.4631436038762331e-05 0.00013121761730872095 3.8045258406782523e-05
446000 0.00011237124272156507 0.00018271520093549043 4.2027284507639706e-05
447000 0.00011729191464837641 0.00020275672432035208 3.1827097700443119e-05
448000 0.0001414435391779989 0.0002461331314407289 3.6753939639311284e-05
449000 0.00013297100667841733 0.00020018353825435042 6.575848237844184e-05
450000 0.00014395284233614802 0.00023090514878276736 5.7000528613571078e-05
451000 8.9711000327952206e-05 0.00015095484559424222 2.8467155061662197e-05
452000 0.00010113957250723615 0.00016448023961856961 3.7798905395902693e-05
453000 0.00011449835437815636 0.0001896688190754503 3.9327889680862427e-05
454000 0.00012038693239446729 0.00020383855735417455 3.6935314710717648e-05
455000 0.00010687386384233832 0.00016865742509253323 4.5090295316185802e-05
456000 0.00013643731654155999 0.00023356477322522551 3.9309867133852094e-05
457000 0.00011297871242277324 0.00018152059055864811 4.4436837924877182e-05
458000 0.00012822583084926009 0.00021586648654192686 4.0585186070529744e-05
459000 0.00010068506526295096 0.00016571220476180315 3.5657929402077571e-05
460000 0.00011407023703213781 0.00019133870955556631 3.6801764508709311e-05
461000 0.00010508742707315832 0.00016046992095652968 4.9704925913829356e-05
462000 9.0716843260452151e-05 0.0001528771681478247 2.8556518373079598e-05
463000 0.00012617756146937609 0.00021644150547217578 3.5913602914661169e-05
464000 0.00011596719559747726 0.00019913012511096895 3.2804269721964374e-05
465000 7.8535136708524078e-05 0.00012615132436621934 3.0918952688807622e-05
466000 9.2448477516882122e-05 0.0001543944381410256 3.0502520530717447e-05
467000 0.0001118089712690562 0.00019252987112849951 3.1088078685570508e-05
468000 0.00011172518134117126 0.00018868930055759847 3.4761058486765251e-05
469000 9.398463589604944e-05 0.00015988193626981229 2.8087335522286594e-05
470000 0.00010602017573546618 0.00017972063506022096 3.2319709134753793e-05
471000 0.00010770727385533974 0.00018508358334656805 3.0330958907143213e-05
472000 0.00010873171413550153 0.00018327914585825056 3.4184278774773702e-05
473000 0.00011703631025739014 0.00020020453666802496 3.3868083846755326e-05
474000 0.00010776395356515422 0.00018582014308776706 2.9707769499509595e-05


==> figuras/perdidas_estados_validacion.dat <==
step total u sigma
1 1.4624967936096192 2.2143938002929686 0.71059978692626957
2000 0.013964472178459168 0.022944696968078614 0.0049842473888397215
4000 0.007360977023363113 0.012411137788772583 0.0023108162579536439
6000 0.0066108382928371425 0.011094870601654053 0.0021268059840202332
8000 0.004799371911287308 0.0076412929658889774 0.0019574508566856386
10000 0.0051486574883460997 0.0077635448532104492 0.0025337701234817503
12000 0.0035162768862247468 0.0060166478796005252 0.0010159058928489685
14000 0.0060184963816404344 0.011168957843780518 0.00086803491950035092
16000 0.0022269719225168228 0.0038087715616226198 0.00064517228341102605
18000 0.0027917482802867887 0.0046609632787704466 0.00092253328180313108
20000 0.0020570507043600082 0.0034211778087615968 0.00069292359995841977
22000 0.0020035740505456924 0.0032674992990493774 0.00073964880204200744
24000 0.002096573887884617 0.0036637029304504394 0.00052944484531879425
26000 0.0015612869418859482 0.0025445647506713866 0.00057800913310050966
28000 0.0019577485747337342 0.0033158758225440978 0.00059962132692337037
30000 0.0012318310251832009 0.0020604699172973632 0.0004031921330690384
32000 0.001513075381487608 0.002396456784248352 0.00062969397872686384
34000 0.0012097760820686818 0.0020243024682998659 0.00039524969583749773
36000 0.0011562314536571502 0.0019295103836059571 0.0003829525237083435
38000 0.029724968650817869 0.039602779434204101 0.019847157867431641
40000 0.001097946041971445 0.001882189537525177 0.00031370254641771317
42000 0.0011046345339119435 0.001859302505493164 0.00034996656233072279
44000 0.0015744920136332512 0.0028293628649711609 0.00031962116229534147
46000 0.0012227649478316306 0.0020147337837219236 0.0004307961119413376
48000 0.0013736359504461287 0.0019397227401733398 0.00080754916071891785
50000 0.00093961470116674898 0.0016032727446556091 0.00027595665767788887
52000 0.00076703254404664038 0.0012755093350410461 0.00025855575305223466
54000 0.00081380047821998601 0.0012272899451255799 0.00040031101131439211
56000 0.00067348100200295452 0.0011188812115192413 0.00022808079248666762
58000 0.0008246301234662533 0.0012997460374832154 0.00034951420944929123
60000 0.00065492507463693617 0.0010978067514896392 0.0002120433977842331
62000 0.00066728655095398427 0.001083838267326355 0.00025073483458161352
64000 0.00086855808149278167 0.0014861962237358094 0.00025091993924975393
66000 0.00060607734701037411 0.0010171304938793183 0.0001950242001414299
68000 0.00070188649483025076 0.0011584404389858246 0.00024533255067467688
70000 0.00064934615844488143 0.0010634573335647584 0.00023523498332500458
72000 0.00064161014461517338 0.0010162894825935364 0.00026693080663681032
74000 0.00060377249054610724 0.0010135623450279235 0.00019398263606429101
76000 0.0006444108846634627 0.0010911452078819276 0.00019767656144499779
78000 0.00064009721893072127 0.0010572705781459809 0.00022292385971546172
80000 0.0013540199235230685 0.0024715524444580078 0.00023648740258812905
82000 0.064765429989159115 0.12840502613830568 0.0011258338400125503
84000 0.00074979810723662375 0.0012784905972480773 0.00022110561722517015
86000 0.00056601873695850372 0.00095730108022689818 0.00017473639369010926
88000 0.00075000387698411939 0.0010842522025108338 0.0004157555514574051
90000 0.0011562584786862136 0.0020960979638099671 0.00021641899356245994
92000 0.00064777058535814291 0.0010902881283760071 0.00020525304234027863
94000 0.00054939301425218582 0.00093683865404129026 0.00016194737446308135
96000 0.00065352727681398395 0.0010826195392608642 0.00022443501436710358
98000 0.00077764829291403291 0.0013158526365756988 0.00023944394925236702
100000 0.00088363209679722787 0.0014722333335876465 0.00029503086000680926
102000 0.00061227608560770748 0.0010452340350151062 0.0001793181362003088
104000 0.00054740129368752242 0.00092260916686058049 0.00017219342051446438
106000 0.00055475987574458117 0.00093759280014038082 0.00017192695134878158
108000 0.00053427395501732828 0.00090648762559890751 0.00016206028443574905
110000 0.00054151558052003385 0.00092278183794021603 0.00016024932309985162
112000 0.00064942221128940587 0.0010933515639305114 0.00020549285864830018
114000 0.00057583740963041785 0.00099809866070747376 0.00015357615855336189
116000 0.00044533465424925083 0.00074930712080001826 0.00014136218769848346
118000 0.00041184472563862804 0.00063147774243354799 0.00019221170884370803
120000 0.00042501269977539773 0.00066781893134117121 0.00018220646820962428
122000 0.00039216223282366995 0.00066509379661083227 0.0001192306690365076
124000 0.00041017909783124928 0.00065506322407722477 0.00016529497158527374
126000 0.00044261610190570355 0.00072266332709789273 0.00016256887671351432
128000 0.0003599228643774986 0.00059722425520420069 0.00012262147355079651
130000 0.00033366253975033761 0.00056306691515445708 0.0001042581643462181
132000 0.00033589099368453026 0.00056211042761802671 0.00010967155975103379
134000 0.00043719378554821014 0.00071646790671348569 0.00015791966438293456
136000 0.00046341587050259113 0.00074402199101448064 0.00018280974999070168
138000 0.00045010509350895884 0.00076484053874015809 0.00013536964827775956
140000 0.00033371946586668492 0.00056075509417057034 0.00010668383756279945
142000 0.00032481730327010155 0.0005400731939077377 0.00010956141263246536
144000 0.00081943764603137977 0.0010780616507530213 0.00056081364130973813
146000 0.00031985164789110417 0.00052819765245914454 0.00011150564332306384
148000 0.00027435963973402975 0.00042022629976272582 0.00012849297970533372
150000 0.0002819543927311897 0.00046229671150445936 0.00010161207395792007
152000 0.00036397010262310503 0.00059556046962738036 0.00013237973561882973
154000 0.00025138003295660017 0.00040226155239343644 0.00010049851351976394
156000 0.00027776397450268269 0.0004247951837182045 0.00013073276528716087
158000 0.0002484336242079735 0.00039818503773212435 9.868221068382263e-05
160000 0.00027998982087522746 0.00045087271380424499 0.00010910692794620991
162000 0.00024866492815315725 0.00040109387022256853 9.6235986083745951e-05
164000 0.0002386973030269146 0.00039096176993846894 8.6432836115360258e-05
166000 0.00023342489609122274 0.00038926005792617796 7.7589734256267541e-05
168000 0.00023974471271783114 0.00038893111491203309 9.0558310523629186e-05
170000 0.0002395079217851162 0.00039640998268127443 8.260586088895798e-05
172000 0.00023811099207401277 0.00039350088131427766 8.2721102833747861e-05
174000 0.00029954913765937086 0.0005164115648269653 8.268671049177647e-05
176000 0.00027799284878373147 0.00041867621052265165 0.00013730948704481126
178000 0.00028432692900300029 0.00044824947583675385 0.00012040438216924667
180000 0.00039285795880854128 0.00050597728776931761 0.00027973862984776495
182000 0.00028446558578312396 0.00046247881102561949 0.00010645236054062843
184000 0.00022942668524384498 0.00037684255295991896 8.2010817527770994e-05
186000 0.00022736591807752849 0.00037592590427398684 7.8805931881070142e-05
188000 0.000361622132897377 0.00057796492421627039 0.00014527934157848357
190000 0.00024956559310108424 0.00041148553049564362 8.7645655706524849e-05
192000 0.00023929400533437728 0.00039352963715791702 8.5058373510837559e-05
194000 0.0002494962061345577 0.00039912537229061127 9.9867039978504175e-05
196000 0.00030318115494400264 0.00050679439425468443 9.9567915633320809e-05
198000 0.00027061543899029494 0.00044737382972240449 9.3857048258185391e-05
200000 0.00030135149367153643 0.00050064768064022062 0.00010205530670285225
202000 0.0002458267773091793 0.00041102625489234924 8.0627299726009365e-05
204000 0.00022085340540856124 0.0003551173928976059 8.658941791951656e-05
206000 0.00044858155894279481 0.00065673403453826902 0.00024042908334732057
208000 0.00020845786172151565 0.00034882190185785291 6.8093821585178376e-05
210000 0.00022561920018494131 0.00035674886703491212 9.4489533334970476e-05
212000 0.00043738045480102303 0.00072533311259746552 0.00014942779700458049
214000 0.00023891271811723709 0.00039715552532672884 8.0669910907745361e-05
216000 0.00020186639333143831 0.00033933841133117676 6.439437533169985e-05
218000 0.000213640658210963 0.00035844141423702238 6.8839902184903616e-05
220000 0.00027009715549647807 0.00038123538994789126 0.00015895892104506493
222000 0.00022044010888040065 0.00036560222482681274 7.5277992933988575e-05
224000 0.00024230376606434586 0.00037836841845512392 0.00010623911367356778
226000 0.00023920292003452777 0.00038393195354938508 9.4473886519670487e-05
228000 0.00020985538698732852 0.00034866079509258269 7.104997888207436e-05
230000 0.00021320721410214902 0.00035317805349826815 7.3236374706029891e-05
232000 0.00020349676602706313 0.00034500128912925721 6.1992242924869062e-05
234000 0.00019860062819719316 0.00033504897367954255 6.2152282714843747e-05
236000 0.0002841401849128306 0.00050146366214752199 6.6816707678139212e-05
238000 0.00019719722978025675 0.00033163340616226199 6.2761053398251537e-05
240000 0.00020816497265547515 0.00035109138810634615 6.5238557204604154e-05
242000 0.00024032921247929337 0.00038613222479820254 9.4526200160384181e-05
244000 0.00019677609853073954 0.00033002222424745558 6.3529972814023491e-05
246000 0.00020022122988104819 0.00032801245635747907 7.2430003404617309e-05
248000 0.00031263104491680862 0.0004789190740585327 0.0001463430157750845
250000 0.00022553461452573536 0.00037748198032379148 7.3587248727679253e-05
252000 0.00018518773408979179 0.00030875026941299441 6.162519876658916e-05
254000 0.0002361033050045371 0.00040105045521259306 7.1156154796481129e-05
256000 0.00024988203445076943 0.00040471868640184404 9.5045382499694823e-05
258000 0.00020237253499031066 0.00031754744738340376 8.7197622597217554e-05
260000 0.000232396414257586 0.00037557713705301286 8.9215691462159156e-05
262000 0.00016073589154705408 0.00026400558024644854 5.746620284765959e-05
264000 0.00017078579679131507 0.0002809401021003723 6.0631491482257842e-05
266000 0.00019762446963787078 0.00033511438196897508 6.0134557306766508e-05
268000 0.00015079672430828213 0.00024411658746004104 5.747686115652323e-05
270000 0.00015596543046087028 0.00025587875103950502 5.6052109882235524e-05
272000 0.00016926248247176409 0.00024667707592248916 9.1847889021039013e-05
274000 0.00022740324219316243 0.00034271666717529295 0.00011208981721103191
276000 0.00017209973648935555 0.000295682047188282 4.8517425790429116e-05
278000 0.00014535743667930365 0.00024182352083921432 4.8891352519392966e-05
280000 0.00015418456008285284 0.00025699984526634216 5.1369274899363515e-05
282000 0.00017288817606493829 0.00029300363647937773 5.2772715650498865e-05
284000 0.00017477262338250874 0.00028759194642305372 6.1953300341963764e-05
286000 0.0001593284085057676 0.0002600735372900963 5.8583279721438888e-05
288000 0.00015034495875239373 0.00024363226711750029 5.7057650387287137e-05
290000 0.00015936979033052924 0.00025902503669261934 5.9714543968439104e-05
292000 0.00015397178545966745 0.00025329893738031389 5.4644633539021016e-05
294000 0.00017496650810539725 0.00026999851596355441 7.9934500247240073e-05
296000 0.00015835241787508128 0.00026059827530384061 5.6106560446321961e-05
298000 0.00017308694038540125 0.00029022468751668931 5.5949193254113195e-05
300000 0.00022682686921954154 0.00036245470333099366 9.1199035108089442e-05
302000 0.00017308361664414404 0.00029658170282840726 4.9585530459880828e-05
304000 0.00044604275074601175 0.00073381625962257386 0.00015826924186944962
306000 0.00020338351563364268 0.0003498513834476471 5.6915647819638251e-05
308000 0.00013829757746681572 0.00022944024747610092 4.7154907457530502e-05
310000 0.00015098421499133111 0.00025512840610742571 4.684002387523651e-05
312000 0.00018520068006962537 0.00030649744534492492 6.3903914794325822e-05
314000 0.00028683628569543362 0.00046034092688560484 0.00011333164450526238
316000 0.00016911391725018621 0.00026574203544855118 7.2485799051821232e-05
318000 0.00014505257379636167 0.0002427050005197525 4.7400147072970868e-05
320000 0.00015111825415492058 0.00024621187263727188 5.6024635672569274e-05
322000 0.00016408363972604274 0.00026696543264389036 6.1201846808195111e-05
324000 0.00019909743388742208 0.00031542110633850097 8.2773761436343192e-05
326000 0.00025726609364897012 0.0004556501684188843 5.8882018879055975e-05
328000 0.00014201907604932784 0.00023746634101867676 4.6571811079978942e-05
330000 0.00015389277969300746 0.00023232169330120086 7.5463866084814074e-05
332000 0.00014526450362429023 0.00024189720916748046 4.8631798081099988e-05
334000 0.00013740930769219994 0.00023112069606781005 4.3697919316589832e-05
336000 0.00014072569703683257 0.00023127047181129457 5.0180922262370589e-05
338000 0.0002154891834780574 0.00034056676757335665 9.0411599382758147e-05
340000 0.00013406169750168921 0.00022621092522144318 4.1912469781935217e-05
342000 0.00013113148823939264 0.00022152544212341308 4.0737534355372192e-05
344000 0.00013755710422620176 0.00023327522838115691 4.1838980071246627e-05
346000 0.0001385393814444542 0.0002319589520096779 4.5119810879230501e-05
348000 0.00017876633110642433 0.00030923604464530943 4.8296617567539214e-05
350000 0.00014374655368179083 0.00022936611336469651 5.8126993998885153e-05
352000 0.00013724940419197084 0.000229342289686203 4.515651869773865e-05
354000 0.00014430772353336214 0.00023617538440227507 5.2440062664449218e-05
356000 0.00017151253795996308 0.00027468078935146334 6.8344286568462843e-05
358000 0.00013052645894885063 0.00022048870283365249 4.056421506404877e-05
360000 0.00022873453363403678 0.00040325527167320253 5.4213795594871041e-05
362000 0.00014564348550885915 0.00024322549766302108 4.8061473354697229e-05
364000 0.00014159164404869078 0.00023998855739831924 4.3194730699062346e-05
366000 0.00012879908710531889 0.00021688797098398207 4.071020322665572e-05
368000 0.00019730505214631555 0.00032871603149175642 6.5894072800874707e-05
370000 0.00014215415046736599 0.00023598952388763429 4.8318777047097681e-05
372000 0.00012862388747557997 0.00021721946471929551 4.0028310231864453e-05
374000 0.00013355237981677056 0.00022585930597782136 4.1245453655719756e-05
376000 0.00013305895830504597 0.00022679363834857941 3.9324278261512517e-05
378000 0.00013677509157918394 0.00023449731296300888 3.9052870195358993e-05
380000 0.00013921195796132087 0.00022926424032449722 4.9159675598144535e-05
382000 0.00013168323321454228 0.00022287442165613174 4.0492044772952792e-05
384000 0.00013007504044845701 0.00021771114051342012 4.2438940383493903e-05
386000 0.00014076955685019492 0.00023504561853408812 4.649349516630173e-05
388000 0.00012971047863923014 0.00021853272646665573 4.088823081180453e-05
390000 0.00016589878456294536 0.00024929869210720061 8.2498877018690115e-05
392000 0.00013638020600751041 0.00022603837102651595 4.6722040988504885e-05
394000 0.00012982988390326501 0.00021370593738555908 4.5953830420970918e-05
396000 0.00012798929819464683 0.00021226410812139512 4.3714488267898561e-05
398000 0.00012347694953158497 0.00020864889043569564 3.8305008627474305e-05
400000 0.00013287484937906264 0.00021688666313886642 4.8863035619258881e-05
402000 0.00070787850666046142 0.0010676100673675537 0.00034814694595336915
404000 0.00015320602629333735 0.00023888987571001052 6.7522176876664162e-05
406000 0.00039602966873347761 0.0006223250712156296 0.00016973426625132562
408000 0.00013692837782576679 0.00023436155855655671 3.9495197094976902e-05
410000 0.00012756062489748001 0.00020698540425300599 4.8135845541954039e-05
412000 0.00012449067730456592 0.00020503997138142586 4.3941383227705956e-05
414000 0.00017155063460022211 0.00028781757104396819 5.5283698156476023e-05
416000 0.0001233288141284138 0.00020652234876155853 4.0135279495269059e-05
418000 0.00012290169984847306 0.00020117776966094969 4.4625630035996438e-05
420000 0.00093047701543569556 0.0011322962079048156 0.0007286578229665756
422000 0.00014385205352306367 0.00022544776272773743 6.2256344318389889e-05
424000 0.00011888285214081407 0.00019788618332147598 3.9879520960152149e-05
426000 0.00015382764654606581 0.00023586073231697083 7.1794560775160788e-05
428000 0.00011614452720433473 0.00019171800845861435 4.0571045950055123e-05
430000 0.00012661721027642489 0.00020468944734334946 4.8544973209500314e-05
432000 0.00011924348740279675 0.00019558428227901459 4.2902692526578906e-05
434000 0.00011695839417353272 0.00018926962083578111 4.4647167511284352e-05
436000 0.00015374107480049134 0.00022968535685539247 7.7796792745590213e-05
438000 0.00013127591866999864 0.00021695143374800681 4.5600403591990473e-05
440000 0.00011118473792262376 0.00018368783232569695 3.8681643519550559e-05
442000 0.00012507809460908173 0.00019625498294830322 5.3901206269860267e-05
444000 0.00011350009398162365 0.00018695101082324983 4.0049177139997483e-05
446000 0.0001322394351065159 0.00021728587967157365 4.7192990541458127e-05
448000 0.0001143229308128357 0.00018233180719614029 4.6314054429531097e-05
450000 0.00011754859963804483 0.00018824854463338851 4.6848654642701148e-05
452000 0.00010715339118987321 0.00017328769212961197 4.1019090250134468e-05
454000 0.00012601208680495621 0.0002100933701992035 4.1930803410708905e-05
456000 0.00011868742160871625 0.00020194139707088471 3.5433446146547797e-05
458000 0.00012297855136916041 0.0002049217493534088 4.1035353384912014e-05
460000 0.00011067080548405647 0.00018715490052103996 3.4186710447072985e-05
462000 0.00010143457080982625 0.00016933548736572265 3.3533654253929854e-05
464000 0.00010468521169573069 0.00017501824086904526 3.4352182522416112e-05
466000 0.00010110654486343264 0.00016596421220898628 3.6248877517879008e-05
468000 0.00010604362624138594 0.00017681081649661065 3.5276435986161235e-05
470000 0.00010449277864769102 0.00017548018801212312 3.3505369283258912e-05
472000 0.00011924868751317263 0.00020073900693655015 3.7758368089795115e-05
474000 9.8504805937409411e-05 0.00016469721579551698 3.2312396079301835e-05


==> figuras/tiempos_prueba.dat <==
sample tclassic t1 t2 cumclassic cum1 cum2
1.0000000000e+00 6.3287458400e-01 1.3113912501e-01 7.5487501454e-04 6.3287458400e-01 1.3113912501e-01 7.5487501454e-04
2.0000000000e+00 1.3560596250e+00 6.2227600001e-01 7.4283301365e-04 1.9889342090e+00 7.5341512501e-01 1.4977080282e-03
3.0000000000e+00 7.3599583004e-02 1.0777370800e-01 6.9404201349e-04 2.0625337920e+00 8.6118883302e-01 2.1917500417e-03
4.0000000000e+00 5.2634958003e-02 7.8528375016e-02 7.4824999319e-04 2.1151687500e+00 9.3971720804e-01 2.9400000349e-03
5.0000000000e+00 5.6485625013e-02 7.4395750009e-02 6.9116699160e-04 2.1716543750e+00 1.0141129580e+00 3.6311670265e-03
6.0000000000e+00 2.1450029101e-01 2.0087970901e-01 7.5433298480e-04 2.3861546660e+00 1.2149926671e+00 4.3855000113e-03
7.0000000000e+00 1.0189593750e+00 2.2182131250e+00 6.9808299304e-04 3.4051140410e+00 3.4332057921e+00 5.0835830043e-03
8.0000000000e+00 8.6233408301e-01 6.1535933398e-01 7.2079099482e-04 4.2674481240e+00 4.0485651261e+00 5.8043739991e-03
9.0000000000e+00 6.7555800002e-01 5.4022841601e-01 7.2416701005e-04 4.9430061241e+00 4.5887935421e+00 6.5285410092e-03
1.0000000000e+01 6.7748750007e-02 1.1005066600e-01 7.3145900387e-04 5.0107548741e+00 4.6988442081e+00 7.2600000130e-03
1.1000000000e+01 8.6856457987e-02 9.3818374997e-02 7.1616601781e-04 5.0976113321e+00 4.7926625831e+00 7.9761660309e-03
1.2000000000e+01 1.0085925000e-01 1.7845670800e-01 7.4304200825e-04 5.1984705821e+00 4.9711192911e+00 8.7192080391e-03
1.3000000000e+01 7.1765487501e-01 7.8865375021e-02 7.4504199438e-04 5.9161254571e+00 5.0499846661e+00 9.4642500335e-03
1.4000000000e+01 1.5114287920e+00 1.3797128330e+00 6.9833299494e-04 7.4275542491e+00 6.4296974991e+00 1.0162583028e-02
1.5000000000e+01 1.1644989170e+00 1.4189252080e+00 7.5849998393e-04 8.5920531661e+00 7.8486227071e+00 1.0921083012e-02
1.6000000000e+01 8.2902208989e-02 1.1396658298e-01 7.0404101280e-04 8.6749553751e+00 7.9625892901e+00 1.1625124025e-02
1.7000000000e+01 9.8973075001e-01 4.1766574999e-01 7.2116599767e-04 9.6646861251e+00 8.3802550401e+00 1.2346290023e-02
1.8000000000e+01 5.1795833299e-01 4.3701862500e-01 7.4258298264e-04 1.0182644458e+01 8.8172736651e+00 1.3088873005e-02
1.9000000000e+01 6.4366079200e-01 1.7781437500e-01 7.3491697549e-04 1.0826305250e+01 8.9950880401e+00 1.3823789981e-02
2.0000000000e+01 1.1738941250e+00 1.8966015830e+00 7.0295797195e-04 1.2000199375e+01 1.0891689623e+01 1.4526747953e-02
2.1000000000e+01 1.5409087500e-01 1.0916312499e-01 7.0854200749e-04 1.2154290250e+01 1.1000852748e+01 1.5235289960e-02
2.2000000000e+01 1.4035292500e+00 1.4386977080e+00 7.5479198131e-04 1.3557819500e+01 1.2439550456e+01 1.5990081942e-02
2.3000000000e+01 4.2958795800e-01 3.2361812500e-01 7.1687498712e-04 1.3987407458e+01 1.2763168581e+01 1.6706956929e-02
2.4000000000e+01 4.3613417016e-02 8.2486458006e-02 7.4691700866e-04 1.4031020875e+01 1.2845655039e+01 1.7453873937e-02
2.5000000000e+01 9.0878091700e-01 1.8025846250e+00 7.2804198135e-04 1.4939801792e+01 1.4648239664e+01 1.8181915919e-02
2.6000000000e+01 4.5236466700e-01 2.9871750000e-01 7.3483298183e-04 1.5392166459e+01 1.4946957164e+01 1.8916748901e-02
2.7000000000e+01 7.9426579201e-01 9.0250108301e-01 7.5054200715e-04 1.6186432251e+01 1.5849458247e+01 1.9667290908e-02
2.8000000000e+01 9.8982245798e-01 5.5792400002e-01 7.4612500612e-04 1.7176254709e+01 1.6407382247e+01 2.0413415914e-02
2.9000000000e+01 1.4345787080e+00 1.2196023750e+00 7.0079098805e-04 1.8610833417e+01 1.7626984622e+01 2.1114206902e-02
3.0000000000e+01 6.3543104098e-01 5.0121091699e-01 7.5624999590e-04 1.9246264458e+01 1.8128195539e+01 2.1870456898e-02
3.1000000000e+01 6.8053124996e-02 9.2365874996e-02 7.0404197322e-04 1.9314317583e+01 1.8220561414e+01 2.2574498871e-02
3.2000000000e+01 1.3319942500e+00 9.2550783398e-01 6.8929200643e-04 2.0646311833e+01 1.9146069248e+01 2.3263790878e-02
3.3000000000e+01 8.7773945800e-01 2.0632945799e-01 8.6004199693e-04 2.1524051291e+01 1.9352398706e+01 2.4123832874e-02
3.4000000000e+01 9.9810445899e-01 2.1256747500e+00 6.9854100002e-04 2.2522155750e+01 2.1478073456e+01 2.4822373874e-02
3.5000000000e+01 6.9762533301e-01 2.5478504199e-01 7.0670800051e-04 2.3219781083e+01 2.1732858498e+01 2.5529081875e-02
3.6000000000e+01 8.0946208007e-02 8.3949249994e-02 6.9762501516e-04 2.3300727291e+01 2.1816807748e+01 2.6226706890e-02
3.7000000000e+01 6.2886417028e-02 6.4891334012e-02 7.0029197377e-04 2.3363613708e+01 2.1881699082e+01 2.6926998864e-02
3.8000000000e+01 1.1984011250e+00 1.5870833298e-01 7.7733301441e-04 2.4562014833e+01 2.2040407415e+01 2.7704331878e-02
3.9000000000e+01 7.4743292003e-02 8.9037750004e-02 6.9374998566e-04 2.4636758125e+01 2.2129445165e+01 2.8398081864e-02
4.0000000000e+01 5.9353583987e-02 1.1022416700e-01 7.5091698091e-04 2.4696111709e+01 2.2239669332e+01 2.9148998845e-02
4.1000000000e+01 1.1723909590e+00 1.5482949580e+00 7.1683400893e-04 2.5868502668e+01 2.3787964290e+01 2.9865832854e-02
4.2000000000e+01 4.1502250000e-01 5.6832770800e-01 7.1562500671e-04 2.6283525168e+01 2.4356291998e+01 3.0581457861e-02
4.3000000000e+01 1.6733551250e+00 1.0298601250e+00 7.4445799692e-04 2.7956880293e+01 2.5386152123e+01 3.1325915857e-02
4.4000000000e+01 7.2878916701e-01 6.1766295900e-01 8.8174999109e-04 2.8685669460e+01 2.6003815082e+01 3.2207665849e-02
4.5000000000e+01 1.4125715000e+00 1.9518429580e+00 7.0770800812e-04 3.0098240960e+01 2.7955658040e+01 3.2915373857e-02
4.6000000000e+01 6.1406124994e-02 6.0103500000e-02 7.4608399882e-04 3.0159647085e+01 2.8015761540e+01 3.3661457855e-02
4.7000000000e+01 1.9490059580e+00 8.8141683300e-01 7.6170900138e-04 3.2108653043e+01 2.8897178373e+01 3.4423166857e-02
4.8000000000e+01 7.9050745899e-01 3.7693137498e-01 7.2504201671e-04 3.2899160502e+01 2.9274109748e+01 3.5148208874e-02
4.9000000000e+01 8.0580241600e-01 2.3992823750e+00 8.9795800159e-04 3.3704962918e+01 3.1673392123e+01 3.6046166875e-02
5.0000000000e+01 1.4239929200e-01 1.7804404203e-01 7.5912498869e-04 3.3847362210e+01 3.1851436165e+01 3.6805291864e-02
5.1000000000e+01 2.3754362500e-01 2.4303370900e-01 7.4454100104e-04 3.4084905835e+01 3.2094469874e+01 3.7549832865e-02
5.2000000000e+01 5.7454962499e-01 3.8380154100e-01 7.0200001937e-04 3.4659455460e+01 3.2478271415e+01 3.8251832884e-02
5.3000000000e+01 8.6778758300e-01 1.3800977080e+00 7.2199999704e-04 3.5527243043e+01 3.3858369123e+01 3.8973832881e-02
5.4000000000e+01 4.5904250001e-02 7.4416874995e-02 7.2970800102e-04 3.5573147293e+01 3.3932785998e+01 3.9703540882e-02
5.5000000000e+01 1.2156169580e+00 1.6795217500e+00 7.5179099804e-04 3.6788764251e+01 3.5612307748e+01 4.0455331880e-02
5.6000000000e+01 1.0218056250e+00 1.8077118330e+00 7.2941699182e-04 3.7810569876e+01 3.7420019581e+01 4.1184748872e-02
5.7000000000e+01 1.2636274580e+00 6.5280856250e+00 7.1699998807e-04 3.9074197334e+01 4.3948105206e+01 4.1901748860e-02
5.8000000000e+01 7.1542933298e-01 6.8454762499e-01 6.9504199200e-04 3.9789626667e+01 4.4632652831e+01 4.2596790852e-02
5.9000000000e+01 5.0860957999e-02 1.0215445800e-01 7.5320800534e-04 3.9840487625e+01 4.4734807289e+01 4.3349998858e-02
6.0000000000e+01 1.8825115830e+00 1.7456389160e+00 7.7120898641e-04 4.1722999208e+01 4.6480446205e+01 4.4121207844e-02
6.1000000000e+01 1.1530650410e+00 4.2274774998e-01 7.3004199658e-04 4.2876064249e+01 4.6903193955e+01 4.4851249841e-02
6.2000000000e+01 3.8259458001e-02 6.7464583000e-02 7.0033399970e-04 4.2914323707e+01 4.6970658538e+01 4.5551583840e-02
6.3000000000e+01 1.3155746670e+00 3.2172987920e+00 7.6029100455e-04 4.4229898374e+01 5.0187957330e+01 4.6311874845e-02
6.4000000000e+01 1.0010765840e+00 1.4859698340e+00 7.8729097731e-04 4.5230974958e+01 5.1673927164e+01 4.7099165822e-02
6.5000000000e+01 9.2789929197e-01 1.0383840830e+00 7.1087499964e-04 4.6158874250e+01 5.2712311247e+01 4.7810040822e-02
6.6000000000e+01 9.7565292002e-02 1.1860845800e-01 6.8508301047e-04 4.6256439542e+01 5.2830919705e+01 4.8495123832e-02
6.7000000000e+01 8.3160750015e-02 1.3974424999e-01 7.4658301310e-04 4.6339600292e+01 5.2970663955e+01 4.9241706845e-02
6.8000000000e+01 1.2394679580e+00 1.3910226660e+00 7.4633400072e-04 4.7579068250e+01 5.4361686621e+01 4.9988040846e-02
6.9000000000e+01 1.1479819170e+00 9.9639987500e-01 7.4804198812e-04 4.8727050167e+01 5.5358086496e+01 5.0736082834e-02
7.0000000000e+01 1.3356593750e+00 1.3084188330e+00 8.1566700828e-04 5.0062709542e+01 5.6666505329e+01 5.1551749842e-02
7.1000000000e+01 8.6888349999e-01 1.3680581670e+00 7.5808400288e-04 5.0931593042e+01 5.8034563496e+01 5.2309833845e-02
7.2000000000e+01 2.0280099998e-01 1.9256674999e-01 7.5066700811e-04 5.1134394042e+01 5.8227130246e+01 5.3060500853e-02
7.3000000000e+01 1.3796108399e-01 1.2660104100e-01 7.3120900197e-04 5.1272355126e+01 5.8353731287e+01 5.3791709855e-02
7.4000000000e+01 4.8050558299e-01 8.2641233300e-01 7.1633298649e-04 5.1752860709e+01 5.9180143620e+01 5.4508042842e-02
7.5000000000e+01 8.3515042003e-02 9.2714624974e-02 7.3749999865e-04 5.1836375751e+01 5.9272858245e+01 5.5245542841e-02
7.6000000000e+01 6.7228983302e-01 5.9188558301e-01 7.2845799150e-04 5.2508665584e+01 5.9864743828e+01 5.5974000832e-02
7.7000000000e+01 5.9608833020e-02 7.8884916991e-02 7.0658299956e-04 5.2568274417e+01 5.9943628745e+01 5.6680583832e-02
7.8000000000e+01 7.4156042014e-02 8.2317374996e-02 8.0812501255e-04 5.2642430459e+01 6.0025946120e+01 5.7488708844e-02
7.9000000000e+01 7.8268624988e-02 9.1860791988e-02 6.9549999898e-04 5.2720699084e+01 6.0117806912e+01 5.8184208843e-02
8.0000000000e+01 7.5710917008e-02 6.5268625011e-02 7.3287499254e-04 5.2796410001e+01 6.0183075537e+01 5.8917083836e-02
8.1000000000e+01 5.0338459027e-02 7.0873499993e-02 7.0995799615e-04 5.2846748460e+01 6.0253949037e+01 5.9627041832e-02
8.2000000000e+01 5.9738291980e-02 7.1574250003e-02 7.2700000601e-04 5.2906486752e+01 6.0325523287e+01 6.0354041838e-02
8.3000000000e+01 1.0705085000e+00 1.4788989590e+00 6.8708299659e-04 5.3976995252e+01 6.1804422246e+01 6.1041124834e-02
8.4000000000e+01 1.0081750830e+00 1.0668870420e+00 7.0412500645e-04 5.4985170335e+01 6.2871309288e+01 6.1745249841e-02
8.5000000000e+01 1.0139810410e+00 7.1436695801e-01 7.4779198621e-04 5.5999151376e+01 6.3585676246e+01 6.2493041827e-02
8.6000000000e+01 5.2926616700e-01 1.0036425001e-01 7.3387500015e-04 5.6528417543e+01 6.3686040496e+01 6.3226916827e-02
8.7000000000e+01 2.8028708999e-02 4.4067165989e-02 7.1091600694e-04 5.6556446252e+01 6.3730107662e+01 6.3937832834e-02
8.8000000000e+01 1.5326541250e+00 1.9956938330e+00 7.2179199196e-04 5.8089100377e+01 6.5725801495e+01 6.4659624826e-02
8.9000000000e+01 1.1240131660e+00 8.5337937501e-01 7.3566599167e-04 5.9213113543e+01 6.6579180870e+01 6.5395290818e-02
9.0000000000e+01 3.7383040995e-02 5.9826375014e-02 7.5462498353e-04 5.9250496584e+01 6.6639007245e+01 6.6149915801e-02
9.1000000000e+01 1.5711842090e+00 1.7477280000e+00 7.1562500671e-04 6.0821680793e+01 6.8386735245e+01 6.6865540808e-02
9.2000000000e+01 6.2195100001e-01 3.3559991699e-01 7.4479100294e-04 6.1443631793e+01 6.8722335162e+01 6.7610331811e-02
9.3000000000e+01 6.5436820799e-01 4.8101479199e-01 7.4537500041e-04 6.2098000001e+01 6.9203349954e+01 6.8355706811e-02
9.4000000000e+01 4.0434137499e-01 3.4644262498e-01 7.0554201375e-04 6.2502341376e+01 6.9549792579e+01 6.9061248825e-02
9.5000000000e+01 5.1407800001e-01 2.7096425003e-01 6.9816599716e-04 6.3016419376e+01 6.9820756829e+01 6.9759414822e-02
9.6000000000e+01 6.1835874978e-02 1.0660787500e-01 7.4945899541e-04 6.3078255251e+01 6.9927364704e+01 7.0508873818e-02
9.7000000000e+01 6.2476499996e-02 7.2630334005e-02 7.1754198871e-04 6.3140731751e+01 6.9999995038e+01 7.1226415806e-02
9.8000000000e+01 4.9054908400e-01 2.2521170799e-01 7.3583397898e-04 6.3631280835e+01 7.0225206746e+01 7.1962249785e-02
9.9000000000e+01 8.1668254200e-01 5.5320687502e-01 7.1504199877e-04 6.4447963377e+01 7.0778413621e+01 7.2677291784e-02
1.0000000000e+02 5.7957457990e-02 8.4030083002e-02 8.2950000069e-04 6.4505920835e+01 7.0862443704e+01 7.3506791785e-02

